On the robustness and performance of entropy stable discontinuous collocation methods for the compressible Navier-Stokes equations

In computational fluid dynamics, the demand for increasingly multidisciplinary reliable simulations, for both analysis and design optimization purposes, requires transformational advances in individual components of future solvers. At the algorithmic level, hardware compatibility and efficiency are of paramount importance in determining viability at exascale and beyond. However, equally important (if not more so) is algorithmic robustness with minimal user intervention, which becomes progressively more challenging to achieve as problem size and physics complexity increase. We numerically show that low and high order entropy stable discontinuous spatial discretizations based on summation-by-part operators and simultaneous-approximation-terms technique provides an essential step toward a truly enabling technology in terms of reliability and robustness for both under-resolved turbulent flow simulations and flows with discontinuities.

==> data/CHIT/logConv.dat <==
T 0.00000000e+00  K +1.65161750e+00 ReLambda +1.07288169e+02 Skewness -1.84289772e-03 Flatness 2.97497634e+00 RMSveldiv 7.45137300e+02 mu 4.03366722e-02 uprime 1.81748040e+00 Mt 3.68647099e+00 
T 1.00000000e-12  K +1.65161750e+00 ReLambda +1.07288169e+02 Skewness -1.84289754e-03 Flatness 2.97497634e+00 RMSveldiv 7.45137300e+02 mu 4.03366722e-02 uprime 1.81748040e+00 Mt 3.68647099e+00 
T 1.10000000e-11  K +1.65161750e+00 ReLambda +1.07288169e+02 Skewness -1.84289571e-03 Flatness 2.97497634e+00 RMSveldiv 7.45137300e+02 mu 4.03366722e-02 uprime 1.81748040e+00 Mt 3.68647099e+00 
T 1.11000000e-10  K +1.65161750e+00 ReLambda +1.07288169e+02 Skewness -1.84287746e-03 Flatness 2.97497634e+00 RMSveldiv 7.45137300e+02 mu 4.03366722e-02 uprime 1.81748040e+00 Mt 3.68647099e+00 
T 1.11100000e-09  K +1.65161749e+00 ReLambda +1.07288168e+02 Skewness -1.84269498e-03 Flatness 2.97497634e+00 RMSveldiv 7.45137297e+02 mu 4.03366720e-02 uprime 1.81748039e+00 Mt 3.68647097e+00 
T 1.11110000e-08  K +1.65161738e+00 ReLambda +1.07288163e+02 Skewness -1.84087011e-03 Flatness 2.97497634e+00 RMSveldiv 7.45137271e+02 mu 4.03366700e-02 uprime 1.81748033e+00 Mt 3.68647082e+00 
T 1.11111000e-07  K +1.65161629e+00 ReLambda +1.07288110e+02 Skewness -1.82262144e-03 Flatness 2.97497633e+00 RMSveldiv 7.45137007e+02 mu 4.03366502e-02 uprime 1.81747973e+00 Mt 3.68646933e+00 
T 1.11111100e-06  K +1.65160541e+00 ReLambda +1.07287586e+02 Skewness -1.64013828e-03 Flatness 2.97497623e+00 RMSveldiv 7.45134363e+02 mu 4.03364530e-02 uprime 1.81747367e+00 Mt 3.68645449e+00 
T 9.18275604e-06  K +1.65151778e+00 ReLambda +1.07283368e+02 Skewness -1.67458936e-04 Flatness 2.97497785e+00 RMSveldiv 7.45112952e+02 mu 4.03348674e-02 uprime 1.81742489e+00 Mt 3.68633665e+00 
T 2.29897064e-05  K +1.65136826e+00 ReLambda +1.07276206e+02 Skewness 2.35050474e-03 Flatness 2.97499215e+00 RMSveldiv 7.45076013e+02 mu 4.03321745e-02 uprime 1.81734170e+00 Mt 3.68613774e+00 
T 5.17427651e-05  K +1.65105790e+00 ReLambda +1.07261464e+02 Skewness 7.58955392e-03 Flatness 2.97507067e+00 RMSveldiv 7.44997789e+02 mu 4.03266322e-02 uprime 1.81716913e+00 Mt 3.68572794e+00 
T 9.86095487e-05  K +1.65055445e+00 ReLambda +1.07237908e+02 Skewness 1.61156703e-02 Flatness 2.97534064e+00 RMSveldiv 7.44866603e+02 mu 4.03177758e-02 uprime 1.81688959e+00 Mt 3.68506854e+00 
T 1.70599361e-04  K +1.64978649e+00 ReLambda +1.07202801e+02 Skewness 2.91799433e-02 Flatness 2.97609625e+00 RMSveldiv 7.44656673e+02 mu 4.03045770e-02 uprime 1.81646416e+00 Mt 3.68407325e+00 
T 2.71423412e-04  K +1.64872095e+00 ReLambda +1.07155685e+02 Skewness 4.74114360e-02 Flatness 2.97784049e+00 RMSveldiv 7.44347002e+02 mu 4.02868628e-02 uprime 1.81587610e+00 Mt 3.68271244e+00 
T 4.06249109e-04  K +1.64731262e+00 ReLambda +1.07096089e+02 Skewness 7.16727050e-02 Flatness 2.98140249e+00 RMSveldiv 7.43908166e+02 mu 4.02644569e-02 uprime 1.81510345e+00 Mt 3.68094974e+00 
T 5.86006230e-04  K +1.64546084e+00 ReLambda +1.07021953e+02 Skewness 1.03809848e-01 Flatness 2.98829172e+00 RMSveldiv 7.43288158e+02 mu 4.02365844e-02 uprime 1.81409691e+00 Mt 3.67869567e+00 
T 7.65816496e-04  K +1.64363386e+00 ReLambda +1.06952914e+02 Skewness 1.35719229e-01 Flatness 2.99757073e+00 RMSveldiv 7.42640161e+02 mu 4.02106280e-02 uprime 1.81311630e+00 Mt 3.67654492e+00 
T 9.64013292e-04  K +1.64164453e+00 ReLambda +1.06881557e+02 Skewness 1.70618906e-01 Flatness 3.01049782e+00 RMSveldiv 7.41909086e+02 mu 4.01838001e-02 uprime 1.81206513e+00 Mt 3.67428875e+00 
T 1.16369878e-03  K +1.63966149e+00 ReLambda +1.06813466e+02 Skewness 2.05494053e-01 Flatness 3.02632144e+00 RMSveldiv 7.41170978e+02 mu 4.01582003e-02 uprime 1.81103711e+00 Mt 3.67213174e+00 
T 1.41434336e-03  K +1.63719586e+00 ReLambda +1.06731580e+02 Skewness 2.48865756e-01 Flatness 3.05007813e+00 RMSveldiv 7.40267040e+02 mu 4.01274138e-02 uprime 1.80979055e+00 Mt 3.66958241e+00 
T 1.70404276e-03  K +1.63436941e+00 ReLambda +1.06639254e+02 Skewness 2.98442205e-01 Flatness 3.08284118e+00 RMSveldiv 7.39290191e+02 mu 4.00927024e-02 uprime 1.80841054e+00 Mt 3.66684666e+00 
T 1.88643496e-03  K +1.63259848e+00 ReLambda +1.06581105e+02 Skewness 3.29354483e-01 Flatness 3.10635047e+00 RMSveldiv 7.38730914e+02 mu 4.00708403e-02 uprime 1.80757539e+00 Mt 3.66523666e+00 
T 2.06290023e-03  K +1.63088899e+00 ReLambda +1.06524053e+02 Skewness 3.59043989e-01 Flatness 3.13120191e+00 RMSveldiv 7.38242065e+02 mu 4.00493908e-02 uprime 1.80679251e+00 Mt 3.66375998e+00 
T 2.25492745e-03  K +1.62903114e+00 ReLambda +1.06460417e+02 Skewness 3.91111170e-01 Flatness 3.16059477e+00 RMSveldiv 7.37778424e+02 mu 4.00254661e-02 uprime 1.80596909e+00 Mt 3.66224259e+00 
T 2.44888571e-03  K +1.62715529e+00 ReLambda +1.06393840e+02 Skewness 4.23250904e-01 Flatness 3.19277545e+00 RMSveldiv 7.37392432e+02 mu 4.00004354e-02 uprime 1.80516812e+00 Mt 3.66080398e+00 
T 2.63242666e-03  K +1.62537933e+00 ReLambda +1.06328148e+02 Skewness 4.53438674e-01 Flatness 3.22555109e+00 RMSveldiv 7.37112135e+02 mu 3.99757373e-02 uprime 1.80443922e+00 Mt 3.65952940e+00 
T 2.80697581e-03  K +1.62368854e+00 ReLambda +1.06262803e+02 Skewness 4.81949844e-01 Flatness 3.25884213e+00 RMSveldiv 7.36929408e+02 mu 3.99511699e-02 uprime 1.80377287e+00 Mt 3.65839569e+00 
T 2.98730075e-03  K +1.62193910e+00 ReLambda +1.06191958e+02 Skewness 5.11209357e-01 Flatness 3.29544327e+00 RMSveldiv 7.36833210e+02 mu 3.99245344e-02 uprime 1.80311263e+00 Mt 3.65730525e+00 
T 3.17594200e-03  K +1.62010526e+00 ReLambda +1.06113825e+02 Skewness 5.41615215e-01 Flatness 3.33618554e+00 RMSveldiv 7.36840139e+02 mu 3.98951592e-02 uprime 1.80245341e+00 Mt 3.65625321e+00 
T 3.38684123e-03  K +1.61804982e+00 ReLambda +1.06021167e+02 Skewness 5.75376058e-01 Flatness 3.38478425e+00 RMSveldiv 7.36986308e+02 mu 3.98603232e-02 uprime 1.80175564e+00 Mt 3.65518577e+00 
T 3.60944903e-03  K +1.61587367e+00 ReLambda +1.05916832e+02 Skewness 6.10763101e-01 Flatness 3.43968943e+00 RMSveldiv 7.37308340e+02 mu 3.98210967e-02 uprime 1.80106556e+00 Mt 3.65418565e+00 
T 3.76509838e-03  K +1.61434787e+00 ReLambda +1.05839670e+02 Skewness 6.35367079e-01 Flatness 3.48036375e+00 RMSveldiv 7.37640817e+02 mu 3.97920865e-02 uprime 1.80061232e+00 Mt 3.65356500e+00 
T 3.89414853e-03  K +1.61308017e+00 ReLambda +1.05772966e+02 Skewness 6.55687462e-01 Flatness 3.51556602e+00 RMSveldiv 7.37985973e+02 mu 3.97670081e-02 uprime 1.80025536e+00 Mt 3.65310045e+00 
T 4.04247209e-03  K +1.61162028e+00 ReLambda +1.05693166e+02 Skewness 6.78962311e-01 Flatness 3.55773806e+00 RMSveldiv 7.38462793e+02 mu 3.97370060e-02 uprime 1.79986675e+00 Mt 3.65262370e+00 
T 4.18250361e-03  K +1.61023930e+00 ReLambda +1.05614690e+02 Skewness 7.00865174e-01 Flatness 3.59929077e+00 RMSveldiv 7.38993620e+02 mu 3.97075017e-02 uprime 1.79952167e+00 Mt 3.65223090e+00 
T 4.34313347e-03  K +1.60865208e+00 ReLambda +1.05520858e+02 Skewness 7.25915348e-01 Flatness 3.64910826e+00 RMSveldiv 7.39701394e+02 mu 3.96722240e-02 uprime 1.79915264e+00 Mt 3.65185023e+00 
T 4.44169485e-03  K +1.60767664e+00 ReLambda +1.05461246e+02 Skewness 7.41251110e-01 Flatness 3.68084672e+00 RMSveldiv 7.40189030e+02 mu 3.96498119e-02 uprime 1.79894073e+00 Mt 3.65165432e+00 
T 4.55936618e-03  K +1.60651068e+00 ReLambda +1.05388035e+02 Skewness 7.59529170e-01 Flatness 3.71992559e+00 RMSveldiv 7.40825276e+02 mu 3.96222869e-02 uprime 1.79870252e+00 Mt 3.65145869e+00 
T 4.62818746e-03  K +1.60582807e+00 ReLambda +1.05344187e+02 Skewness 7.70203782e-01 Flatness 3.74337450e+00 RMSveldiv 7.41224910e+02 mu 3.96058016e-02 uprime 1.79857078e+00 Mt 3.65136373e+00 
T 4.67186342e-03  K +1.60539463e+00 ReLambda +1.05315966e+02 Skewness 7.76972378e-01 Flatness 3.75848170e+00 RMSveldiv 7.41489142e+02 mu 3.95951915e-02 uprime 1.79849010e+00 Mt 3.65131092e+00 
T 4.72803021e-03  K +1.60483698e+00 ReLambda +1.05279223e+02 Skewness 7.85670963e-01 Flatness 3.77817477e+00 RMSveldiv 7.41841177e+02 mu 3.95813776e-02 uprime 1.79838973e+00 Mt 3.65125165e+00 
T 4.79136288e-03  K +1.60420788e+00 ReLambda +1.05237183e+02 Skewness 7.95472576e-01 Flatness 3.80074732e+00 RMSveldiv 7.42254786e+02 mu 3.95655720e-02 uprime 1.79828120e+00 Mt 3.65119671e+00 
T 4.85944433e-03  K +1.60353128e+00 ReLambda +1.05191273e+02 Skewness 8.06000735e-01 Flatness 3.82543880e+00 RMSveldiv 7.42719175e+02 mu 3.95483113e-02 uprime 1.79817005e+00 Mt 3.65115176e+00 
T 4.87150739e-03  K +1.60341135e+00 ReLambda +1.05183061e+02 Skewness 8.07865108e-01 Flatness 3.82985783e+00 RMSveldiv 7.42803591e+02 mu 3.95452240e-02 uprime 1.79815095e+00 Mt 3.65114531e+00 
T 4.90675359e-03  K +1.60306090e+00 ReLambda +1.05158936e+02 Skewness 8.13310593e-01 Flatness 3.84284426e+00 RMSveldiv 7.43053927e+02 mu 3.95361536e-02 uprime 1.79809618e+00 Mt 3.65112900e+00 
T 4.94481650e-03  K +1.60268235e+00 ReLambda +1.05132659e+02 Skewness 8.19188664e-01 Flatness 3.85699928e+00 RMSveldiv 7.43330488e+02 mu 3.95262746e-02 uprime 1.79803879e+00 Mt 3.65111574e+00 
T 4.99042182e-03  K +1.60222869e+00 ReLambda +1.05100870e+02 Skewness 8.26229345e-01 Flatness 3.87415189e+00 RMSveldiv 7.43670473e+02 mu 3.95143228e-02 uprime 1.79797245e+00 Mt 3.65110598e+00 
T 5.03821132e-03  K +1.60175324e+00 ReLambda +1.05067198e+02 Skewness 8.33605835e-01 Flatness 3.89236259e+00 RMSveldiv 7.44036934e+02 mu 3.95016633e-02 uprime 1.79790584e+00 Mt 3.65110308e+00 
T 5.09875834e-03  K +1.60115081e+00 ReLambda +1.05024008e+02 Skewness 8.42950438e-01 Flatness 3.91579125e+00 RMSveldiv 7.44516318e+02 mu 3.94854255e-02 uprime 1.79782574e+00 Mt 3.65111035e+00 
T 5.16849970e-03  K +1.60045684e+00 ReLambda +1.04973529e+02 Skewness 8.53713737e-01 Flatness 3.94328099e+00 RMSveldiv 7.45089568e+02 mu 3.94664471e-02 uprime 1.79773951e+00 Mt 3.65113409e+00 
T 5.23747953e-03  K +1.59977047e+00 ReLambda +1.04922834e+02 Skewness 8.64360428e-01 Flatness 3.97101077e+00 RMSveldiv 7.45678923e+02 mu 3.94473876e-02 uprime 1.79766067e+00 Mt 3.65117399e+00 
T 5.29971603e-03  K +1.59915126e+00 ReLambda +1.04876443e+02 Skewness 8.73968147e-01 Flatness 3.99649931e+00 RMSveldiv 7.46229897e+02 mu 3.94299461e-02 uprime 1.79759512e+00 Mt 3.65122422e+00 
T 5.35705552e-03  K +1.59858086e+00 ReLambda +1.04833158e+02 Skewness 8.82822117e-01 Flatness 4.02038251e+00 RMSveldiv 7.46753765e+02 mu 3.94136722e-02 uprime 1.79753946e+00 Mt 3.65128257e+00 
T 5.41368048e-03  K +1.59801768e+00 ReLambda +1.04789901e+02 Skewness 8.91568336e-01 Flatness 4.04434901e+00 RMSveldiv 7.47286471e+02 mu 3.93974094e-02 uprime 1.79748899e+00 Mt 3.65135168e+00 
T 5.47019352e-03  K +1.59745574e+00 ReLambda +1.04746229e+02 Skewness 9.00300154e-01 Flatness 4.06864839e+00 RMSveldiv 7.47833406e+02 mu 3.93809900e-02 uprime 1.79744313e+00 Mt 3.65143211e+00 
T 5.52445135e-03  K +1.59691637e+00 ReLambda +1.04703831e+02 Skewness 9.08686377e-01 Flatness 4.09233668e+00 RMSveldiv 7.48372914e+02 mu 3.93650499e-02 uprime 1.79740334e+00 Mt 3.65152015e+00 
T 5.57548306e-03  K +1.59640920e+00 ReLambda +1.04663540e+02 Skewness 9.16576505e-01 Flatness 4.11493678e+00 RMSveldiv 7.48893229e+02 mu 3.93499017e-02 uprime 1.79736975e+00 Mt 3.65161264e+00 
T 5.62436829e-03  K +1.59592350e+00 ReLambda +1.04624570e+02 Skewness 9.24137007e-01 Flatness 4.13687676e+00 RMSveldiv 7.49403374e+02 mu 3.93352504e-02 uprime 1.79734107e+00 Mt 3.65171002e+00 
T 5.67262881e-03  K +1.59544414e+00 ReLambda +1.04585743e+02 Skewness 9.31603064e-01 Flatness 4.15881526e+00 RMSveldiv 7.49918254e+02 mu 3.93206529e-02 uprime 1.79731612e+00 Mt 3.65181460e+00 
T 5.71984906e-03  K +1.59497527e+00 ReLambda +1.04547415e+02 Skewness 9.38910483e-01 Flatness 4.18055112e+00 RMSveldiv 7.50432876e+02 mu 3.93062429e-02 uprime 1.79729496e+00 Mt 3.65192504e+00 
T 5.76522155e-03  K +1.59452490e+00 ReLambda +1.04510274e+02 Skewness 9.45934428e-01 Flatness 4.20169163e+00 RMSveldiv 7.50937488e+02 mu 3.92922792e-02 uprime 1.79727769e+00 Mt 3.65203876e+00 
T 5.80868929e-03  K +1.59409360e+00 ReLambda +1.04474407e+02 Skewness 9.52666119e-01 Flatness 4.22218272e+00 RMSveldiv 7.51430256e+02 mu 3.92787943e-02 uprime 1.79726398e+00 Mt 3.65215475e+00 
T 5.85092597e-03  K +1.59367468e+00 ReLambda +1.04439290e+02 Skewness 9.59209800e-01 Flatness 4.24231857e+00 RMSveldiv 7.51917837e+02 mu 3.92655916e-02 uprime 1.79725333e+00 Mt 3.65227409e+00 
T 5.89240706e-03  K +1.59326344e+00 ReLambda +1.04404550e+02 Skewness 9.65638943e-01 Flatness 4.26231018e+00 RMSveldiv 7.52405106e+02 mu 3.92525306e-02 uprime 1.79724544e+00 Mt 3.65239768e+00 
T 5.93291605e-03  K +1.59286201e+00 ReLambda +1.04370387e+02 Skewness 9.71919757e-01 Flatness 4.28203891e+00 RMSveldiv 7.52888997e+02 mu 3.92396863e-02 uprime 1.79724022e+00 Mt 3.65252449e+00 
T 5.97203031e-03  K +1.59247458e+00 ReLambda +1.04337179e+02 Skewness 9.77986570e-01 Flatness 4.30128111e+00 RMSveldiv 7.53363780e+02 mu 3.92272012e-02 uprime 1.79723751e+00 Mt 3.65265267e+00 
T 6.00977107e-03  K +1.59210093e+00 ReLambda +1.04304932e+02 Skewness 9.83842693e-01 Flatness 4.32002877e+00 RMSveldiv 7.53828960e+02 mu 3.92150777e-02 uprime 1.79723709e+00 Mt 3.65278174e+00 
T 6.04657954e-03  K +1.59173670e+00 ReLambda +1.04273290e+02 Skewness 9.89556713e-01 Flatness 4.33848717e+00 RMSveldiv 7.54289380e+02 mu 3.92031811e-02 uprime 1.79723878e+00 Mt 3.65291280e+00 
T 6.08275582e-03  K +1.59137893e+00 ReLambda +1.04242006e+02 Skewness 9.95175347e-01 Flatness 4.35679809e+00 RMSveldiv 7.54748404e+02 mu 3.91914194e-02 uprime 1.79724248e+00 Mt 3.65304666e+00 
T 6.11813335e-03  K +1.59102926e+00 ReLambda +1.04211236e+02 Skewness 1.00067279e+00 Flatness 4.37486907e+00 RMSveldiv 7.55203566e+02 mu 3.91798512e-02 uprime 1.79724807e+00 Mt 3.65318246e+00 
T 6.15239981e-03  K +1.59069078e+00 ReLambda +1.04181269e+02 Skewness 1.00600046e+00 Flatness 4.39252897e+00 RMSveldiv 7.55650369e+02 mu 3.91685843e-02 uprime 1.79725537e+00 Mt 3.65331868e+00 
T 6.18557651e-03  K +1.59036326e+00 ReLambda +1.04152100e+02 Skewness 1.01116149e+00 Flatness 4.40977493e+00 RMSveldiv 7.56088536e+02 mu 3.91576180e-02 uprime 1.79726420e+00 Mt 3.65345499e+00 
T 6.21801486e-03  K +1.59004322e+00 ReLambda +1.04123437e+02 Skewness 1.01621037e+00 Flatness 4.42677810e+00 RMSveldiv 7.56522259e+02 mu 3.91468414e-02 uprime 1.79727452e+00 Mt 3.65359248e+00 
T 6.24995887e-03  K +1.58972826e+00 ReLambda +1.04095071e+02 Skewness 1.02118496e+00 Flatness 4.44365876e+00 RMSveldiv 7.56954502e+02 mu 3.91361770e-02 uprime 1.79728633e+00 Mt 3.65373196e+00 
T 6.28126775e-03  K +1.58941974e+00 ReLambda +1.04067138e+02 Skewness 1.02606322e+00 Flatness 4.46033575e+00 RMSveldiv 7.57383092e+02 mu 3.91256750e-02 uprime 1.79729949e+00 Mt 3.65387260e+00 
T 6.31165963e-03  K +1.58912045e+00 ReLambda +1.04039898e+02 Skewness 1.03080112e+00 Flatness 4.47664988e+00 RMSveldiv 7.57803812e+02 mu 3.91154339e-02 uprime 1.79731376e+00 Mt 3.65401286e+00 
T 6.34113342e-03  K +1.58883037e+00 ReLambda +1.04013366e+02 Skewness 1.03539833e+00 Flatness 4.49259038e+00 RMSveldiv 7.58216234e+02 mu 3.91054586e-02 uprime 1.79732903e+00 Mt 3.65415240e+00 
T 6.37000474e-03  K +1.58854640e+00 ReLambda +1.03987266e+02 Skewness 1.03990401e+00 Flatness 4.50831998e+00 RMSveldiv 7.58624443e+02 mu 3.90956458e-02 uprime 1.79734534e+00 Mt 3.65429245e+00 
T 6.39851916e-03  K +1.58826611e+00 ReLambda +1.03961382e+02 Skewness 1.04435645e+00 Flatness 4.52396796e+00 RMSveldiv 7.59031709e+02 mu 3.90859144e-02 uprime 1.79736279e+00 Mt 3.65443406e+00 
T 6.42655177e-03  K +1.58799073e+00 ReLambda +1.03935833e+02 Skewness 1.04873615e+00 Flatness 4.53946202e+00 RMSveldiv 7.59436076e+02 mu 3.90763090e-02 uprime 1.79738123e+00 Mt 3.65457646e+00 
T 6.45380005e-03  K +1.58772323e+00 ReLambda +1.03910903e+02 Skewness 1.05299578e+00 Flatness 4.55462870e+00 RMSveldiv 7.59832920e+02 mu 3.90669360e-02 uprime 1.79740038e+00 Mt 3.65471791e+00 
T 6.48022079e-03  K +1.58746401e+00 ReLambda +1.03886639e+02 Skewness 1.05712846e+00 Flatness 4.56943565e+00 RMSveldiv 7.60221289e+02 mu 3.90578136e-02 uprime 1.79742012e+00 Mt 3.65485795e+00 
T 6.50612875e-03  K +1.58720998e+00 ReLambda +1.03862760e+02 Skewness 1.06118332e+00 Flatness 4.58405237e+00 RMSveldiv 7.60605543e+02 mu 3.90488359e-02 uprime 1.79744059e+00 Mt 3.65499804e+00 
T 6.53181689e-03  K +1.58695827e+00 ReLambda +1.03839000e+02 Skewness 1.06520615e+00 Flatness 4.59864043e+00 RMSveldiv 7.60989887e+02 mu 3.90399029e-02 uprime 1.79746198e+00 Mt 3.65513964e+00 
T 6.55717916e-03  K +1.58670991e+00 ReLambda +1.03815460e+02 Skewness 1.06918026e+00 Flatness 4.61313669e+00 RMSveldiv 7.61372624e+02 mu 3.90310529e-02 uprime 1.79748417e+00 Mt 3.65528210e+00 
T 6.58185152e-03  K +1.58646845e+00 ReLambda +1.03792485e+02 Skewness 1.07304848e+00 Flatness 4.62732747e+00 RMSveldiv 7.61748064e+02 mu 3.90224149e-02 uprime 1.79750679e+00 Mt 3.65542321e+00 
T 6.60571748e-03  K +1.58623503e+00 ReLambda +1.03770189e+02 Skewness 1.07679232e+00 Flatness 4.64113759e+00 RMSveldiv 7.62114152e+02 mu 3.90140326e-02 uprime 1.79752962e+00 Mt 3.65556206e+00 
T 6.62911182e-03  K +1.58600636e+00 ReLambda +1.03748267e+02 Skewness 1.08046412e+00 Flatness 4.65475383e+00 RMSveldiv 7.62475788e+02 mu 3.90057906e-02 uprime 1.79755292e+00 Mt 3.65570041e+00 
T 6.65242846e-03  K +1.58577858e+00 ReLambda +1.03726352e+02 Skewness 1.08412560e+00 Flatness 4.66840226e+00 RMSveldiv 7.62838959e+02 mu 3.89975514e-02 uprime 1.79757704e+00 Mt 3.65584051e+00 
T 6.67560236e-03  K +1.58555233e+00 ReLambda +1.03704507e+02 Skewness 1.08776650e+00 Flatness 4.68204342e+00 RMSveldiv 7.63202612e+02 mu 3.89893384e-02 uprime 1.79760192e+00 Mt 3.65598193e+00 
T 6.69816374e-03  K +1.58533219e+00 ReLambda +1.03683179e+02 Skewness 1.09131291e+00 Flatness 4.69539691e+00 RMSveldiv 7.63559244e+02 mu 3.89813196e-02 uprime 1.79762699e+00 Mt 3.65612168e+00 
T 6.71986494e-03  K +1.58512057e+00 ReLambda +1.03662607e+02 Skewness 1.09472572e+00 Flatness 4.70830911e+00 RMSveldiv 7.63904692e+02 mu 3.89735853e-02 uprime 1.79765191e+00 Mt 3.65625804e+00 
T 6.74106802e-03  K +1.58491393e+00 ReLambda +1.03642454e+02 Skewness 1.09806173e+00 Flatness 4.72098923e+00 RMSveldiv 7.64244497e+02 mu 3.89660086e-02 uprime 1.79767703e+00 Mt 3.65639310e+00 
T 6.76234467e-03  K +1.58470670e+00 ReLambda +1.03622179e+02 Skewness 1.10141088e+00 Flatness 4.73377753e+00 RMSveldiv 7.64587758e+02 mu 3.89583859e-02 uprime 1.79770299e+00 Mt 3.65653045e+00 
T 6.78372810e-03  K +1.58449855e+00 ReLambda +1.03601750e+02 Skewness 1.10477845e+00 Flatness 4.74669532e+00 RMSveldiv 7.64935045e+02 mu 3.89507051e-02 uprime 1.79772985e+00 Mt 3.65667034e+00 
T 6.80459175e-03  K +1.58429559e+00 ReLambda +1.03581766e+02 Skewness 1.10806580e+00 Flatness 4.75936309e+00 RMSveldiv 7.65276122e+02 mu 3.89431919e-02 uprime 1.79775680e+00 Mt 3.65680863e+00 
T 6.82444870e-03  K +1.58410253e+00 ReLambda +1.03562700e+02 Skewness 1.11119612e+00 Flatness 4.77147920e+00 RMSveldiv 7.65602796e+02 mu 3.89360238e-02 uprime 1.79778315e+00 Mt 3.65694191e+00 
T 6.84366704e-03  K +1.58391580e+00 ReLambda +1.03544205e+02 Skewness 1.11422729e+00 Flatness 4.78326166e+00 RMSveldiv 7.65920878e+02 mu 3.89290701e-02 uprime 1.79780929e+00 Mt 3.65707245e+00 
T 6.86311081e-03  K +1.58372699e+00 ReLambda +1.03525449e+02 Skewness 1.11729560e+00 Flatness 4.79523890e+00 RMSveldiv 7.66244609e+02 mu 3.89220187e-02 uprime 1.79783638e+00 Mt 3.65720609e+00 
T 6.88304007e-03  K +1.58353359e+00 ReLambda +1.03506181e+02 Skewness 1.12044222e+00 Flatness 4.80757484e+00 RMSveldiv 7.66578430e+02 mu 3.89147746e-02 uprime 1.79786483e+00 Mt 3.65734469e+00 
T 6.90262264e-03  K +1.58334368e+00 ReLambda +1.03487205e+02 Skewness 1.12353583e+00 Flatness 4.81975566e+00 RMSveldiv 7.66908426e+02 mu 3.89076401e-02 uprime 1.79789345e+00 Mt 3.65748251e+00 
T 6.92093319e-03  K +1.58316621e+00 ReLambda +1.03469422e+02 Skewness 1.12643009e+00 Flatness 4.83119932e+00 RMSveldiv 7.67218768e+02 mu 3.89009544e-02 uprime 1.79792081e+00 Mt 3.65761283e+00 
T 6.93825770e-03  K +1.58299840e+00 ReLambda +1.03452562e+02 Skewness 1.12916995e+00 Flatness 4.84207527e+00 RMSveldiv 7.67513986e+02 mu 3.88946158e-02 uprime 1.79794724e+00 Mt 3.65773744e+00 
T 6.95591414e-03  K +1.58282748e+00 ReLambda +1.03435345e+02 Skewness 1.13196379e+00 Flatness 4.85320836e+00 RMSveldiv 7.67816449e+02 mu 3.88881428e-02 uprime 1.79797472e+00 Mt 3.65786574e+00 
T 6.97465726e-03  K +1.58264615e+00 ReLambda +1.03417031e+02 Skewness 1.13493126e+00 Flatness 4.86508094e+00 RMSveldiv 7.68139286e+02 mu 3.88812572e-02 uprime 1.79800449e+00 Mt 3.65800338e+00 
T 6.99344860e-03  K +1.58246447e+00 ReLambda +1.03398631e+02 Skewness 1.13790812e+00 Flatness 4.87704068e+00 RMSveldiv 7.68464775e+02 mu 3.88743394e-02 uprime 1.79803495e+00 Mt 3.65814288e+00 
T 7.01056725e-03  K +1.58229907e+00 ReLambda +1.03381835e+02 Skewness 1.14062159e+00 Flatness 4.88798589e+00 RMSveldiv 7.68762880e+02 mu 3.88680246e-02 uprime 1.79806324e+00 Mt 3.65827128e+00 
T 7.02597440e-03  K +1.58215030e+00 ReLambda +1.03366691e+02 Skewness 1.14306510e+00 Flatness 4.89787807e+00 RMSveldiv 7.69032478e+02 mu 3.88623310e-02 uprime 1.79808915e+00 Mt 3.65838791e+00 
T 7.04163287e-03  K +1.58199918e+00 ReLambda +1.03351274e+02 Skewness 1.14554973e+00 Flatness 4.90797132e+00 RMSveldiv 7.69307732e+02 mu 3.88565346e-02 uprime 1.79811591e+00 Mt 3.65850749e+00 
T 7.05930539e-03  K +1.58182873e+00 ReLambda +1.03333842e+02 Skewness 1.14835549e+00 Flatness 4.91941111e+00 RMSveldiv 7.69619917e+02 mu 3.88499808e-02 uprime 1.79814664e+00 Mt 3.65864371e+00 
T 7.07580124e-03  K +1.58166973e+00 ReLambda +1.03317540e+02 Skewness 1.15097597e+00 Flatness 4.93013605e+00 RMSveldiv 7.69912777e+02 mu 3.88438520e-02 uprime 1.79817582e+00 Mt 3.65877208e+00 
T 7.09305596e-03  K +1.58150352e+00 ReLambda +1.03300458e+02 Skewness 1.15371856e+00 Flatness 4.94140261e+00 RMSveldiv 7.70220622e+02 mu 3.88374296e-02 uprime 1.79820687e+00 Mt 3.65890761e+00 
T 7.10792395e-03  K +1.58136040e+00 ReLambda +1.03285713e+02 Skewness 1.15608312e+00 Flatness 4.95115093e+00 RMSveldiv 7.70487126e+02 mu 3.88318861e-02 uprime 1.79823405e+00 Mt 3.65902543e+00 
T 7.12344669e-03  K +1.58121105e+00 ReLambda +1.03270294e+02 Skewness 1.15855308e+00 Flatness 4.96136778e+00 RMSveldiv 7.70766591e+02 mu 3.88260892e-02 uprime 1.79826285e+00 Mt 3.65914947e+00 
T 7.14012869e-03  K +1.58105066e+00 ReLambda +1.03253696e+02 Skewness 1.16120898e+00 Flatness 4.97239248e+00 RMSveldiv 7.71068324e+02 mu 3.88198488e-02 uprime 1.79829428e+00 Mt 3.65928393e+00 
T 7.15466011e-03  K +1.58091102e+00 ReLambda +1.03239214e+02 Skewness 1.16352376e+00 Flatness 4.98203442e+00 RMSveldiv 7.71332339e+02 mu 3.88144042e-02 uprime 1.79832207e+00 Mt 3.65940206e+00 
T 7.16991317e-03  K +1.58076454e+00 ReLambda +1.03223990e+02 Skewness 1.16595475e+00 Flatness 4.99219330e+00 RMSveldiv 7.71610648e+02 mu 3.88086803e-02 uprime 1.79835165e+00 Mt 3.65952705e+00 
T 7.18593411e-03  K +1.58061079e+00 ReLambda +1.03207974e+02 Skewness 1.16850950e+00 Flatness 5.00290555e+00 RMSveldiv 7.71904269e+02 mu 3.88026587e-02 uprime 1.79838317e+00 Mt 3.65965943e+00 
T 7.19962500e-03  K +1.58047947e+00 ReLambda +1.03194266e+02 Skewness 1.17069384e+00 Flatness 5.01209459e+00 RMSveldiv 7.72156247e+02 mu 3.87975052e-02 uprime 1.79841048e+00 Mt 3.65977345e+00 
T 7.21397656e-03  K +1.58034189e+00 ReLambda +1.03179877e+02 Skewness 1.17298470e+00 Flatness 5.02176086e+00 RMSveldiv 7.72421431e+02 mu 3.87920953e-02 uprime 1.79843947e+00 Mt 3.65989386e+00 
T 7.22952052e-03  K +1.58019298e+00 ReLambda +1.03164269e+02 Skewness 1.17546718e+00 Flatness 5.03226931e+00 RMSveldiv 7.72709858e+02 mu 3.87862273e-02 uprime 1.79847129e+00 Mt 3.66002529e+00 
T 7.24297900e-03  K +1.58006412e+00 ReLambda +1.03150736e+02 Skewness 1.17761771e+00 Flatness 5.04140132e+00 RMSveldiv 7.72960605e+02 mu 3.87811392e-02 uprime 1.79849920e+00 Mt 3.66013996e+00 
T 7.25717185e-03  K +1.57992831e+00 ReLambda +1.03136445e+02 Skewness 1.17988667e+00 Flatness 5.05106473e+00 RMSveldiv 7.73226056e+02 mu 3.87757663e-02 uprime 1.79852899e+00 Mt 3.66026175e+00 
T 7.27212910e-03  K +1.57978527e+00 ReLambda +1.03121362e+02 Skewness 1.18227903e+00 Flatness 5.06128540e+00 RMSveldiv 7.73506938e+02 mu 3.87700959e-02 uprime 1.79856078e+00 Mt 3.66039105e+00 
T 7.28478260e-03  K +1.57966433e+00 ReLambda +1.03108586e+02 Skewness 1.18430394e+00 Flatness 5.06996209e+00 RMSveldiv 7.73745472e+02 mu 3.87652926e-02 uprime 1.79858800e+00 Mt 3.66050122e+00 
T 7.29810571e-03  K +1.57953706e+00 ReLambda +1.03095117e+02 Skewness 1.18643696e+00 Flatness 5.07912720e+00 RMSveldiv 7.73997529e+02 mu 3.87602287e-02 uprime 1.79861697e+00 Mt 3.66061798e+00 
T 7.31267446e-03  K +1.57939797e+00 ReLambda +1.03080370e+02 Skewness 1.18877054e+00 Flatness 5.08918355e+00 RMSveldiv 7.74274211e+02 mu 3.87546841e-02 uprime 1.79864902e+00 Mt 3.66074656e+00 
T 7.32520220e-03  K +1.57927844e+00 ReLambda +1.03067672e+02 Skewness 1.19077818e+00 Flatness 5.09786043e+00 RMSveldiv 7.74513017e+02 mu 3.87499101e-02 uprime 1.79867690e+00 Mt 3.66085787e+00 
T 7.33848717e-03  K +1.57915175e+00 ReLambda +1.03054190e+02 Skewness 1.19290812e+00 Flatness 5.10709084e+00 RMSveldiv 7.74767152e+02 mu 3.87448415e-02 uprime 1.79870678e+00 Mt 3.66097668e+00 
T 7.35252702e-03  K +1.57901794e+00 ReLambda +1.03039925e+02 Skewness 1.19516017e+00 Flatness 5.11687827e+00 RMSveldiv 7.75036727e+02 mu 3.87394781e-02 uprime 1.79873871e+00 Mt 3.66110308e+00 
T 7.36424842e-03  K +1.57890630e+00 ReLambda +1.03028000e+02 Skewness 1.19704123e+00 Flatness 5.12507590e+00 RMSveldiv 7.75262578e+02 mu 3.87349950e-02 uprime 1.79876565e+00 Mt 3.66120928e+00 
T 7.37665564e-03  K +1.57878818e+00 ReLambda +1.03015365e+02 Skewness 1.19903319e+00 Flatness 5.13377860e+00 RMSveldiv 7.75502424e+02 mu 3.87302444e-02 uprime 1.79879444e+00 Mt 3.66132236e+00 
T 7.39039156e-03  K +1.57865748e+00 ReLambda +1.03001359e+02 Skewness 1.20123949e+00 Flatness 5.14344381e+00 RMSveldiv 7.75768895e+02 mu 3.87249788e-02 uprime 1.79882665e+00 Mt 3.66144835e+00 
T 7.40210468e-03  K +1.57854610e+00 ReLambda +1.02989402e+02 Skewness 1.20312178e+00 Flatness 5.15171181e+00 RMSveldiv 7.75996908e+02 mu 3.87204835e-02 uprime 1.79885439e+00 Mt 3.66155646e+00 
T 7.41461270e-03  K +1.57842723e+00 ReLambda +1.02976620e+02 Skewness 1.20513268e+00 Flatness 5.16056686e+00 RMSveldiv 7.76241188e+02 mu 3.87156778e-02 uprime 1.79888430e+00 Mt 3.66167258e+00 
T 7.42786223e-03  K +1.57830138e+00 ReLambda +1.02963065e+02 Skewness 1.20726377e+00 Flatness 5.16997608e+00 RMSveldiv 7.76500845e+02 mu 3.87105815e-02 uprime 1.79891631e+00 Mt 3.66179637e+00 
T 7.43872737e-03  K +1.57819823e+00 ReLambda +1.02951937e+02 Skewness 1.20901216e+00 Flatness 5.17771526e+00 RMSveldiv 7.76714465e+02 mu 3.87063978e-02 uprime 1.79894280e+00 Mt 3.66189847e+00 
T 7.45030553e-03  K +1.57808838e+00 ReLambda +1.02940067e+02 Skewness 1.21087603e+00 Flatness 5.18598442e+00 RMSveldiv 7.76942784e+02 mu 3.87019352e-02 uprime 1.79897127e+00 Mt 3.66200787e+00 
T 7.46333615e-03  K +1.57796481e+00 ReLambda +1.02926695e+02 Skewness 1.21297463e+00 Flatness 5.19531822e+00 RMSveldiv 7.77200586e+02 mu 3.86969075e-02 uprime 1.79900362e+00 Mt 3.66213172e+00 
T 7.47433067e-03  K +1.57786062e+00 ReLambda +1.02915400e+02 Skewness 1.21474611e+00 Flatness 5.20321683e+00 RMSveldiv 7.77418801e+02 mu 3.86926609e-02 uprime 1.79903116e+00 Mt 3.66223682e+00 
T 7.48617818e-03  K +1.57774840e+00 ReLambda +1.02903216e+02 Skewness 1.21665581e+00 Flatness 5.21175141e+00 RMSveldiv 7.77654656e+02 mu 3.86880805e-02 uprime 1.79906110e+00 Mt 3.66235070e+00 
T 7.49875064e-03  K +1.57762938e+00 ReLambda +1.02890274e+02 Skewness 1.21868325e+00 Flatness 5.22083452e+00 RMSveldiv 7.77905748e+02 mu 3.86832147e-02 uprime 1.79909316e+00 Mt 3.66247225e+00 
T 7.50880767e-03  K +1.57753422e+00 ReLambda +1.02879912e+02 Skewness 1.22030577e+00 Flatness 5.22812092e+00 RMSveldiv 7.78107205e+02 mu 3.86793187e-02 uprime 1.79911902e+00 Mt 3.66257001e+00 
T 7.51962084e-03  K +1.57743197e+00 ReLambda +1.02868760e+02 Skewness 1.22205093e+00 Flatness 5.23597443e+00 RMSveldiv 7.78324401e+02 mu 3.86751261e-02 uprime 1.79914704e+00 Mt 3.66267563e+00 
T 7.53206458e-03  K +1.57731436e+00 ReLambda +1.02855915e+02 Skewness 1.22406008e+00 Flatness 5.24503707e+00 RMSveldiv 7.78575108e+02 mu 3.86702967e-02 uprime 1.79917956e+00 Mt 3.66279785e+00 
T 7.54241951e-03  K +1.57721654e+00 ReLambda +1.02845215e+02 Skewness 1.22573272e+00 Flatness 5.25259959e+00 RMSveldiv 7.78784355e+02 mu 3.86662741e-02 uprime 1.79920684e+00 Mt 3.66290011e+00 
T 7.55371360e-03  K +1.57710992e+00 ReLambda +1.02833535e+02 Skewness 1.22755777e+00 Flatness 5.26086915e+00 RMSveldiv 7.79013222e+02 mu 3.86618828e-02 uprime 1.79923684e+00 Mt 3.66301220e+00 
T 7.56571444e-03  K +1.57699668e+00 ReLambda +1.02821113e+02 Skewness 1.22949784e+00 Flatness 5.26968035e+00 RMSveldiv 7.79257146e+02 mu 3.86572123e-02 uprime 1.79926898e+00 Mt 3.66313195e+00 
T 7.57498327e-03  K +1.57690927e+00 ReLambda +1.02811510e+02 Skewness 1.23099691e+00 Flatness 5.27650401e+00 RMSveldiv 7.79446062e+02 mu 3.86536019e-02 uprime 1.79929399e+00 Mt 3.66322490e+00 
T 7.58507549e-03  K +1.57681414e+00 ReLambda +1.02801046e+02 Skewness 1.23262971e+00 Flatness 5.28395062e+00 RMSveldiv 7.79652274e+02 mu 3.86496678e-02 uprime 1.79932141e+00 Mt 3.66332656e+00 
T 7.59704628e-03  K +1.57670136e+00 ReLambda +1.02788623e+02 Skewness 1.23456720e+00 Flatness 5.29280624e+00 RMSveldiv 7.79897563e+02 mu 3.86449972e-02 uprime 1.79935418e+00 Mt 3.66344776e+00 
T 7.60682398e-03  K +1.57660929e+00 ReLambda +1.02778467e+02 Skewness 1.23615042e+00 Flatness 5.30005883e+00 RMSveldiv 7.80098477e+02 mu 3.86411790e-02 uprime 1.79938116e+00 Mt 3.66354724e+00 
T 7.61766539e-03  K +1.57650727e+00 ReLambda +1.02767197e+02 Skewness 1.23790654e+00 Flatness 5.30811993e+00 RMSveldiv 7.80321835e+02 mu 3.86369420e-02 uprime 1.79941129e+00 Mt 3.66365807e+00 
T 7.62919879e-03  K +1.57639878e+00 ReLambda +1.02755198e+02 Skewness 1.23977549e+00 Flatness 5.31671797e+00 RMSveldiv 7.80560127e+02 mu 3.86324307e-02 uprime 1.79944358e+00 Mt 3.66377657e+00 
T 7.63766977e-03  K +1.57631915e+00 ReLambda +1.02746378e+02 Skewness 1.24114879e+00 Flatness 5.32304937e+00 RMSveldiv 7.80735597e+02 mu 3.86291146e-02 uprime 1.79946747e+00 Mt 3.66386401e+00 
T 7.64706973e-03  K +1.57623082e+00 ReLambda +1.02736584e+02 Skewness 1.24267316e+00 Flatness 5.33008942e+00 RMSveldiv 7.80930750e+02 mu 3.86254323e-02 uprime 1.79949413e+00 Mt 3.66396143e+00 
T 7.65867597e-03  K +1.57612182e+00 ReLambda +1.02724481e+02 Skewness 1.24455603e+00 Flatness 5.33880312e+00 RMSveldiv 7.81172348e+02 mu 3.86208822e-02 uprime 1.79952729e+00 Mt 3.66408227e+00 
T 7.66792143e-03  K +1.57603504e+00 ReLambda +1.02714833e+02 Skewness 1.24605654e+00 Flatness 5.34576214e+00 RMSveldiv 7.81365313e+02 mu 3.86172547e-02 uprime 1.79955389e+00 Mt 3.66417899e+00 
T 7.67840339e-03  K +1.57593669e+00 ReLambda +1.02703886e+02 Skewness 1.24775833e+00 Flatness 5.35366998e+00 RMSveldiv 7.81584627e+02 mu 3.86131390e-02 uprime 1.79958425e+00 Mt 3.66428913e+00 
T 7.68823802e-03  K +1.57584447e+00 ReLambda +1.02693607e+02 Skewness 1.24935563e+00 Flatness 5.36110749e+00 RMSveldiv 7.81790924e+02 mu 3.86092745e-02 uprime 1.79961293e+00 Mt 3.66439293e+00 
T 7.69861128e-03  K +1.57574725e+00 ReLambda +1.02682757e+02 Skewness 1.25104104e+00 Flatness 5.36897073e+00 RMSveldiv 7.82009068e+02 mu 3.86051954e-02 uprime 1.79964338e+00 Mt 3.66450290e+00 
T 7.70736961e-03  K +1.57566521e+00 ReLambda +1.02673590e+02 Skewness 1.25246460e+00 Flatness 5.37562543e+00 RMSveldiv 7.82193695e+02 mu 3.86017489e-02 uprime 1.79966925e+00 Mt 3.66459615e+00 
T 7.71666522e-03  K +1.57557817e+00 ReLambda +1.02663854e+02 Skewness 1.25397597e+00 Flatness 5.38270306e+00 RMSveldiv 7.82390086e+02 mu 3.85980885e-02 uprime 1.79969687e+00 Mt 3.66469551e+00 
T 7.72699339e-03  K +1.57548152e+00 ReLambda +1.02653029e+02 Skewness 1.25565580e+00 Flatness 5.39058457e+00 RMSveldiv 7.82608823e+02 mu 3.85940187e-02 uprime 1.79972775e+00 Mt 3.66480637e+00 
T 7.73574517e-03  K +1.57539966e+00 ReLambda +1.02643850e+02 Skewness 1.25707978e+00 Flatness 5.39727856e+00 RMSveldiv 7.82794614e+02 mu 3.85905677e-02 uprime 1.79975409e+00 Mt 3.66490071e+00 
T 7.74518862e-03  K +1.57531137e+00 ReLambda +1.02633939e+02 Skewness 1.25861678e+00 Flatness 5.40451663e+00 RMSveldiv 7.82995538e+02 mu 3.85868416e-02 uprime 1.79978267e+00 Mt 3.66500291e+00 
T 7.75532032e-03  K +1.57521669e+00 ReLambda +1.02623299e+02 Skewness 1.26026637e+00 Flatness 5.41229950e+00 RMSveldiv 7.83211623e+02 mu 3.85828412e-02 uprime 1.79981352e+00 Mt 3.66511301e+00 
T 7.76338409e-03  K +1.57514137e+00 ReLambda +1.02614825e+02 Skewness 1.26157975e+00 Flatness 5.41850785e+00 RMSveldiv 7.83383992e+02 mu 3.85796552e-02 uprime 1.79983823e+00 Mt 3.66520099e+00 
T 7.77215840e-03  K +1.57505946e+00 ReLambda +1.02605599e+02 Skewness 1.26300928e+00 Flatness 5.42527598e+00 RMSveldiv 7.83571935e+02 mu 3.85761865e-02 uprime 1.79986525e+00 Mt 3.66529707e+00 
T 7.78233157e-03  K +1.57496453e+00 ReLambda +1.02594895e+02 Skewness 1.26466723e+00 Flatness 5.43313981e+00 RMSveldiv 7.83790343e+02 mu 3.85721622e-02 uprime 1.79989677e+00 Mt 3.66540890e+00 
T 7.79052523e-03  K +1.57488811e+00 ReLambda +1.02586268e+02 Skewness 1.26600306e+00 Flatness 5.43948753e+00 RMSveldiv 7.83966649e+02 mu 3.85689189e-02 uprime 1.79992230e+00 Mt 3.66549934e+00 
T 7.79964851e-03  K +1.57480305e+00 ReLambda +1.02576657e+02 Skewness 1.26749089e+00 Flatness 5.44656912e+00 RMSveldiv 7.84163370e+02 mu 3.85653055e-02 uprime 1.79995088e+00 Mt 3.66560040e+00 
T 7.80965114e-03  K +1.57470985e+00 ReLambda +1.02566113e+02 Skewness 1.26912263e+00 Flatness 5.45434968e+00 RMSveldiv 7.84379549e+02 mu 3.85613413e-02 uprime 1.79998240e+00 Mt 3.66571164e+00 
T 7.81695219e-03  K +1.57464185e+00 ReLambda +1.02558413e+02 Skewness 1.27031410e+00 Flatness 5.46004130e+00 RMSveldiv 7.84537676e+02 mu 3.85584461e-02 uprime 1.80000553e+00 Mt 3.66579315e+00 
T 7.82522218e-03  K +1.57456486e+00 ReLambda +1.02549685e+02 Skewness 1.27166403e+00 Flatness 5.46649901e+00 RMSveldiv 7.84717123e+02 mu 3.85551649e-02 uprime 1.80003186e+00 Mt 3.66588576e+00 
T 7.83538147e-03  K +1.57447033e+00 ReLambda +1.02538958e+02 Skewness 1.27332284e+00 Flatness 5.47444802e+00 RMSveldiv 7.84938050e+02 mu 3.85511318e-02 uprime 1.80006439e+00 Mt 3.66599997e+00 
T 7.84295998e-03  K +1.57439984e+00 ReLambda +1.02530951e+02 Skewness 1.27456070e+00 Flatness 5.48039043e+00 RMSveldiv 7.85103208e+02 mu 3.85481215e-02 uprime 1.80008878e+00 Mt 3.66608549e+00 
T 7.85182613e-03  K +1.57431742e+00 ReLambda +1.02521579e+02 Skewness 1.27600925e+00 Flatness 5.48735491e+00 RMSveldiv 7.85296807e+02 mu 3.85445978e-02 uprime 1.80011746e+00 Mt 3.66618587e+00 
T 7.86189166e-03  K +1.57422389e+00 ReLambda +1.02510932e+02 Skewness 1.27765425e+00 Flatness 5.49527752e+00 RMSveldiv 7.85517088e+02 mu 3.85405951e-02 uprime 1.80015021e+00 Mt 3.66630027e+00 
T 7.86826810e-03  K +1.57416467e+00 ReLambda +1.02504184e+02 Skewness 1.27869675e+00 Flatness 5.50030746e+00 RMSveldiv 7.85656914e+02 mu 3.85380580e-02 uprime 1.80017106e+00 Mt 3.66637300e+00 
T 7.87607385e-03  K +1.57409220e+00 ReLambda +1.02495920e+02 Skewness 1.27997316e+00 Flatness 5.50647348e+00 RMSveldiv 7.85828366e+02 mu 3.85349509e-02 uprime 1.80019669e+00 Mt 3.66646229e+00 
T 7.88634867e-03  K +1.57399685e+00 ReLambda +1.02485035e+02 Skewness 1.28165380e+00 Flatness 5.51460563e+00 RMSveldiv 7.86054532e+02 mu 3.85308587e-02 uprime 1.80023060e+00 Mt 3.66658025e+00 
T 7.89318994e-03  K +1.57393339e+00 ReLambda +1.02477784e+02 Skewness 1.28277320e+00 Flatness 5.52003147e+00 RMSveldiv 7.86205428e+02 mu 3.85281324e-02 uprime 1.80025330e+00 Mt 3.66665907e+00 
T 7.90183143e-03  K +1.57385327e+00 ReLambda +1.02468620e+02 Skewness 1.28418749e+00 Flatness 5.52689618e+00 RMSveldiv 7.86396375e+02 mu 3.85246873e-02 uprime 1.80028210e+00 Mt 3.66675894e+00 
T 7.91082940e-03  K +1.57376989e+00 ReLambda +1.02459074e+02 Skewness 1.28566054e+00 Flatness 5.53405787e+00 RMSveldiv 7.86595611e+02 mu 3.85210980e-02 uprime 1.80031225e+00 Mt 3.66686330e+00 
T 7.91857094e-03  K +1.57369818e+00 ReLambda +1.02450856e+02 Skewness 1.28692829e+00 Flatness 5.54023133e+00 RMSveldiv 7.86767364e+02 mu 3.85180084e-02 uprime 1.80033831e+00 Mt 3.66695339e+00 
T 7.92710509e-03  K +1.57361916e+00 ReLambda +1.02441792e+02 Skewness 1.28832618e+00 Flatness 5.54704865e+00 RMSveldiv 7.86957062e+02 mu 3.85146008e-02 uprime 1.80036718e+00 Mt 3.66705303e+00 
T 7.93469723e-03  K +1.57354890e+00 ReLambda +1.02433725e+02 Skewness 1.28957013e+00 Flatness 5.55312461e+00 RMSveldiv 7.87126138e+02 mu 3.85115679e-02 uprime 1.80039298e+00 Mt 3.66714196e+00 
T 7.94279210e-03  K +1.57347402e+00 ReLambda +1.02425120e+02 Skewness 1.29089677e+00 Flatness 5.55961372e+00 RMSveldiv 7.87306739e+02 mu 3.85083326e-02 uprime 1.80042061e+00 Mt 3.66723707e+00 
T 7.95116929e-03  K +1.57339655e+00 ReLambda +1.02416210e+02 Skewness 1.29227003e+00 Flatness 5.56634079e+00 RMSveldiv 7.87493993e+02 mu 3.85049830e-02 uprime 1.80044935e+00 Mt 3.66733582e+00 
T 7.95792971e-03  K +1.57333407e+00 ReLambda +1.02409017e+02 Skewness 1.29337859e+00 Flatness 5.57177958e+00 RMSveldiv 7.87645377e+02 mu 3.85022785e-02 uprime 1.80047264e+00 Mt 3.66741576e+00 
T 7.96519649e-03  K +1.57326693e+00 ReLambda +1.02401282e+02 Skewness 1.29457042e+00 Flatness 5.57763407e+00 RMSveldiv 7.87808360e+02 mu 3.84993704e-02 uprime 1.80049777e+00 Mt 3.66750192e+00 
T 7.97378305e-03  K +1.57318763e+00 ReLambda +1.02392138e+02 Skewness 1.29597902e+00 Flatness 5.58456310e+00 RMSveldiv 7.88001294e+02 mu 3.84959326e-02 uprime 1.80052760e+00 Mt 3.66760404e+00 
T 7.98096690e-03  K +1.57312131e+00 ReLambda +1.02384485e+02 Skewness 1.29715784e+00 Flatness 5.59037051e+00 RMSveldiv 7.88163003e+02 mu 3.84930551e-02 uprime 1.80055267e+00 Mt 3.66768974e+00 
T 7.98896924e-03  K +1.57304747e+00 ReLambda +1.02375955e+02 Skewness 1.29847125e+00 Flatness 5.59684966e+00 RMSveldiv 7.88343449e+02 mu 3.84898484e-02 uprime 1.80058071e+00 Mt 3.66778549e+00 
T 7.99643043e-03  K +1.57297865e+00 ReLambda +1.02367999e+02 Skewness 1.29969615e+00 Flatness 5.60290080e+00 RMSveldiv 7.88511989e+02 mu 3.84868573e-02 uprime 1.80060697e+00 Mt 3.66787503e+00 
T 8.00431674e-03  K +1.57290594e+00 ReLambda +1.02359587e+02 Skewness 1.30099113e+00 Flatness 5.60930679e+00 RMSveldiv 7.88690442e+02 mu 3.84836944e-02 uprime 1.80063485e+00 Mt 3.66796995e+00 
T 8.01120966e-03  K +1.57284241e+00 ReLambda +1.02352231e+02 Skewness 1.30212328e+00 Flatness 5.61491521e+00 RMSveldiv 7.88846681e+02 mu 3.84809288e-02 uprime 1.80065931e+00 Mt 3.66805315e+00 
T 8.01850314e-03  K +1.57277522e+00 ReLambda +1.02344445e+02 Skewness 1.30332147e+00 Flatness 5.62085811e+00 RMSveldiv 7.89012263e+02 mu 3.84780014e-02 uprime 1.80068530e+00 Mt 3.66814143e+00 
T 8.02641392e-03  K +1.57270237e+00 ReLambda +1.02335996e+02 Skewness 1.30462133e+00 Flatness 5.62731386e+00 RMSveldiv 7.89192167e+02 mu 3.84748250e-02 uprime 1.80071360e+00 Mt 3.66823745e+00 
T 8.03308036e-03  K +1.57264100e+00 ReLambda +1.02328873e+02 Skewness 1.30571702e+00 Flatness 5.63276316e+00 RMSveldiv 7.89344025e+02 mu 3.84721471e-02 uprime 1.80073755e+00 Mt 3.66831859e+00 
T 8.04028645e-03  K +1.57257470e+00 ReLambda +1.02321171e+02 Skewness 1.30690163e+00 Flatness 5.63866174e+00 RMSveldiv 7.89508430e+02 mu 3.84692515e-02 uprime 1.80076354e+00 Mt 3.66840654e+00 
T 8.04824451e-03  K +1.57250150e+00 ReLambda +1.02312662e+02 Skewness 1.30821012e+00 Flatness 5.64518557e+00 RMSveldiv 7.89690299e+02 mu 3.84660524e-02 uprime 1.80079235e+00 Mt 3.66850393e+00 
T 8.05456631e-03  K +1.57244338e+00 ReLambda +1.02305900e+02 Skewness 1.30924985e+00 Flatness 5.65037668e+00 RMSveldiv 7.89835009e+02 mu 3.84635101e-02 uprime 1.80081533e+00 Mt 3.66858151e+00 
T 8.06159366e-03  K +1.57237879e+00 ReLambda +1.02298381e+02 Skewness 1.31040582e+00 Flatness 5.65615458e+00 RMSveldiv 7.89996107e+02 mu 3.84606832e-02 uprime 1.80084097e+00 Mt 3.66866797e+00 
T 8.06969378e-03  K +1.57230437e+00 ReLambda +1.02289711e+02 Skewness 1.31173852e+00 Flatness 5.66282424e+00 RMSveldiv 7.90182110e+02 mu 3.84574234e-02 uprime 1.80087064e+00 Mt 3.66876790e+00 
T 8.07571227e-03  K +1.57224910e+00 ReLambda +1.02283266e+02 Skewness 1.31272900e+00 Flatness 5.66778817e+00 RMSveldiv 7.90320533e+02 mu 3.84550005e-02 uprime 1.80089277e+00 Mt 3.66884235e+00 
T 8.08270051e-03  K +1.57218495e+00 ReLambda +1.02275781e+02 Skewness 1.31387926e+00 Flatness 5.67355893e+00 RMSveldiv 7.90481491e+02 mu 3.84521862e-02 uprime 1.80091855e+00 Mt 3.66892900e+00 
T 8.09101069e-03  K +1.57210870e+00 ReLambda +1.02266876e+02 Skewness 1.31524737e+00 Flatness 5.68043118e+00 RMSveldiv 7.90673219e+02 mu 3.84488384e-02 uprime 1.80094934e+00 Mt 3.66903233e+00 
T 8.09646861e-03  K +1.57205863e+00 ReLambda +1.02261026e+02 Skewness 1.31614618e+00 Flatness 5.68495251e+00 RMSveldiv 7.90799340e+02 mu 3.84466388e-02 uprime 1.80096964e+00 Mt 3.66910038e+00 
T 8.10327154e-03  K +1.57199625e+00 ReLambda +1.02253731e+02 Skewness 1.31726663e+00 Flatness 5.69059399e+00 RMSveldiv 7.90956750e+02 mu 3.84438964e-02 uprime 1.80099501e+00 Mt 3.66918539e+00 
T 8.11194397e-03  K +1.57191677e+00 ReLambda +1.02244429e+02 Skewness 1.31869524e+00 Flatness 5.69779606e+00 RMSveldiv 7.91157757e+02 mu 3.84403991e-02 uprime 1.80102750e+00 Mt 3.66929406e+00 
T 8.11682440e-03  K +1.57187205e+00 ReLambda +1.02239192e+02 Skewness 1.31949945e+00 Flatness 5.70185614e+00 RMSveldiv 7.91271050e+02 mu 3.84384303e-02 uprime 1.80104585e+00 Mt 3.66935538e+00 
T 8.12366101e-03  K +1.57180944e+00 ReLambda +1.02231855e+02 Skewness 1.32062612e+00 Flatness 5.70754892e+00 RMSveldiv 7.91429953e+02 mu 3.84356716e-02 uprime 1.80107163e+00 Mt 3.66944145e+00 
T 8.13266875e-03  K +1.57172697e+00 ReLambda +1.02222183e+02 Skewness 1.32211085e+00 Flatness 5.71506013e+00 RMSveldiv 7.91639680e+02 mu 3.84320355e-02 uprime 1.80110574e+00 Mt 3.66955517e+00 
T 8.13658847e-03  K +1.57169110e+00 ReLambda +1.02217973e+02 Skewness 1.32275717e+00 Flatness 5.71833474e+00 RMSveldiv 7.91731079e+02 mu 3.84304527e-02 uprime 1.80112063e+00 Mt 3.66960480e+00 
T 8.14326911e-03  K +1.57162998e+00 ReLambda +1.02210797e+02 Skewness 1.32385877e+00 Flatness 5.72391959e+00 RMSveldiv 7.91887031e+02 mu 3.84277544e-02 uprime 1.80114608e+00 Mt 3.66968952e+00 
T 8.15180312e-03  K +1.57155194e+00 ReLambda +1.02201626e+02 Skewness 1.32526621e+00 Flatness 5.73106332e+00 RMSveldiv 7.92086576e+02 mu 3.84243064e-02 uprime 1.80117873e+00 Mt 3.66979803e+00 
T 8.15615788e-03  K +1.57151213e+00 ReLambda +1.02196944e+02 Skewness 1.32598465e+00 Flatness 5.73471510e+00 RMSveldiv 7.92188551e+02 mu 3.84225463e-02 uprime 1.80119544e+00 Mt 3.66985355e+00 
T 8.16269715e-03  K +1.57145238e+00 ReLambda +1.02189913e+02 Skewness 1.32706354e+00 Flatness 5.74020282e+00 RMSveldiv 7.92341856e+02 mu 3.84199028e-02 uprime 1.80122061e+00 Mt 3.66993708e+00 
T 8.17135900e-03  K +1.57137325e+00 ReLambda +1.02180596e+02 Skewness 1.32849286e+00 Flatness 5.74748124e+00 RMSveldiv 7.92545255e+02 mu 3.84164000e-02 uprime 1.80125408e+00 Mt 3.67004801e+00 
T 8.17527889e-03  K +1.57133746e+00 ReLambda +1.02176378e+02 Skewness 1.32913992e+00 Flatness 5.75078087e+00 RMSveldiv 7.92637436e+02 mu 3.84148143e-02 uprime 1.80126928e+00 Mt 3.67009834e+00 
T 8.18181714e-03  K +1.57127778e+00 ReLambda +1.02169342e+02 Skewness 1.33021922e+00 Flatness 5.75628804e+00 RMSveldiv 7.92791357e+02 mu 3.84121689e-02 uprime 1.80129469e+00 Mt 3.67018244e+00 
T 8.19025161e-03  K +1.57120082e+00 ReLambda +1.02160262e+02 Skewness 1.33161173e+00 Flatness 5.76340111e+00 RMSveldiv 7.92990236e+02 mu 3.84087552e-02 uprime 1.80132760e+00 Mt 3.67029121e+00 
T 8.19407051e-03  K +1.57116598e+00 ReLambda +1.02156150e+02 Skewness 1.33224245e+00 Flatness 5.76662747e+00 RMSveldiv 7.93080410e+02 mu 3.84072091e-02 uprime 1.80134255e+00 Mt 3.67034058e+00 
T 8.20038271e-03  K +1.57110843e+00 ReLambda +1.02149351e+02 Skewness 1.33328496e+00 Flatness 5.77196309e+00 RMSveldiv 7.93229612e+02 mu 3.84046531e-02 uprime 1.80136732e+00 Mt 3.67042232e+00 
T 8.20853436e-03  K +1.57103413e+00 ReLambda +1.02140569e+02 Skewness 1.33463145e+00 Flatness 5.77886165e+00 RMSveldiv 7.93422590e+02 mu 3.84013513e-02 uprime 1.80139943e+00 Mt 3.67052815e+00 
T 8.21265455e-03  K +1.57099658e+00 ReLambda +1.02136129e+02 Skewness 1.33531224e+00 Flatness 5.78235421e+00 RMSveldiv 7.93520265e+02 mu 3.83996819e-02 uprime 1.80141571e+00 Mt 3.67058178e+00 
T 8.21896017e-03  K +1.57093915e+00 ReLambda +1.02129332e+02 Skewness 1.33635416e+00 Flatness 5.78770261e+00 RMSveldiv 7.93669909e+02 mu 3.83971265e-02 uprime 1.80144069e+00 Mt 3.67066399e+00 
T 8.22728329e-03  K +1.57086337e+00 ReLambda +1.02120358e+02 Skewness 1.33772960e+00 Flatness 5.79477018e+00 RMSveldiv 7.93867736e+02 mu 3.83937526e-02 uprime 1.80147378e+00 Mt 3.67077277e+00 
T 8.23071151e-03  K +1.57083216e+00 ReLambda +1.02116661e+02 Skewness 1.33829635e+00 Flatness 5.79768633e+00 RMSveldiv 7.93949329e+02 mu 3.83923625e-02 uprime 1.80148746e+00 Mt 3.67081769e+00 
T 8.23692093e-03  K +1.57077566e+00 ReLambda +1.02109963e+02 Skewness 1.33932282e+00 Flatness 5.80297034e+00 RMSveldiv 7.94097259e+02 mu 3.83898443e-02 uprime 1.80151228e+00 Mt 3.67089916e+00 
T 8.24466566e-03  K +1.57070522e+00 ReLambda +1.02101606e+02 Skewness 1.34060323e+00 Flatness 5.80956774e+00 RMSveldiv 7.94282035e+02 mu 3.83867027e-02 uprime 1.80154335e+00 Mt 3.67100103e+00 
T 8.24869937e-03  K +1.57066854e+00 ReLambda +1.02097253e+02 Skewness 1.34127033e+00 Flatness 5.81300949e+00 RMSveldiv 7.94378400e+02 mu 3.83850659e-02 uprime 1.80155958e+00 Mt 3.67105421e+00 
T 8.25468622e-03  K +1.57061413e+00 ReLambda +1.02090791e+02 Skewness 1.34226044e+00 Flatness 5.81812034e+00 RMSveldiv 7.94521571e+02 mu 3.83826363e-02 uprime 1.80158373e+00 Mt 3.67113327e+00 
T 8.26265176e-03  K +1.57054175e+00 ReLambda +1.02082190e+02 Skewness 1.34357790e+00 Flatness 5.82492740e+00 RMSveldiv 7.94712336e+02 mu 3.83794028e-02 uprime 1.80161597e+00 Mt 3.67123871e+00 
T 8.26629255e-03  K +1.57050868e+00 ReLambda +1.02078258e+02 Skewness 1.34418027e+00 Flatness 5.82804365e+00 RMSveldiv 7.94799643e+02 mu 3.83779244e-02 uprime 1.80163075e+00 Mt 3.67128702e+00 
T 8.27242068e-03  K +1.57045303e+00 ReLambda +1.02071639e+02 Skewness 1.34519414e+00 Flatness 5.83329129e+00 RMSveldiv 7.94946740e+02 mu 3.83754357e-02 uprime 1.80165568e+00 Mt 3.67136845e+00 
T 8.27949128e-03  K +1.57038885e+00 ReLambda +1.02063999e+02 Skewness 1.34636409e+00 Flatness 5.83935245e+00 RMSveldiv 7.95116694e+02 mu 3.83725636e-02 uprime 1.80168454e+00 Mt 3.67146261e+00 
T 8.28454892e-03  K +1.57034296e+00 ReLambda +1.02058533e+02 Skewness 1.34720113e+00 Flatness 5.84369355e+00 RMSveldiv 7.95238421e+02 mu 3.83705087e-02 uprime 1.80170525e+00 Mt 3.67153012e+00 
T 8.29085649e-03  K +1.57028575e+00 ReLambda +1.02051716e+02 Skewness 1.34824512e+00 Flatness 5.84911210e+00 RMSveldiv 7.95390411e+02 mu 3.83679454e-02 uprime 1.80173115e+00 Mt 3.67161448e+00 
T 8.29703374e-03  K +1.57022974e+00 ReLambda +1.02045037e+02 Skewness 1.34926768e+00 Flatness 5.85442445e+00 RMSveldiv 7.95539454e+02 mu 3.83654345e-02 uprime 1.80175659e+00 Mt 3.67169727e+00 
T 8.30284983e-03  K +1.57017702e+00 ReLambda +1.02038747e+02 Skewness 1.35023059e+00 Flatness 5.85943159e+00 RMSveldiv 7.95679961e+02 mu 3.83630698e-02 uprime 1.80178061e+00 Mt 3.67177539e+00 
T 8.30909254e-03  K +1.57012045e+00 ReLambda +1.02031995e+02 Skewness 1.35126424e+00 Flatness 5.86481098e+00 RMSveldiv 7.95830962e+02 mu 3.83605312e-02 uprime 1.80180647e+00 Mt 3.67185940e+00 
T 8.31402590e-03  K +1.57007576e+00 ReLambda +1.02026658e+02 Skewness 1.35208127e+00 Flatness 5.86906753e+00 RMSveldiv 7.95950435e+02 mu 3.83585246e-02 uprime 1.80182696e+00 Mt 3.67192594e+00 
T 8.31952035e-03  K +1.57002601e+00 ReLambda +1.02020713e+02 Skewness 1.35299128e+00 Flatness 5.87381174e+00 RMSveldiv 7.96083639e+02 mu 3.83562894e-02 uprime 1.80184984e+00 Mt 3.67200017e+00 
T 8.32606411e-03  K +1.56996677e+00 ReLambda +1.02013631e+02 Skewness 1.35407517e+00 Flatness 5.87946709e+00 RMSveldiv 7.96242477e+02 mu 3.83536268e-02 uprime 1.80187717e+00 Mt 3.67208875e+00 
T 8.33089462e-03  K +1.56992306e+00 ReLambda +1.02008402e+02 Skewness 1.35487546e+00 Flatness 5.88364704e+00 RMSveldiv 7.96359872e+02 mu 3.83516608e-02 uprime 1.80189739e+00 Mt 3.67215428e+00 
T 8.33668721e-03  K +1.56987066e+00 ReLambda +1.02002130e+02 Skewness 1.35583519e+00 Flatness 5.88866332e+00 RMSveldiv 7.96500800e+02 mu 3.83493030e-02 uprime 1.80192171e+00 Mt 3.67223299e+00 
T 8.34354502e-03  K +1.56980865e+00 ReLambda +1.01994704e+02 Skewness 1.35697149e+00 Flatness 5.89460720e+00 RMSveldiv 7.96667856e+02 mu 3.83465109e-02 uprime 1.80195059e+00 Mt 3.67232638e+00 
T 8.34730820e-03  K +1.56977463e+00 ReLambda +1.01990628e+02 Skewness 1.35759525e+00 Flatness 5.89787432e+00 RMSveldiv 7.96759638e+02 mu 3.83449784e-02 uprime 1.80196648e+00 Mt 3.67237773e+00 
T 8.35264662e-03  K +1.56972638e+00 ReLambda +1.01984845e+02 Skewness 1.35848007e+00 Flatness 5.90251058e+00 RMSveldiv 7.96889952e+02 mu 3.83428042e-02 uprime 1.80198906e+00 Mt 3.67245068e+00 
T 8.35983484e-03  K +1.56966144e+00 ReLambda +1.01977056e+02 Skewness 1.35967158e+00 Flatness 5.90875905e+00 RMSveldiv 7.97065644e+02 mu 3.83398761e-02 uprime 1.80201957e+00 Mt 3.67254912e+00 
T 8.36348483e-03  K +1.56962847e+00 ReLambda +1.01973101e+02 Skewness 1.36027677e+00 Flatness 5.91193646e+00 RMSveldiv 7.97154962e+02 mu 3.83383889e-02 uprime 1.80203510e+00 Mt 3.67259920e+00 
T 8.36927991e-03  K +1.56957615e+00 ReLambda +1.01966820e+02 Skewness 1.36123763e+00 Flatness 5.91698374e+00 RMSveldiv 7.97296903e+02 mu 3.83360274e-02 uprime 1.80205981e+00 Mt 3.67267884e+00 
T 8.37572785e-03  K +1.56951796e+00 ReLambda +1.01959829e+02 Skewness 1.36230686e+00 Flatness 5.92260525e+00 RMSveldiv 7.97455031e+02 mu 3.83333994e-02 uprime 1.80208738e+00 Mt 3.67276763e+00 
T 8.38050387e-03  K +1.56947486e+00 ReLambda +1.01954651e+02 Skewness 1.36309899e+00 Flatness 5.92677408e+00 RMSveldiv 7.97572296e+02 mu 3.83314524e-02 uprime 1.80210786e+00 Mt 3.67283353e+00 
T 8.38642968e-03  K +1.56942141e+00 ReLambda +1.01948224e+02 Skewness 1.36408190e+00 Flatness 5.93195062e+00 RMSveldiv 7.97717948e+02 mu 3.83290363e-02 uprime 1.80213333e+00 Mt 3.67291544e+00 
T 8.39181918e-03  K +1.56937282e+00 ReLambda +1.01942379e+02 Skewness 1.36497597e+00 Flatness 5.93666359e+00 RMSveldiv 7.97850573e+02 mu 3.83268385e-02 uprime 1.80215655e+00 Mt 3.67299008e+00 
T 8.39784202e-03  K +1.56931853e+00 ReLambda +1.01935845e+02 Skewness 1.36597519e+00 Flatness 5.94193477e+00 RMSveldiv 7.97998952e+02 mu 3.83243819e-02 uprime 1.80218258e+00 Mt 3.67307364e+00 
T 8.40211623e-03  K +1.56928002e+00 ReLambda +1.01931207e+02 Skewness 1.36668449e+00 Flatness 5.94568071e+00 RMSveldiv 7.98104369e+02 mu 3.83226383e-02 uprime 1.80220110e+00 Mt 3.67313306e+00 
T 8.40723119e-03  K +1.56923394e+00 ReLambda +1.01925656e+02 Skewness 1.36753333e+00 Flatness 5.95016598e+00 RMSveldiv 7.98230638e+02 mu 3.83205514e-02 uprime 1.80222330e+00 Mt 3.67320428e+00 
T 8.41372052e-03  K +1.56917551e+00 ReLambda +1.01918613e+02 Skewness 1.36861032e+00 Flatness 5.95586112e+00 RMSveldiv 7.98391021e+02 mu 3.83179033e-02 uprime 1.80225155e+00 Mt 3.67329479e+00 
T 8.41761125e-03  K +1.56914048e+00 ReLambda +1.01914389e+02 Skewness 1.36925622e+00 Flatness 5.95928036e+00 RMSveldiv 7.98487287e+02 mu 3.83163154e-02 uprime 1.80226853e+00 Mt 3.67334917e+00 
T 8.42303171e-03  K +1.56909170e+00 ReLambda +1.01908504e+02 Skewness 1.37015606e+00 Flatness 5.96404638e+00 RMSveldiv 7.98621523e+02 mu 3.83141028e-02 uprime 1.80229223e+00 Mt 3.67342504e+00 
T 8.42923097e-03  K +1.56903592e+00 ReLambda +1.01901772e+02 Skewness 1.37118528e+00 Flatness 5.96950210e+00 RMSveldiv 7.98775225e+02 mu 3.83115719e-02 uprime 1.80231941e+00 Mt 3.67351197e+00 
T 8.43363555e-03  K +1.56899631e+00 ReLambda +1.01896989e+02 Skewness 1.37191669e+00 Flatness 5.97338291e+00 RMSveldiv 7.98884551e+02 mu 3.83097734e-02 uprime 1.80233877e+00 Mt 3.67357385e+00 
T 8.43924306e-03  K +1.56894589e+00 ReLambda +1.01890898e+02 Skewness 1.37284790e+00 Flatness 5.97832695e+00 RMSveldiv 7.99023872e+02 mu 3.83074834e-02 uprime 1.80236347e+00 Mt 3.67365276e+00 
T 8.44459744e-03  K +1.56889777e+00 ReLambda +1.01885081e+02 Skewness 1.37373717e+00 Flatness 5.98305224e+00 RMSveldiv 7.99157050e+02 mu 3.83052965e-02 uprime 1.80238712e+00 Mt 3.67372824e+00 
T 8.44982133e-03  K +1.56885083e+00 ReLambda +1.01879405e+02 Skewness 1.37460486e+00 Flatness 5.98766652e+00 RMSveldiv 7.99287121e+02 mu 3.83031625e-02 uprime 1.80241025e+00 Mt 3.67380201e+00 
T 8.45539463e-03  K +1.56880077e+00 ReLambda +1.01873348e+02 Skewness 1.37553063e+00 Flatness 5.99259295e+00 RMSveldiv 7.99426039e+02 mu 3.83008855e-02 uprime 1.80243498e+00 Mt 3.67388086e+00 
T 8.45938464e-03  K +1.56876494e+00 ReLambda +1.01869012e+02 Skewness 1.37619360e+00 Flatness 5.99612487e+00 RMSveldiv 7.99525595e+02 mu 3.82992550e-02 uprime 1.80245273e+00 Mt 3.67393741e+00 
T 8.46405685e-03  K +1.56872299e+00 ReLambda +1.01863933e+02 Skewness 1.37696991e+00 Flatness 6.00026224e+00 RMSveldiv 7.99642268e+02 mu 3.82973457e-02 uprime 1.80247355e+00 Mt 3.67400371e+00 
T 8.47012738e-03  K +1.56866851e+00 ReLambda +1.01857334e+02 Skewness 1.37797858e+00 Flatness 6.00564165e+00 RMSveldiv 7.99794018e+02 mu 3.82948645e-02 uprime 1.80250067e+00 Mt 3.67409000e+00 
T 8.47416644e-03  K +1.56863227e+00 ReLambda +1.01852942e+02 Skewness 1.37864985e+00 Flatness 6.00922502e+00 RMSveldiv 7.99895092e+02 mu 3.82932134e-02 uprime 1.80251875e+00 Mt 3.67414752e+00 
T 8.47953381e-03  K +1.56858413e+00 ReLambda +1.01847106e+02 Skewness 1.37954187e+00 Flatness 6.01398942e+00 RMSveldiv 8.00029525e+02 mu 3.82910191e-02 uprime 1.80254283e+00 Mt 3.67422406e+00 
T 8.48495200e-03  K +1.56853555e+00 ReLambda +1.01841213e+02 Skewness 1.38044242e+00 Flatness 6.01880298e+00 RMSveldiv 8.00165376e+02 mu 3.82888038e-02 uprime 1.80256720e+00 Mt 3.67430146e+00 
T 8.48973934e-03  K +1.56849263e+00 ReLambda +1.01836006e+02 Skewness 1.38123821e+00 Flatness 6.02305998e+00 RMSveldiv 8.00285531e+02 mu 3.82868461e-02 uprime 1.80258879e+00 Mt 3.67436996e+00 
T 8.49513359e-03  K +1.56844430e+00 ReLambda +1.01830138e+02 Skewness 1.38213492e+00 Flatness 6.02785981e+00 RMSveldiv 8.00421051e+02 mu 3.82846400e-02 uprime 1.80261316e+00 Mt 3.67444728e+00 
T 8.49933879e-03  K +1.56840662e+00 ReLambda +1.01825563e+02 Skewness 1.38283410e+00 Flatness 6.03160577e+00 RMSveldiv 8.00526803e+02 mu 3.82829199e-02 uprime 1.80263220e+00 Mt 3.67450765e+00 
T 8.50420036e-03  K +1.56836308e+00 ReLambda +1.01820274e+02 Skewness 1.38364242e+00 Flatness 6.03593873e+00 RMSveldiv 8.00649167e+02 mu 3.82809312e-02 uprime 1.80265426e+00 Mt 3.67457754e+00 
T 8.50991732e-03  K +1.56831189e+00 ReLambda +1.01814053e+02 Skewness 1.38459296e+00 Flatness 6.04103708e+00 RMSveldiv 8.00793204e+02 mu 3.82785923e-02 uprime 1.80268025e+00 Mt 3.67465986e+00 
T 8.51343786e-03  K +1.56828038e+00 ReLambda +1.01810221e+02 Skewness 1.38517849e+00 Flatness 6.04418111e+00 RMSveldiv 8.00881990e+02 mu 3.82771518e-02 uprime 1.80269630e+00 Mt 3.67471064e+00 
T 8.51815861e-03  K +1.56823814e+00 ReLambda +1.01805083e+02 Skewness 1.38596357e+00 Flatness 6.04839790e+00 RMSveldiv 8.01001134e+02 mu 3.82752201e-02 uprime 1.80271785e+00 Mt 3.67477881e+00 
T 8.52444226e-03  K +1.56818192e+00 ReLambda +1.01798243e+02 Skewness 1.38700855e+00 Flatness 6.05401404e+00 RMSveldiv 8.01159885e+02 mu 3.82726486e-02 uprime 1.80274660e+00 Mt 3.67486970e+00 
T 8.52704503e-03  K +1.56815864e+00 ReLambda +1.01795410e+02 Skewness 1.38744154e+00 Flatness 6.05634394e+00 RMSveldiv 8.01225706e+02 mu 3.82715832e-02 uprime 1.80275853e+00 Mt 3.67490741e+00 
T 8.53203199e-03  K +1.56811405e+00 ReLambda +1.01789981e+02 Skewness 1.38827105e+00 Flatness 6.06080799e+00 RMSveldiv 8.01351902e+02 mu 3.82695420e-02 uprime 1.80278144e+00 Mt 3.67497974e+00 
T 8.53729004e-03  K +1.56806705e+00 ReLambda +1.01784255e+02 Skewness 1.38914570e+00 Flatness 6.06551818e+00 RMSveldiv 8.01485088e+02 mu 3.82673896e-02 uprime 1.80280564e+00 Mt 3.67505612e+00 
T 8.54165337e-03  K +1.56802806e+00 ReLambda +1.01779504e+02 Skewness 1.38987160e+00 Flatness 6.06943050e+00 RMSveldiv 8.01595715e+02 mu 3.82656032e-02 uprime 1.80282576e+00 Mt 3.67511960e+00 
T 8.54672301e-03  K +1.56798276e+00 ReLambda +1.01773983e+02 Skewness 1.39071503e+00 Flatness 6.07397878e+00 RMSveldiv 8.01724364e+02 mu 3.82635275e-02 uprime 1.80284920e+00 Mt 3.67519346e+00 
T 8.55108628e-03  K +1.56794379e+00 ReLambda +1.01769231e+02 Skewness 1.39144102e+00 Flatness 6.07789689e+00 RMSveldiv 8.01835190e+02 mu 3.82617408e-02 uprime 1.80286940e+00 Mt 3.67525713e+00 
T 8.55599426e-03  K +1.56789997e+00 ReLambda +1.01763885e+02 Skewness 1.39225767e+00 Flatness 6.08230671e+00 RMSveldiv 8.01959960e+02 mu 3.82597309e-02 uprime 1.80289218e+00 Mt 3.67532885e+00 
T 8.56037238e-03  K +1.56786089e+00 ReLambda +1.01759116e+02 Skewness 1.39298623e+00 Flatness 6.08624390e+00 RMSveldiv 8.02071360e+02 mu 3.82579378e-02 uprime 1.80291254e+00 Mt 3.67539292e+00 
T 8.56516611e-03  K +1.56781810e+00 ReLambda +1.01753893e+02 Skewness 1.39378398e+00 Flatness 6.09055740e+00 RMSveldiv 8.02193440e+02 mu 3.82559744e-02 uprime 1.80293487e+00 Mt 3.67546317e+00 
T 8.56948817e-03  K +1.56777954e+00 ReLambda +1.01749184e+02 Skewness 1.39450331e+00 Flatness 6.09444984e+00 RMSveldiv 8.02303605e+02 mu 3.82542039e-02 uprime 1.80295504e+00 Mt 3.67552660e+00 
T 8.57415041e-03  K +1.56773796e+00 ReLambda +1.01744104e+02 Skewness 1.39527927e+00 Flatness 6.09865111e+00 RMSveldiv 8.02422541e+02 mu 3.82522940e-02 uprime 1.80297685e+00 Mt 3.67559511e+00 
T 8.57899029e-03  K +1.56769480e+00 ReLambda +1.01738830e+02 Skewness 1.39608479e+00 Flatness 6.10301481e+00 RMSveldiv 8.02546115e+02 mu 3.82503112e-02 uprime 1.80299953e+00 Mt 3.67566633e+00 
T 8.58259477e-03  K +1.56766266e+00 ReLambda +1.01734902e+02 Skewness 1.39668488e+00 Flatness 6.10626917e+00 RMSveldiv 8.02638228e+02 mu 3.82488343e-02 uprime 1.80301645e+00 Mt 3.67571946e+00 
T 8.58671189e-03  K +1.56762597e+00 ReLambda +1.01730415e+02 Skewness 1.39737026e+00 Flatness 6.10998716e+00 RMSveldiv 8.02743513e+02 mu 3.82471473e-02 uprime 1.80303581e+00 Mt 3.67578020e+00 
T 8.59203711e-03  K +1.56757851e+00 ReLambda +1.01724611e+02 Skewness 1.39825674e+00 Flatness 6.11479862e+00 RMSveldiv 8.02879809e+02 mu 3.82449651e-02 uprime 1.80306090e+00 Mt 3.67585887e+00 
T 8.59578819e-03  K +1.56754510e+00 ReLambda +1.01720522e+02 Skewness 1.39888127e+00 Flatness 6.11819125e+00 RMSveldiv 8.02975900e+02 mu 3.82434278e-02 uprime 1.80307861e+00 Mt 3.67591437e+00 
T 8.60066773e-03  K +1.56750164e+00 ReLambda +1.01715202e+02 Skewness 1.39969365e+00 Flatness 6.12260636e+00 RMSveldiv 8.03100996e+02 mu 3.82414280e-02 uprime 1.80310168e+00 Mt 3.67598665e+00 
T 8.60526886e-03  K +1.56746067e+00 ReLambda +1.01710186e+02 Skewness 1.40045973e+00 Flatness 6.12677259e+00 RMSveldiv 8.03219058e+02 mu 3.82395421e-02 uprime 1.80312349e+00 Mt 3.67605491e+00 
T 8.60984811e-03  K +1.56741991e+00 ReLambda +1.01705194e+02 Skewness 1.40122218e+00 Flatness 6.13092174e+00 RMSveldiv 8.03336658e+02 mu 3.82376651e-02 uprime 1.80314523e+00 Mt 3.67612293e+00 
T 8.61416272e-03  K +1.56738151e+00 ReLambda +1.01700490e+02 Skewness 1.40194061e+00 Flatness 6.13483389e+00 RMSveldiv 8.03447553e+02 mu 3.82358964e-02 uprime 1.80316575e+00 Mt 3.67618711e+00 
T 8.61879165e-03  K +1.56734033e+00 ReLambda +1.01695442e+02 Skewness 1.40271135e+00 Flatness 6.13903305e+00 RMSveldiv 8.03566621e+02 mu 3.82339989e-02 uprime 1.80318780e+00 Mt 3.67625604e+00 
T 8.62257597e-03  K +1.56730666e+00 ReLambda +1.01691316e+02 Skewness 1.40334157e+00 Flatness 6.14246943e+00 RMSveldiv 8.03664043e+02 mu 3.82324474e-02 uprime 1.80320587e+00 Mt 3.67631248e+00 
T 8.62679469e-03  K +1.56726915e+00 ReLambda +1.01686715e+02 Skewness 1.40404408e+00 Flatness 6.14630161e+00 RMSveldiv 8.03772723e+02 mu 3.82307177e-02 uprime 1.80322603e+00 Mt 3.67637546e+00 
T 8.63172699e-03  K +1.56722529e+00 ReLambda +1.01681336e+02 Skewness 1.40486537e+00 Flatness 6.15078375e+00 RMSveldiv 8.03899888e+02 mu 3.82286955e-02 uprime 1.80324966e+00 Mt 3.67644918e+00 
T 8.63517849e-03  K +1.56719461e+00 ReLambda +1.01677572e+02 Skewness 1.40544020e+00 Flatness 6.15392375e+00 RMSveldiv 8.03988948e+02 mu 3.82272802e-02 uprime 1.80326622e+00 Mt 3.67650085e+00 
T 8.63951558e-03  K +1.56715607e+00 ReLambda +1.01672842e+02 Skewness 1.40616245e+00 Flatness 6.15787015e+00 RMSveldiv 8.04100932e+02 mu 3.82255018e-02 uprime 1.80328706e+00 Mt 3.67656582e+00 
T 8.64497737e-03  K +1.56710754e+00 ReLambda +1.01666885e+02 Skewness 1.40707187e+00 Flatness 6.16284123e+00 RMSveldiv 8.04242072e+02 mu 3.82232622e-02 uprime 1.80331336e+00 Mt 3.67664775e+00 
T 8.64723109e-03  K +1.56708752e+00 ReLambda +1.01664426e+02 Skewness 1.40744729e+00 Flatness 6.16489615e+00 RMSveldiv 8.04300360e+02 mu 3.82223379e-02 uprime 1.80332423e+00 Mt 3.67668161e+00 
T 8.65154842e-03  K +1.56704918e+00 ReLambda +1.01659717e+02 Skewness 1.40816625e+00 Flatness 6.16883079e+00 RMSveldiv 8.04412073e+02 mu 3.82205674e-02 uprime 1.80334507e+00 Mt 3.67674651e+00 
T 8.65677483e-03  K +1.56700277e+00 ReLambda +1.01654016e+02 Skewness 1.40903648e+00 Flatness 6.17359503e+00 RMSveldiv 8.04547416e+02 mu 3.82184241e-02 uprime 1.80337036e+00 Mt 3.67682516e+00 
T 8.65926732e-03  K +1.56698064e+00 ReLambda +1.01651297e+02 Skewness 1.40945168e+00 Flatness 6.17587117e+00 RMSveldiv 8.04612017e+02 mu 3.82174018e-02 uprime 1.80338243e+00 Mt 3.67686273e+00 
T 8.66342133e-03  K +1.56694377e+00 ReLambda +1.01646766e+02 Skewness 1.41014345e+00 Flatness 6.17966304e+00 RMSveldiv 8.04719732e+02 mu 3.82156981e-02 uprime 1.80340259e+00 Mt 3.67692538e+00 
T 8.66876168e-03  K +1.56689639e+00 ReLambda +1.01640940e+02 Skewness 1.41103269e+00 Flatness 6.18453922e+00 RMSveldiv 8.04858320e+02 mu 3.82135078e-02 uprime 1.80342855e+00 Mt 3.67700600e+00 
T 8.67110131e-03  K +1.56687563e+00 ReLambda +1.01638387e+02 Skewness 1.41142242e+00 Flatness 6.18667896e+00 RMSveldiv 8.04919086e+02 mu 3.82125481e-02 uprime 1.80343994e+00 Mt 3.67704138e+00 
T 8.67542348e-03  K +1.56683729e+00 ReLambda +1.01633672e+02 Skewness 1.41214220e+00 Flatness 6.19063061e+00 RMSveldiv 8.05031398e+02 mu 3.82107753e-02 uprime 1.80346101e+00 Mt 3.67710677e+00 
T 8.68008711e-03  K +1.56679594e+00 ReLambda +1.01628584e+02 Skewness 1.41291885e+00 Flatness 6.19489671e+00 RMSveldiv 8.05152680e+02 mu 3.82088623e-02 uprime 1.80348378e+00 Mt 3.67717741e+00 
T 8.68378213e-03  K +1.56676318e+00 ReLambda +1.01624552e+02 Skewness 1.41353426e+00 Flatness 6.19827967e+00 RMSveldiv 8.05248847e+02 mu 3.82073465e-02 uprime 1.80350186e+00 Mt 3.67723345e+00 
T 8.68824191e-03  K +1.56672365e+00 ReLambda +1.01619686e+02 Skewness 1.41427700e+00 Flatness 6.20236435e+00 RMSveldiv 8.05364999e+02 mu 3.82055170e-02 uprime 1.80352371e+00 Mt 3.67730115e+00 
T 8.69218190e-03  K +1.56668873e+00 ReLambda +1.01615386e+02 Skewness 1.41493323e+00 Flatness 6.20597570e+00 RMSveldiv 8.05467693e+02 mu 3.82039006e-02 uprime 1.80354304e+00 Mt 3.67736104e+00 
T 8.69666713e-03  K +1.56664899e+00 ReLambda +1.01610492e+02 Skewness 1.41568025e+00 Flatness 6.21008849e+00 RMSveldiv 8.05584684e+02 mu 3.82020604e-02 uprime 1.80356509e+00 Mt 3.67742928e+00 
T 8.70008512e-03  K +1.56661872e+00 ReLambda +1.01606762e+02 Skewness 1.41624963e+00 Flatness 6.21322610e+00 RMSveldiv 8.05673907e+02 mu 3.82006580e-02 uprime 1.80358192e+00 Mt 3.67748136e+00 
T 8.70415975e-03  K +1.56658263e+00 ReLambda +1.01602315e+02 Skewness 1.41692837e+00 Flatness 6.21696762e+00 RMSveldiv 8.05780339e+02 mu 3.81989862e-02 uprime 1.80360202e+00 Mt 3.67754349e+00 
T 8.70905549e-03  K +1.56653929e+00 ReLambda +1.01596972e+02 Skewness 1.41774382e+00 Flatness 6.22146455e+00 RMSveldiv 8.05908317e+02 mu 3.81969773e-02 uprime 1.80362620e+00 Mt 3.67761822e+00 
T 8.71154769e-03  K +1.56651723e+00 ReLambda +1.01594252e+02 Skewness 1.41815913e+00 Flatness 6.22375797e+00 RMSveldiv 8.05973519e+02 mu 3.81959546e-02 uprime 1.80363853e+00 Mt 3.67765632e+00 
T 8.71551738e-03  K +1.56648210e+00 ReLambda +1.01589919e+02 Skewness 1.41882049e+00 Flatness 6.22740996e+00 RMSveldiv 8.06077426e+02 mu 3.81943256e-02 uprime 1.80365820e+00 Mt 3.67771705e+00 
T 8.72072096e-03  K +1.56643606e+00 ReLambda +1.01584239e+02 Skewness 1.41968738e+00 Flatness 6.23219882e+00 RMSveldiv 8.06213737e+02 mu 3.81921901e-02 uprime 1.80368402e+00 Mt 3.67779673e+00 
T 8.72241816e-03  K +1.56642105e+00 ReLambda +1.01582386e+02 Skewness 1.41997027e+00 Flatness 6.23376390e+00 RMSveldiv 8.06258233e+02 mu 3.81914935e-02 uprime 1.80369246e+00 Mt 3.67782276e+00 
T 8.72665179e-03  K +1.56638360e+00 ReLambda +1.01577764e+02 Skewness 1.42067572e+00 Flatness 6.23766552e+00 RMSveldiv 8.06369271e+02 mu 3.81897559e-02 uprime 1.80371352e+00 Mt 3.67788772e+00 
T 8.73039952e-03  K +1.56635046e+00 ReLambda +1.01573673e+02 Skewness 1.42130028e+00 Flatness 6.24112227e+00 RMSveldiv 8.06467639e+02 mu 3.81882176e-02 uprime 1.80373220e+00 Mt 3.67794529e+00 
T 8.73461340e-03  K +1.56631321e+00 ReLambda +1.01569072e+02 Skewness 1.42200253e+00 Flatness 6.24501080e+00 RMSveldiv 8.06578320e+02 mu 3.81864880e-02 uprime 1.80375323e+00 Mt 3.67801008e+00 
T 8.73808574e-03  K +1.56628252e+00 ReLambda +1.01565281e+02 Skewness 1.42258131e+00 Flatness 6.24821832e+00 RMSveldiv 8.06669592e+02 mu 3.81850626e-02 uprime 1.80377059e+00 Mt 3.67806354e+00 
T 8.74205673e-03  K +1.56624744e+00 ReLambda +1.01560945e+02 Skewness 1.42324321e+00 Flatness 6.25188803e+00 RMSveldiv 8.06774041e+02 mu 3.81834324e-02 uprime 1.80379047e+00 Mt 3.67812473e+00 
T 8.74653251e-03  K +1.56620790e+00 ReLambda +1.01556058e+02 Skewness 1.42398920e+00 Flatness 6.25602552e+00 RMSveldiv 8.06891852e+02 mu 3.81815950e-02 uprime 1.80381292e+00 Mt 3.67819377e+00 
T 8.74915933e-03  K +1.56618470e+00 ReLambda +1.01553189e+02 Skewness 1.42442726e+00 Flatness 6.25845857e+00 RMSveldiv 8.06961052e+02 mu 3.81805165e-02 uprime 1.80382612e+00 Mt 3.67823436e+00 
T 8.75283092e-03  K +1.56615227e+00 ReLambda +1.01549179e+02 Skewness 1.42503940e+00 Flatness 6.26185834e+00 RMSveldiv 8.07057821e+02 mu 3.81790090e-02 uprime 1.80384458e+00 Mt 3.67829111e+00 
T 8.75781557e-03  K +1.56610827e+00 ReLambda +1.01543736e+02 Skewness 1.42587045e+00 Flatness 6.26647596e+00 RMSveldiv 8.07189296e+02 mu 3.81769623e-02 uprime 1.80386969e+00 Mt 3.67836824e+00 
T 8.75990082e-03  K +1.56608986e+00 ReLambda +1.01541458e+02 Skewness 1.42621825e+00 Flatness 6.26841078e+00 RMSveldiv 8.07244339e+02 mu 3.81761060e-02 uprime 1.80388021e+00 Mt 3.67840056e+00 
T 8.76411058e-03  K +1.56605271e+00 ReLambda +1.01536860e+02 Skewness 1.42692026e+00 Flatness 6.27231614e+00 RMSveldiv 8.07355516e+02 mu 3.81743773e-02 uprime 1.80390147e+00 Mt 3.67846583e+00 
T 8.76805638e-03  K +1.56601790e+00 ReLambda +1.01532550e+02 Skewness 1.42757832e+00 Flatness 6.27597939e+00 RMSveldiv 8.07459801e+02 mu 3.81727569e-02 uprime 1.80392143e+00 Mt 3.67852708e+00 
T 8.77202562e-03  K +1.56598289e+00 ReLambda +1.01528214e+02 Skewness 1.42824034e+00 Flatness 6.27966688e+00 RMSveldiv 8.07564782e+02 mu 3.81711269e-02 uprime 1.80394155e+00 Mt 3.67858876e+00 
T 8.77568004e-03  K +1.56595067e+00 ReLambda +1.01524222e+02 Skewness 1.42884993e+00 Flatness 6.28306462e+00 RMSveldiv 8.07661505e+02 mu 3.81696260e-02 uprime 1.80396009e+00 Mt 3.67864561e+00 
T 8.77969735e-03  K +1.56591525e+00 ReLambda +1.01519833e+02 Skewness 1.42952006e+00 Flatness 6.28680150e+00 RMSveldiv 8.07767906e+02 mu 3.81679760e-02 uprime 1.80398051e+00 Mt 3.67870817e+00 
T 8.78289764e-03  K +1.56588704e+00 ReLambda +1.01516337e+02 Skewness 1.43005404e+00 Flatness 6.28978188e+00 RMSveldiv 8.07852730e+02 mu 3.81666614e-02 uprime 1.80399680e+00 Mt 3.67875807e+00 
T 8.78658968e-03  K +1.56585450e+00 ReLambda +1.01512303e+02 Skewness 1.43067007e+00 Flatness 6.29322137e+00 RMSveldiv 8.07950646e+02 mu 3.81651449e-02 uprime 1.80401562e+00 Mt 3.67881568e+00 
T 8.79096905e-03  K +1.56581592e+00 ReLambda +1.01507518e+02 Skewness 1.43140075e+00 Flatness 6.29730264e+00 RMSveldiv 8.08066872e+02 mu 3.81633459e-02 uprime 1.80403797e+00 Mt 3.67888408e+00 
T 8.79352613e-03  K +1.56579340e+00 ReLambda +1.01504724e+02 Skewness 1.43182758e+00 Flatness 6.29968977e+00 RMSveldiv 8.08134788e+02 mu 3.81622954e-02 uprime 1.80405105e+00 Mt 3.67892408e+00 
T 8.79723360e-03  K +1.56576075e+00 ReLambda +1.01500673e+02 Skewness 1.43244634e+00 Flatness 6.30315039e+00 RMSveldiv 8.08233307e+02 mu 3.81607723e-02 uprime 1.80407003e+00 Mt 3.67898211e+00 
T 8.80219388e-03  K +1.56571707e+00 ReLambda +1.01495253e+02 Skewness 1.43327413e+00 Flatness 6.30778171e+00 RMSveldiv 8.08365214e+02 mu 3.81587344e-02 uprime 1.80409546e+00 Mt 3.67905982e+00 


==> data/CHIT/logEC.dat <==
T 0.00000000e+00  K +1.65161750e+00 ReLambda +1.07288169e+02 Skewness -1.84289772e-03 Flatness 2.97497634e+00 RMSveldiv 7.45137300e+02 mu 4.03366722e-02 uprime 1.81748040e+00 Mt 3.68647099e+00 
T 1.00000000e-12  K +1.65161750e+00 ReLambda +1.07288169e+02 Skewness -1.84289777e-03 Flatness 2.97497634e+00 RMSveldiv 7.45137300e+02 mu 4.03366722e-02 uprime 1.81748040e+00 Mt 3.68647099e+00 
T 1.10000000e-11  K +1.65161750e+00 ReLambda +1.07288169e+02 Skewness -1.84289824e-03 Flatness 2.97497634e+00 RMSveldiv 7.45137300e+02 mu 4.03366722e-02 uprime 1.81748040e+00 Mt 3.68647099e+00 
T 1.11000000e-10  K +1.65161750e+00 ReLambda +1.07288169e+02 Skewness -1.84290292e-03 Flatness 2.97497634e+00 RMSveldiv 7.45137300e+02 mu 4.03366722e-02 uprime 1.81748040e+00 Mt 3.68647098e+00 
T 1.11100000e-09  K +1.65161749e+00 ReLambda +1.07288168e+02 Skewness -1.84294976e-03 Flatness 2.97497634e+00 RMSveldiv 7.45137297e+02 mu 4.03366720e-02 uprime 1.81748039e+00 Mt 3.68647097e+00 
T 1.11110000e-08  K +1.65161738e+00 ReLambda +1.07288163e+02 Skewness -1.84341813e-03 Flatness 2.97497637e+00 RMSveldiv 7.45137268e+02 mu 4.03366699e-02 uprime 1.81748033e+00 Mt 3.68647081e+00 
T 1.11111000e-07  K +1.65161630e+00 ReLambda +1.07288109e+02 Skewness -1.84810176e-03 Flatness 2.97497668e+00 RMSveldiv 7.45136977e+02 mu 4.03366496e-02 uprime 1.81747970e+00 Mt 3.68646925e+00 
T 1.11111100e-06  K +1.65160550e+00 ReLambda +1.07287569e+02 Skewness -1.89492719e-03 Flatness 2.97497971e+00 RMSveldiv 7.45134062e+02 mu 4.03364469e-02 uprime 1.81747335e+00 Mt 3.68645364e+00 
T 9.03050595e-06  K +1.65151998e+00 ReLambda +1.07283320e+02 Skewness -2.26506425e-03 Flatness 2.97500386e+00 RMSveldiv 7.45110603e+02 mu 4.03348494e-02 uprime 1.81742306e+00 Mt 3.68633165e+00 
T 2.68132735e-05  K +1.65132737e+00 ReLambda +1.07273882e+02 Skewness -3.09174920e-03 Flatness 2.97506145e+00 RMSveldiv 7.45055455e+02 mu 4.03313010e-02 uprime 1.81730948e+00 Mt 3.68605934e+00 
T 6.57488329e-05  K +1.65090192e+00 ReLambda +1.07253654e+02 Skewness -4.88025270e-03 Flatness 2.97520678e+00 RMSveldiv 7.44922671e+02 mu 4.03236957e-02 uprime 1.81705716e+00 Mt 3.68545946e+00 
T 1.43212300e-04  K +1.65003908e+00 ReLambda +1.07215088e+02 Skewness -8.35039256e-03 Flatness 2.97557364e+00 RMSveldiv 7.44609597e+02 mu 4.03091962e-02 uprime 1.81653953e+00 Mt 3.68424104e+00 
T 2.87265812e-04  K +1.64837399e+00 ReLambda +1.07148945e+02 Skewness -1.44947474e-02 Flatness 2.97651176e+00 RMSveldiv 7.43857919e+02 mu 4.02843290e-02 uprime 1.81552065e+00 Mt 3.68187586e+00 
T 5.15760553e-04  K +1.64556518e+00 ReLambda +1.07057542e+02 Skewness -2.34440118e-02 Flatness 2.97860721e+00 RMSveldiv 7.42233867e+02 mu 4.02499646e-02 uprime 1.81375478e+00 Mt 3.67784737e+00 
T 7.97507476e-04  K +1.64180821e+00 ReLambda +1.06964689e+02 Skewness -3.32085345e-02 Flatness 2.98206893e+00 RMSveldiv 7.39555657e+02 mu 4.02150549e-02 uprime 1.81133040e+00 Mt 3.67240752e+00 
T 1.15838406e-03  K +1.63650850e+00 ReLambda +1.06872128e+02 Skewness -4.38227239e-02 Flatness 2.98765776e+00 RMSveldiv 7.35150128e+02 mu 4.01802553e-02 uprime 1.80784413e+00 Mt 3.66468774e+00 
T 1.56595945e-03  K +1.62985361e+00 ReLambda +1.06795131e+02 Skewness -5.34881543e-02 Flatness 2.99517128e+00 RMSveldiv 7.29036476e+02 mu 4.01513070e-02 uprime 1.80342375e+00 Mt 3.65498642e+00 
T 1.99074193e-03  K +1.62216128e+00 ReLambda +1.06736981e+02 Skewness -6.12111269e-02 Flatness 3.00396897e+00 RMSveldiv 7.21592936e+02 mu 4.01294446e-02 uprime 1.79831294e+00 Mt 3.64382032e+00 
T 2.40536042e-03  K +1.61391869e+00 ReLambda +1.06694002e+02 Skewness -6.66883050e-02 Flatness 3.01317255e+00 RMSveldiv 7.13471095e+02 mu 4.01132857e-02 uprime 1.79287017e+00 Mt 3.63194461e+00 
T 2.82255287e-03  K +1.60491192e+00 ReLambda +1.06657609e+02 Skewness -7.03769934e-02 Flatness 3.02277044e+00 RMSveldiv 7.04622652e+02 mu 4.00996033e-02 uprime 1.78698051e+00 Mt 3.61908600e+00 
T 3.26337755e-03  K +1.59464662e+00 ReLambda +1.06620119e+02 Skewness -7.25260369e-02 Flatness 3.03303340e+00 RMSveldiv 6.94708224e+02 mu 4.00855083e-02 uprime 1.78034814e+00 Mt 3.60458004e+00 
T 3.71871929e-03  K +1.58327456e+00 ReLambda +1.06576286e+02 Skewness -7.31063461e-02 Flatness 3.04355170e+00 RMSveldiv 6.84023716e+02 mu 4.00690287e-02 uprime 1.77309835e+00 Mt 3.58868374e+00 
T 4.18888016e-03  K +1.57076103e+00 ReLambda +1.06519902e+02 Skewness -7.22129915e-02 Flatness 3.05414825e+00 RMSveldiv 6.72674108e+02 mu 4.00478303e-02 uprime 1.76523001e+00 Mt 3.57138122e+00 
T 4.65859891e-03  K +1.55753086e+00 ReLambda +1.06447506e+02 Skewness -7.00526653e-02 Flatness 3.06433607e+00 RMSveldiv 6.61146898e+02 mu 4.00206119e-02 uprime 1.75702112e+00 Mt 3.55327645e+00 
T 5.10088461e-03  K +1.54445974e+00 ReLambda +1.06361273e+02 Skewness -6.70651923e-02 Flatness 3.07348485e+00 RMSveldiv 6.50219522e+02 mu 3.99881911e-02 uprime 1.74900684e+00 Mt 3.53555303e+00 
T 5.50370260e-03  K +1.53208017e+00 ReLambda +1.06265440e+02 Skewness -6.36911149e-02 Flatness 3.08140287e+00 RMSveldiv 6.40268903e+02 mu 3.99521614e-02 uprime 1.74149154e+00 Mt 3.51889527e+00 
T 5.92974025e-03  K +1.51853828e+00 ReLambda +1.06144726e+02 Skewness -5.95839287e-02 Flatness 3.08932170e+00 RMSveldiv 6.29796538e+02 mu 3.99067769e-02 uprime 1.73334104e+00 Mt 3.50079416e+00 
T 6.35094885e-03  K +1.50474056e+00 ReLambda +1.06004982e+02 Skewness -5.51038433e-02 Flatness 3.09667454e+00 RMSveldiv 6.19533887e+02 mu 3.98542379e-02 uprime 1.72509950e+00 Mt 3.48245967e+00 
T 6.81674304e-03  K +1.48906225e+00 ReLambda +1.05826471e+02 Skewness -4.97990831e-02 Flatness 3.10424120e+00 RMSveldiv 6.08325306e+02 mu 3.97871241e-02 uprime 1.71579688e+00 Mt 3.46173473e+00 
T 7.27413084e-03  K +1.47329358e+00 ReLambda +1.05626921e+02 Skewness -4.43563807e-02 Flatness 3.11108650e+00 RMSveldiv 5.97488556e+02 mu 3.97121000e-02 uprime 1.70649277e+00 Mt 3.44098258e+00 
T 7.73225289e-03  K +1.45718528e+00 ReLambda +1.05403772e+02 Skewness -3.87836477e-02 Flatness 3.11735332e+00 RMSveldiv 5.86820287e+02 mu 3.96282036e-02 uprime 1.69702836e+00 Mt 3.41985589e+00 
T 8.19619891e-03  K +1.44060808e+00 ReLambda +1.05155386e+02 Skewness -3.31144194e-02 Flatness 3.12308651e+00 RMSveldiv 5.76216239e+02 mu 3.95348189e-02 uprime 1.68731776e+00 Mt 3.39816878e+00 
T 8.65299598e-03  K +1.42408082e+00 ReLambda +1.04890530e+02 Skewness -2.75895938e-02 Flatness 3.12811119e+00 RMSveldiv 5.65976547e+02 mu 3.94352424e-02 uprime 1.67765437e+00 Mt 3.37658224e+00 
T 9.12373770e-03  K +1.40689085e+00 ReLambda +1.04598662e+02 Skewness -2.20285413e-02 Flatness 3.13262298e+00 RMSveldiv 5.55633445e+02 mu 3.93255099e-02 uprime 1.66761158e+00 Mt 3.35414849e+00 
T 9.59628740e-03  K +1.38952814e+00 ReLambda +1.04288806e+02 Skewness -1.66463085e-02 Flatness 3.13644696e+00 RMSveldiv 5.45461815e+02 mu 3.92090145e-02 uprime 1.65746619e+00 Mt 3.33149051e+00 
T 1.00656214e-02  K +1.37223028e+00 ReLambda +1.03966947e+02 Skewness -1.15557690e-02 Flatness 3.13952123e+00 RMSveldiv 5.35564702e+02 mu 3.90880066e-02 uprime 1.64734809e+00 Mt 3.30890219e+00 
T 1.05300659e-02  K +1.35510928e+00 ReLambda +1.03637228e+02 Skewness -6.81470549e-03 Flatness 3.14183194e+00 RMSveldiv 5.25967354e+02 mu 3.89640435e-02 uprime 1.63731535e+00 Mt 3.28651588e+00 
T 1.09890054e-02  K +1.33823280e+00 ReLambda +1.03302989e+02 Skewness -2.45846134e-03 Flatness 3.14338769e+00 RMSveldiv 5.16671487e+02 mu 3.88383812e-02 uprime 1.62740187e+00 Mt 3.26440878e+00 
T 1.14487342e-02  K +1.32141053e+00 ReLambda +1.02962202e+02 Skewness 1.54543602e-03 Flatness 3.14421828e+00 RMSveldiv 5.07542996e+02 mu 3.87102572e-02 uprime 1.61749097e+00 Mt 3.24232175e+00 
T 1.19108203e-02  K +1.30462521e+00 ReLambda +1.02615953e+02 Skewness 5.17947573e-03 Flatness 3.14432649e+00 RMSveldiv 4.98549899e+02 mu 3.85800794e-02 uprime 1.60756797e+00 Mt 3.22022279e+00 
T 1.23651176e-02  K +1.28827865e+00 ReLambda +1.02273995e+02 Skewness 8.34796592e-03 Flatness 3.14373863e+00 RMSveldiv 4.89884895e+02 mu 3.84515150e-02 uprime 1.59786788e+00 Mt 3.19863505e+00 
T 1.28039576e-02  K +1.27266504e+00 ReLambda +1.01943977e+02 Skewness 1.10090327e-02 Flatness 3.14254173e+00 RMSveldiv 4.81680394e+02 mu 3.83274394e-02 uprime 1.58856603e+00 Mt 3.17794715e+00 
T 1.32422242e-02  K +1.25727146e+00 ReLambda +1.01616182e+02 Skewness 1.32592279e-02 Flatness 3.14075971e+00 RMSveldiv 4.73649706e+02 mu 3.82041996e-02 uprime 1.57935769e+00 Mt 3.15747981e+00 
T 1.36776008e-02  K +1.24219986e+00 ReLambda +1.01293567e+02 Skewness 1.50789067e-02 Flatness 3.13844422e+00 RMSveldiv 4.65834842e+02 mu 3.80829076e-02 uprime 1.57030375e+00 Mt 3.13736731e+00 
T 1.41187576e-02  K +1.22717299e+00 ReLambda +1.00970790e+02 Skewness 1.64918212e-02 Flatness 3.13558778e+00 RMSveldiv 4.58084157e+02 mu 3.79615546e-02 uprime 1.56123738e+00 Mt 3.11723793e+00 
T 1.45585848e-02  K +1.21245481e+00 ReLambda +1.00653955e+02 Skewness 1.74643621e-02 Flatness 3.13228030e+00 RMSveldiv 4.50528101e+02 mu 3.78424353e-02 uprime 1.55231780e+00 Mt 3.09744410e+00 
T 1.49901907e-02  K +1.19828225e+00 ReLambda +1.00348466e+02 Skewness 1.79949084e-02 Flatness 3.12864222e+00 RMSveldiv 4.43282828e+02 mu 3.77275818e-02 uprime 1.54369088e+00 Mt 3.07830795e+00 
T 1.54221076e-02  K +1.18437976e+00 ReLambda +1.00048528e+02 Skewness 1.81083904e-02 Flatness 3.12466964e+00 RMSveldiv 4.36203847e+02 mu 3.76148157e-02 uprime 1.53519119e+00 Mt 3.05946108e+00 
T 1.58587059e-02  K +1.17062121e+00 ReLambda +9.97514213e+01 Skewness 1.78036302e-02 Flatness 3.12037715e+00 RMSveldiv 4.29225885e+02 mu 3.75031136e-02 uprime 1.52674240e+00 Mt 3.04073324e+00 
T 1.62942570e-02  K +1.15719807e+00 ReLambda +9.94611581e+01 Skewness 1.70866640e-02 Flatness 3.11587581e+00 RMSveldiv 4.22445890e+02 mu 3.73939846e-02 uprime 1.51846320e+00 Mt 3.02238657e+00 
T 1.67306338e-02  K +1.14405738e+00 ReLambda +9.91763698e+01 Skewness 1.59648420e-02 Flatness 3.11120015e+00 RMSveldiv 4.15837351e+02 mu 3.72869140e-02 uprime 1.51032260e+00 Mt 3.00435150e+00 
T 1.71761219e-02  K +1.13096306e+00 ReLambda +9.88915772e+01 Skewness 1.44177269e-02 Flatness 3.10631557e+00 RMSveldiv 4.09283572e+02 mu 3.71798417e-02 uprime 1.50217481e+00 Mt 2.98630450e+00 
T 1.76114053e-02  K +1.11848232e+00 ReLambda +9.86187130e+01 Skewness 1.25306341e-02 Flatness 3.10149178e+00 RMSveldiv 4.03069738e+02 mu 3.70772542e-02 uprime 1.49437453e+00 Mt 2.96903072e+00 
T 1.80407857e-02  K +1.10647335e+00 ReLambda +9.83543162e+01 Skewness 1.03246755e-02 Flatness 3.09673330e+00 RMSveldiv 3.97124875e+02 mu 3.69778500e-02 uprime 1.48683655e+00 Mt 2.95234097e+00 
T 1.84721043e-02  K +1.09470976e+00 ReLambda +9.80929619e+01 Skewness 7.78558442e-03 Flatness 3.09199681e+00 RMSveldiv 3.91337923e+02 mu 3.68795898e-02 uprime 1.47942057e+00 Mt 2.93592452e+00 
T 1.89089487e-02  K +1.08309702e+00 ReLambda +9.78319900e+01 Skewness 4.90662008e-03 Flatness 3.08728470e+00 RMSveldiv 3.85664794e+02 mu 3.67814733e-02 uprime 1.47206737e+00 Mt 2.91965050e+00 
T 1.93496664e-02  K +1.07168289e+00 ReLambda +9.75718636e+01 Skewness 1.71391319e-03 Flatness 3.08265170e+00 RMSveldiv 3.80131371e+02 mu 3.66836747e-02 uprime 1.46480722e+00 Mt 2.90358631e+00 
T 1.97898437e-02  K +1.06057780e+00 ReLambda +9.73145642e+01 Skewness -1.73707371e-03 Flatness 3.07817113e+00 RMSveldiv 3.74792617e+02 mu 3.65869389e-02 uprime 1.45771097e+00 Mt 2.88788927e+00 
T 2.02374897e-02  K +1.04957808e+00 ReLambda +9.70547915e+01 Skewness -5.48761247e-03 Flatness 3.07378583e+00 RMSveldiv 3.69552251e+02 mu 3.64892733e-02 uprime 1.45064851e+00 Mt 2.87227239e+00 
T 2.07000316e-02  K +1.03851342e+00 ReLambda +9.67876762e+01 Skewness -9.58740752e-03 Flatness 3.06945132e+00 RMSveldiv 3.64332956e+02 mu 3.63888471e-02 uprime 1.44350865e+00 Mt 2.85649102e+00 
T 2.11580204e-02  K +1.02784809e+00 ReLambda +9.65238206e+01 Skewness -1.38398601e-02 Flatness 3.06536654e+00 RMSveldiv 3.59355102e+02 mu 3.62896464e-02 uprime 1.43659037e+00 Mt 2.84120727e+00 
T 2.16077528e-02  K +1.01764483e+00 ReLambda +9.62647216e+01 Skewness -1.81721962e-02 Flatness 3.06156246e+00 RMSveldiv 3.54644791e+02 mu 3.61922341e-02 uprime 1.42993639e+00 Mt 2.82651624e+00 
T 2.20640414e-02  K +1.00755419e+00 ReLambda +9.60012915e+01 Skewness -2.26970045e-02 Flatness 3.05791340e+00 RMSveldiv 3.50038966e+02 mu 3.60931934e-02 uprime 1.42331944e+00 Mt 2.81191713e+00 
T 2.25286283e-02  K +9.97538054e-01 ReLambda +9.57319983e+01 Skewness -2.74096876e-02 Flatness 3.05441208e+00 RMSveldiv 3.45520845e+02 mu 3.59919484e-02 uprime 1.41671297e+00 Mt 2.79735308e+00 
T 2.29868717e-02  K +9.87901225e-01 ReLambda +9.54649105e+01 Skewness -3.21351883e-02 Flatness 3.05116358e+00 RMSveldiv 3.41225697e+02 mu 3.58915326e-02 uprime 1.41031804e+00 Mt 2.78326852e+00 
T 2.34630517e-02  K +9.78129205e-01 ReLambda +9.51854667e+01 Skewness -3.70998721e-02 Flatness 3.04799361e+00 RMSveldiv 3.36923054e+02 mu 3.57864713e-02 uprime 1.40379195e+00 Mt 2.76891034e+00 
T 2.39466853e-02  K +9.68443056e-01 ReLambda +9.48993825e+01 Skewness -4.21727765e-02 Flatness 3.04498041e+00 RMSveldiv 3.32710846e+02 mu 3.56789134e-02 uprime 1.39727914e+00 Mt 2.75459873e+00 
T 2.44274794e-02  K +9.59038850e-01 ReLambda +9.46125147e+01 Skewness -4.72216532e-02 Flatness 3.04218192e+00 RMSveldiv 3.28670962e+02 mu 3.55710610e-02 uprime 1.39091109e+00 Mt 2.74062391e+00 
T 2.49048665e-02  K +9.49910437e-01 ReLambda +9.43251282e+01 Skewness -5.22184942e-02 Flatness 3.03958828e+00 RMSveldiv 3.24795478e+02 mu 3.54630135e-02 uprime 1.38468485e+00 Mt 2.72697995e+00 
T 2.53901948e-02  K +9.40831247e-01 ReLambda +9.40303152e+01 Skewness -5.72624695e-02 Flatness 3.03713279e+00 RMSveldiv 3.20984281e+02 mu 3.53521739e-02 uprime 1.37844560e+00 Mt 2.71332869e+00 
T 2.58897950e-02  K +9.31684109e-01 ReLambda +9.37240785e+01 Skewness -6.23981576e-02 Flatness 3.03478860e+00 RMSveldiv 3.17186278e+02 mu 3.52370394e-02 uprime 1.37211001e+00 Mt 2.69948998e+00 
T 2.63900230e-02  K +9.22715436e-01 ReLambda +9.34147593e+01 Skewness -6.74657248e-02 Flatness 3.03261980e+00 RMSveldiv 3.13500550e+02 mu 3.51207460e-02 uprime 1.36584705e+00 Mt 2.68583452e+00 
T 2.68852603e-02  K +9.14012023e-01 ReLambda +9.31060272e+01 Skewness -7.23945760e-02 Flatness 3.03064225e+00 RMSveldiv 3.09957224e+02 mu 3.50046734e-02 uprime 1.35971874e+00 Mt 2.67249750e+00 
T 2.73784888e-02  K +9.05507266e-01 ReLambda +9.27962790e+01 Skewness -7.72046513e-02 Flatness 3.02883585e+00 RMSveldiv 3.06523657e+02 mu 3.48882186e-02 uprime 1.35368004e+00 Mt 2.65938062e+00 
T 2.78765708e-02  K +8.97074480e-01 ReLambda +9.24814279e+01 Skewness -8.19532828e-02 Flatness 3.02717217e+00 RMSveldiv 3.03144300e+02 mu 3.47698454e-02 uprime 1.34764145e+00 Mt 2.64628968e+00 
T 2.83692064e-02  K +8.88878890e-01 ReLambda +9.21682646e+01 Skewness -8.65353820e-02 Flatness 3.02568135e+00 RMSveldiv 2.99880918e+02 mu 3.46521067e-02 uprime 1.34172236e+00 Mt 2.63348336e+00 
T 2.88718710e-02  K +8.80656712e-01 ReLambda +9.18472329e+01 Skewness -9.10884590e-02 Flatness 3.02431206e+00 RMSveldiv 2.96624532e+02 mu 3.45314099e-02 uprime 1.33573267e+00 Mt 2.62055045e+00 
T 2.93807353e-02  K +8.72469529e-01 ReLambda +9.15210308e+01 Skewness -9.55687719e-02 Flatness 3.02307414e+00 RMSveldiv 2.93396378e+02 mu 3.44087690e-02 uprime 1.32971596e+00 Mt 2.60758590e+00 
T 2.98948996e-02  K +8.64329044e-01 ReLambda +9.11905410e+01 Skewness -9.99625905e-02 Flatness 3.02196820e+00 RMSveldiv 2.90197745e+02 mu 3.42845162e-02 uprime 1.32368043e+00 Mt 2.59460777e+00 
T 3.04204583e-02  K +8.56138230e-01 ReLambda +9.08521712e+01 Skewness -1.04315936e-01 Flatness 3.02098305e+00 RMSveldiv 2.86987446e+02 mu 3.41573008e-02 uprime 1.31755309e+00 Mt 2.58145977e+00 
T 3.09507567e-02  K +8.48000279e-01 ReLambda +9.05105615e+01 Skewness -1.08569274e-01 Flatness 3.02013130e+00 RMSveldiv 2.83802957e+02 mu 3.40288672e-02 uprime 1.31141034e+00 Mt 2.56830631e+00 
T 3.14923744e-02  K +8.39813841e-01 ReLambda +9.01618571e+01 Skewness -1.12773082e-01 Flatness 3.01940333e+00 RMSveldiv 2.80601748e+02 mu 3.38977663e-02 uprime 1.30517504e+00 Mt 2.55498257e+00 
T 3.20303025e-02  K +8.31802865e-01 ReLambda +8.98161028e+01 Skewness -1.16814186e-01 Flatness 3.01881502e+00 RMSveldiv 2.77468758e+02 mu 3.37677746e-02 uprime 1.29901860e+00 Mt 2.54185438e+00 
T 3.25801329e-02  K +8.23732759e-01 ReLambda +8.94636594e+01 Skewness -1.20813770e-01 Flatness 3.01834179e+00 RMSveldiv 2.74309914e+02 mu 3.36352680e-02 uprime 1.29276162e+00 Mt 2.52853875e+00 
T 3.31436645e-02  K +8.15580628e-01 ReLambda +8.91038085e+01 Skewness -1.24784122e-01 Flatness 3.01798082e+00 RMSveldiv 2.71114051e+02 mu 3.34999763e-02 uprime 1.28638475e+00 Mt 2.51499523e+00 
T 3.36998958e-02  K +8.07648007e-01 ReLambda +8.87503219e+01 Skewness -1.28584237e-01 Flatness 3.01773809e+00 RMSveldiv 2.67997734e+02 mu 3.33670775e-02 uprime 1.28012534e+00 Mt 2.50172714e+00 
T 3.42639764e-02  K +7.99715131e-01 ReLambda +8.83938886e+01 Skewness -1.32327344e-01 Flatness 3.01759610e+00 RMSveldiv 2.64873433e+02 mu 3.32330708e-02 uprime 1.27381238e+00 Mt 2.48837084e+00 
T 3.48313895e-02  K +7.91845367e-01 ReLambda +8.80377052e+01 Skewness -1.35990533e-01 Flatness 3.01754995e+00 RMSveldiv 2.61765076e+02 mu 3.30991581e-02 uprime 1.26749725e+00 Mt 2.47503454e+00 
T 3.53974146e-02  K +7.84101597e-01 ReLambda +8.76849944e+01 Skewness -1.39554871e-01 Flatness 3.01759232e+00 RMSveldiv 2.58697000e+02 mu 3.29665509e-02 uprime 1.26123273e+00 Mt 2.46182856e+00 
T 3.59677648e-02  K +7.76403650e-01 ReLambda +8.73324385e+01 Skewness -1.43067481e-01 Flatness 3.01771526e+00 RMSveldiv 2.55637196e+02 mu 3.28340020e-02 uprime 1.25495614e+00 Mt 2.44861981e+00 
T 3.65349167e-02  K +7.68850812e-01 ReLambda +8.69848828e+01 Skewness -1.46492044e-01 Flatness 3.01791207e+00 RMSveldiv 2.52625202e+02 mu 3.27033330e-02 uprime 1.24875087e+00 Mt 2.43558264e+00 
T 3.71076075e-02  K +7.61325015e-01 ReLambda +8.66371503e+01 Skewness -1.49891388e-01 Flatness 3.01818322e+00 RMSveldiv 2.49614202e+02 mu 3.25725975e-02 uprime 1.24252217e+00 Mt 2.42251701e+00 
T 3.76866301e-02  K +7.53816794e-01 ReLambda +8.62889920e+01 Skewness -1.53277976e-01 Flatness 3.01853318e+00 RMSveldiv 2.46600634e+02 mu 3.24417019e-02 uprime 1.23626334e+00 Mt 2.40940841e+00 
T 3.82640715e-02  K +7.46428024e-01 ReLambda +8.59453082e+01 Skewness -1.56613351e-01 Flatness 3.01896146e+00 RMSveldiv 2.43626016e+02 mu 3.23124886e-02 uprime 1.23006128e+00 Mt 2.39643805e+00 
T 3.88394881e-02  K +7.39161542e-01 ReLambda +8.56064013e+01 Skewness -1.59902817e-01 Flatness 3.01947111e+00 RMSveldiv 2.40692427e+02 mu 3.21850712e-02 uprime 1.22392124e+00 Mt 2.38361573e+00 
T 3.94242729e-02  K +7.31873616e-01 ReLambda +8.52656843e+01 Skewness -1.63217137e-01 Flatness 3.02007898e+00 RMSveldiv 2.37742633e+02 mu 3.20569733e-02 uprime 1.21772340e+00 Mt 2.37069062e+00 
T 4.00194544e-02  K +7.24554737e-01 ReLambda +8.49227852e+01 Skewness -1.66565965e-01 Flatness 3.02079457e+00 RMSveldiv 2.34773448e+02 mu 3.19280550e-02 uprime 1.21146007e+00 Mt 2.35764662e+00 
T 4.06149907e-02  K +7.17329492e-01 ReLambda +8.45836175e+01 Skewness -1.69896140e-01 Flatness 3.02161202e+00 RMSveldiv 2.31836314e+02 mu 3.18005395e-02 uprime 1.20523917e+00 Mt 2.34470810e+00 
T 4.12161045e-02  K +7.10134487e-01 ReLambda +8.42452705e+01 Skewness -1.73239352e-01 Flatness 3.02254242e+00 RMSveldiv 2.28906505e+02 mu 3.16733327e-02 uprime 1.19900789e+00 Mt 2.33176458e+00 
T 4.18215913e-02  K +7.02985127e-01 ReLambda +8.39085222e+01 Skewness -1.76589869e-01 Flatness 3.02358625e+00 RMSveldiv 2.25991254e+02 mu 3.15467269e-02 uprime 1.19278093e+00 Mt 2.31884616e+00 
T 4.24223174e-02  K +6.95987811e-01 ReLambda +8.35784320e+01 Skewness -1.79896692e-01 Flatness 3.02472686e+00 RMSveldiv 2.23135029e+02 mu 3.14226243e-02 uprime 1.18665314e+00 Mt 2.30614878e+00 
T 4.30330715e-02  K +6.88970286e-01 ReLambda +8.32469018e+01 Skewness -1.83239378e-01 Flatness 3.02599100e+00 RMSveldiv 2.20268533e+02 mu 3.12979803e-02 uprime 1.18047528e+00 Mt 2.29336270e+00 
T 4.36473223e-02  K +6.82009626e-01 ReLambda +8.29175773e+01 Skewness -1.86578992e-01 Flatness 3.02736539e+00 RMSveldiv 2.17424211e+02 mu 3.11741656e-02 uprime 1.17431612e+00 Mt 2.28062995e+00 
T 4.42615389e-02  K +6.75145461e-01 ReLambda +8.25923454e+01 Skewness -1.89892285e-01 Flatness 3.02883781e+00 RMSveldiv 2.14619193e+02 mu 3.10518895e-02 uprime 1.16821232e+00 Mt 2.26802576e+00 
T 4.48801157e-02  K +6.68328578e-01 ReLambda +8.22688681e+01 Skewness -1.93198275e-01 Flatness 3.03041445e+00 RMSveldiv 2.11834290e+02 mu 3.09302732e-02 uprime 1.16212159e+00 Mt 2.25546227e+00 
T 4.54977177e-02  K +6.61617454e-01 ReLambda +8.19499107e+01 Skewness -1.96462764e-01 Flatness 3.03207747e+00 RMSveldiv 2.09094232e+02 mu 3.08103561e-02 uprime 1.15609760e+00 Mt 2.24304964e+00 
T 4.61130560e-02  K +6.55024253e-01 ReLambda +8.16360533e+01 Skewness -1.99673040e-01 Flatness 3.03381361e+00 RMSveldiv 2.06404672e+02 mu 3.06923565e-02 uprime 1.15015302e+00 Mt 2.23081326e+00 
T 4.67263859e-02  K +6.48544234e-01 ReLambda +8.13270656e+01 Skewness -2.02824434e-01 Flatness 3.03561424e+00 RMSveldiv 2.03764276e+02 mu 3.05761877e-02 uprime 1.14428527e+00 Mt 2.21874710e+00 
T 4.73507149e-02  K +6.42040971e-01 ReLambda +8.10164134e+01 Skewness -2.05976892e-01 Flatness 3.03751143e+00 RMSveldiv 2.01118109e+02 mu 3.04593931e-02 uprime 1.13837158e+00 Mt 2.20659843e+00 
T 4.79950799e-02  K +6.35426268e-01 ReLambda +8.06998163e+01 Skewness -2.09165777e-01 Flatness 3.03953045e+00 RMSveldiv 1.98431126e+02 mu 3.03403635e-02 uprime 1.13233118e+00 Mt 2.19420162e+00 
T 4.86479982e-02  K +6.28823380e-01 ReLambda +8.03830973e+01 Skewness -2.12323694e-01 Flatness 3.04163122e+00 RMSveldiv 1.95754235e+02 mu 3.02212880e-02 uprime 1.12627619e+00 Mt 2.18178704e+00 
T 4.93029675e-02  K +6.22299275e-01 ReLambda +8.00694133e+01 Skewness -2.15412362e-01 Flatness 3.04378438e+00 RMSveldiv 1.93115186e+02 mu 3.01033536e-02 uprime 1.12026863e+00 Mt 2.16948154e+00 
T 4.99527377e-02  K +6.15924221e-01 ReLambda +7.97621092e+01 Skewness -2.18393309e-01 Flatness 3.04595697e+00 RMSveldiv 1.90542747e+02 mu 2.99878178e-02 uprime 1.11437450e+00 Mt 2.15741972e+00 
T 5.06147742e-02  K +6.09527209e-01 ReLambda +7.94528842e+01 Skewness -2.21340964e-01 Flatness 3.04820021e+00 RMSveldiv 1.87968353e+02 mu 2.98715598e-02 uprime 1.10843635e+00 Mt 2.14527903e+00 
T 5.12799170e-02  K +6.03198893e-01 ReLambda +7.91460415e+01 Skewness -2.24208209e-01 Flatness 3.05047439e+00 RMSveldiv 1.85429008e+02 mu 2.97561974e-02 uprime 1.10253850e+00 Mt 2.13323168e+00 
T 5.19524030e-02  K +5.96899865e-01 ReLambda +7.88395994e+01 Skewness -2.27008106e-01 Flatness 3.05278478e+00 RMSveldiv 1.82909288e+02 mu 2.96409857e-02 uprime 1.09664456e+00 Mt 2.12120318e+00 
T 5.26269585e-02  K +5.90680109e-01 ReLambda +7.85359199e+01 Skewness -2.29714697e-01 Flatness 3.05510399e+00 RMSveldiv 1.80429507e+02 mu 2.95268126e-02 uprime 1.09080169e+00 Mt 2.10928947e+00 
T 5.33096719e-02  K +5.84484109e-01 ReLambda +7.82322177e+01 Skewness -2.32349469e-01 Flatness 3.05744164e+00 RMSveldiv 1.77967821e+02 mu 2.94126310e-02 uprime 1.08495802e+00 Mt 2.09738458e+00 
T 5.39884751e-02  K +5.78420628e-01 ReLambda +7.79337655e+01 Skewness -2.34864664e-01 Flatness 3.05974521e+00 RMSveldiv 1.75567568e+02 mu 2.93004232e-02 uprime 1.07921668e+00 Mt 2.08569823e+00 
T 5.46710994e-02  K +5.72418853e-01 ReLambda +7.76370357e+01 Skewness -2.37289446e-01 Flatness 3.06203244e+00 RMSveldiv 1.73200695e+02 mu 2.91888630e-02 uprime 1.07351131e+00 Mt 2.07409494e+00 
T 5.53610889e-02  K +5.66448243e-01 ReLambda +7.73404470e+01 Skewness -2.39634087e-01 Flatness 3.06430601e+00 RMSveldiv 1.70855307e+02 mu 2.90773558e-02 uprime 1.06781299e+00 Mt 2.06251573e+00 
T 5.60641413e-02  K +5.60461962e-01 ReLambda +7.70415701e+01 Skewness -2.41914258e-01 Flatness 3.06657386e+00 RMSveldiv 1.68513308e+02 mu 2.89649884e-02 uprime 1.06207664e+00 Mt 2.05086900e+00 
T 5.67656944e-02  K +5.54584527e-01 ReLambda +7.67465524e+01 Skewness -2.44081242e-01 Flatness 3.06877875e+00 RMSveldiv 1.66223479e+02 mu 2.88540718e-02 uprime 1.05642160e+00 Mt 2.03939691e+00 
T 5.74625999e-02  K +5.48839130e-01 ReLambda +7.64565585e+01 Skewness -2.46128638e-01 Flatness 3.07090422e+00 RMSveldiv 1.63994483e+02 mu 2.87450441e-02 uprime 1.05087105e+00 Mt 2.02814597e+00 
T 5.81730715e-02  K +5.43075444e-01 ReLambda +7.61639574e+01 Skewness -2.48110085e-01 Flatness 3.07300044e+00 RMSveldiv 1.61767887e+02 mu 2.86350361e-02 uprime 1.04527984e+00 Mt 2.01682181e+00 
T 5.88890284e-02  K +5.37360858e-01 ReLambda +7.58720828e+01 Skewness -2.50001189e-01 Flatness 3.07503792e+00 RMSveldiv 1.59569832e+02 mu 2.85253012e-02 uprime 1.03971293e+00 Mt 2.00555599e+00 
T 5.96134699e-02  K +5.31672207e-01 ReLambda +7.55796859e+01 Skewness -2.51810474e-01 Flatness 3.07702369e+00 RMSveldiv 1.57391368e+02 mu 2.84153700e-02 uprime 1.03414756e+00 Mt 1.99430238e+00 
T 6.03410811e-02  K +5.26051468e-01 ReLambda +7.52888661e+01 Skewness -2.53526239e-01 Flatness 3.07894349e+00 RMSveldiv 1.55248473e+02 mu 2.83060318e-02 uprime 1.02862472e+00 Mt 1.98314371e+00 
T 6.10760664e-02  K +5.20466089e-01 ReLambda +7.49978909e+01 Skewness -2.55160757e-01 Flatness 3.08080945e+00 RMSveldiv 1.53128581e+02 mu 2.81966351e-02 uprime 1.02311237e+00 Mt 1.97201513e+00 
T 6.18140300e-02  K +5.14949360e-01 ReLambda +7.47084516e+01 Skewness -2.56707038e-01 Flatness 3.08261166e+00 RMSveldiv 1.51044134e+02 mu 2.80878158e-02 uprime 1.01764330e+00 Mt 1.96098270e+00 
T 6.25688556e-02  K +5.09399103e-01 ReLambda +7.44151056e+01 Skewness -2.58196182e-01 Flatness 3.08438564e+00 RMSveldiv 1.48956495e+02 mu 2.79775278e-02 uprime 1.01211569e+00 Mt 1.94984102e+00 
T 6.33195462e-02  K +5.03969999e-01 ReLambda +7.41259765e+01 Skewness -2.59590640e-01 Flatness 3.08608728e+00 RMSveldiv 1.46923675e+02 mu 2.78688252e-02 uprime 1.00668339e+00 Mt 1.93890014e+00 
T 6.40880660e-02  K +4.98503602e-01 ReLambda +7.38325697e+01 Skewness -2.60935313e-01 Flatness 3.08777264e+00 RMSveldiv 1.44886183e+02 mu 2.77585143e-02 uprime 1.00118764e+00 Mt 1.92784017e+00 
T 6.48632969e-02  K +4.93081263e-01 ReLambda +7.35391530e+01 Skewness -2.62212389e-01 Flatness 3.08941759e+00 RMSveldiv 1.42874338e+02 mu 2.76481996e-02 uprime 9.95709414e-01 Mt 1.91682421e+00 
T 6.56393748e-02  K +4.87743236e-01 ReLambda +7.32478886e+01 Skewness -2.63417336e-01 Flatness 3.09101614e+00 RMSveldiv 1.40902748e+02 mu 2.75386942e-02 uprime 9.90289479e-01 Mt 1.90593401e+00 
T 6.64309476e-02  K +4.82389536e-01 ReLambda +7.29532610e+01 Skewness -2.64577538e-01 Flatness 3.09260771e+00 RMSveldiv 1.38934324e+02 mu 2.74279243e-02 uprime 9.84825957e-01 Mt 1.89496483e+00 
T 6.72280802e-02  K +4.77088886e-01 ReLambda +7.26589805e+01 Skewness -2.65682333e-01 Flatness 3.09418149e+00 RMSveldiv 1.36994212e+02 mu 2.73172850e-02 uprime 9.79388384e-01 Mt 1.88405630e+00 
T 6.80336356e-02  K +4.71822538e-01 ReLambda +7.23639683e+01 Skewness -2.66740432e-01 Flatness 3.09575209e+00 RMSveldiv 1.35075310e+02 mu 2.72063705e-02 uprime 9.73957316e-01 Mt 1.87316931e+00 
T 6.88268691e-02  K +4.66723476e-01 ReLambda +7.20757300e+01 Skewness -2.67730337e-01 Flatness 3.09728826e+00 RMSveldiv 1.33225548e+02 mu 2.70980028e-02 uprime 9.68670665e-01 Mt 1.86257993e+00 
T 6.96395888e-02  K +4.61586445e-01 ReLambda +7.17826711e+01 Skewness -2.68694611e-01 Flatness 3.09885619e+00 RMSveldiv 1.31370112e+02 mu 2.69878227e-02 uprime 9.63315823e-01 Mt 1.85186211e+00 
T 7.04590559e-02  K +4.56494262e-01 ReLambda +7.14894340e+01 Skewness -2.69618238e-01 Flatness 3.10043340e+00 RMSveldiv 1.29538841e+02 mu 2.68775756e-02 uprime 9.57978308e-01 Mt 1.84118708e+00 
T 7.12852068e-02  K +4.51447550e-01 ReLambda +7.11960527e+01 Skewness -2.70502281e-01 Flatness 3.10202239e+00 RMSveldiv 1.27731655e+02 mu 2.67672743e-02 uprime 9.52658697e-01 Mt 1.83055588e+00 
T 7.21114201e-02  K +4.46485956e-01 ReLambda +7.09048721e+01 Skewness -2.71341720e-01 Flatness 3.10361392e+00 RMSveldiv 1.25962350e+02 mu 2.66578004e-02 uprime 9.47399109e-01 Mt 1.82005244e+00 
T 7.29399869e-02  K +4.41594297e-01 ReLambda +7.06150708e+01 Skewness -2.72140312e-01 Flatness 3.10521346e+00 RMSveldiv 1.24225053e+02 mu 2.65488450e-02 uprime 9.42184036e-01 Mt 1.80964553e+00 
T 7.37820679e-02  K +4.36707327e-01 ReLambda +7.03227943e+01 Skewness -2.72908565e-01 Flatness 3.10684055e+00 RMSveldiv 1.22496304e+02 mu 2.64389591e-02 uprime 9.36943819e-01 Mt 1.79919601e+00 
T 7.46265308e-02  K +4.31890315e-01 ReLambda +7.00319637e+01 Skewness -2.73635380e-01 Flatness 3.10847002e+00 RMSveldiv 1.20798911e+02 mu 2.63296167e-02 uprime 9.31748390e-01 Mt 1.78884323e+00 
T 7.54637990e-02  K +4.27195522e-01 ReLambda +6.97458625e+01 Skewness -2.74311706e-01 Flatness 3.11007754e+00 RMSveldiv 1.19150765e+02 mu 2.62220525e-02 uprime 9.26655222e-01 Mt 1.77870132e+00 
T 7.63244127e-02  K +4.22452444e-01 ReLambda +6.94541395e+01 Skewness -2.74958974e-01 Flatness 3.11171268e+00 RMSveldiv 1.17491714e+02 mu 2.61123746e-02 uprime 9.21479380e-01 Mt 1.76840189e+00 
T 7.71844508e-02  K +4.17794621e-01 ReLambda +6.91650274e+01 Skewness -2.75555374e-01 Flatness 3.11331993e+00 RMSveldiv 1.15868233e+02 mu 2.60036784e-02 uprime 9.16366316e-01 Mt 1.75823434e+00 
T 7.80590896e-02  K +4.13140289e-01 ReLambda +6.88735264e+01 Skewness -2.76107880e-01 Flatness 3.11491468e+00 RMSveldiv 1.14251488e+02 mu 2.58940840e-02 uprime 9.11226560e-01 Mt 1.74802057e+00 
T 7.89259634e-02  K +4.08607938e-01 ReLambda +6.85871722e+01 Skewness -2.76599198e-01 Flatness 3.11644121e+00 RMSveldiv 1.12682239e+02 mu 2.57864247e-02 uprime 9.06191658e-01 Mt 1.73802172e+00 
T 7.98081135e-02  K +4.04076682e-01 ReLambda +6.82984437e+01 Skewness -2.77039757e-01 Flatness 3.11792553e+00 RMSveldiv 1.11118262e+02 mu 2.56778727e-02 uprime 9.01128049e-01 Mt 1.72797231e+00 
T 8.07086403e-02  K +3.99533816e-01 ReLambda +6.80065380e+01 Skewness -2.77426236e-01 Flatness 3.11935848e+00 RMSveldiv 1.09555052e+02 mu 2.55681261e-02 uprime 8.96020983e-01 Mt 1.71784307e+00 
T 8.16029080e-02  K +3.95103807e-01 ReLambda +6.77195557e+01 Skewness -2.77745773e-01 Flatness 3.12068966e+00 RMSveldiv 1.08035149e+02 mu 2.54602306e-02 uprime 8.91010993e-01 Mt 1.70791252e+00 
T 8.25065345e-02  K +3.90708200e-01 ReLambda +6.74325528e+01 Skewness -2.78004111e-01 Flatness 3.12193813e+00 RMSveldiv 1.06531306e+02 mu 2.53523274e-02 uprime 8.86010477e-01 Mt 1.69800670e+00 
T 8.34000581e-02  K +3.86440059e-01 ReLambda +6.71517573e+01 Skewness -2.78196035e-01 Flatness 3.12306891e+00 RMSveldiv 1.05075033e+02 mu 2.52467579e-02 uprime 8.81126613e-01 Mt 1.68833761e+00 
T 8.43100268e-02  K +3.82171876e-01 ReLambda +6.68689032e+01 Skewness -2.78326942e-01 Flatness 3.12410735e+00 RMSveldiv 1.03622572e+02 mu 2.51404145e-02 uprime 8.76214501e-01 Mt 1.67861811e+00 
T 8.52263823e-02  K +3.77952241e-01 ReLambda +6.65872672e+01 Skewness -2.78395142e-01 Flatness 3.12504138e+00 RMSveldiv 1.02190361e+02 mu 2.50345290e-02 uprime 8.71330313e-01 Mt 1.66895923e+00 
T 8.61290381e-02  K +3.73871130e-01 ReLambda +6.63130026e+01 Skewness -2.78403596e-01 Flatness 3.12586552e+00 RMSveldiv 1.00808688e+02 mu 2.49314149e-02 uprime 8.66579838e-01 Mt 1.65956984e+00 
T 8.70611887e-02  K +3.69733570e-01 ReLambda +6.60330826e+01 Skewness -2.78356414e-01 Flatness 3.12663507e+00 RMSveldiv 9.94114388e+01 mu 2.48261746e-02 uprime 8.61736760e-01 Mt 1.65000247e+00 
T 8.79845718e-02  K +3.65710256e-01 ReLambda +6.57591033e+01 Skewness -2.78259556e-01 Flatness 3.12733372e+00 RMSveldiv 9.80562267e+01 mu 2.47231678e-02 uprime 8.57001298e-01 Mt 1.64065253e+00 
T 8.88945301e-02  K +3.61817058e-01 ReLambda +6.54923086e+01 Skewness -2.78121194e-01 Flatness 3.12797866e+00 RMSveldiv 9.67481563e+01 mu 2.46228621e-02 uprime 8.52394361e-01 Mt 1.63156091e+00 
T 8.98371577e-02  K +3.57857204e-01 ReLambda +6.52192522e+01 Skewness -2.77939848e-01 Flatness 3.12862134e+00 RMSveldiv 9.54211228e+01 mu 2.45202022e-02 uprime 8.47683602e-01 Mt 1.62226897e+00 
T 9.07632740e-02  K +3.54037281e-01 ReLambda +6.49542192e+01 Skewness -2.77731529e-01 Flatness 3.12924779e+00 RMSveldiv 9.41443648e+01 mu 2.44205589e-02 uprime 8.43115376e-01 Mt 1.61326256e+00 
T 9.17236440e-02  K +3.50147925e-01 ReLambda +6.46827138e+01 Skewness -2.77491391e-01 Flatness 3.12991139e+00 RMSveldiv 9.28479383e+01 mu 2.43184822e-02 uprime 8.38439879e-01 Mt 1.60404909e+00 
T 9.26839427e-02  K +3.46329917e-01 ReLambda +6.44145491e+01 Skewness -2.77234469e-01 Flatness 3.13060940e+00 RMSveldiv 9.15788905e+01 mu 2.42176615e-02 uprime 8.33826271e-01 Mt 1.59496196e+00 
T 9.36461924e-02  K +3.42573316e-01 ReLambda +6.41490955e+01 Skewness -2.76967877e-01 Flatness 3.13135692e+00 RMSveldiv 9.03338524e+01 mu 2.41178600e-02 uprime 8.29263682e-01 Mt 1.58597957e+00 
T 9.46229628e-02  K +3.38828690e-01 ReLambda +6.38828841e+01 Skewness -2.76696095e-01 Flatness 3.13217630e+00 RMSveldiv 8.90964641e+01 mu 2.40177737e-02 uprime 8.24692640e-01 Mt 1.57698479e+00 
T 9.56110692e-02  K +3.35108800e-01 ReLambda +6.36168220e+01 Skewness -2.76428863e-01 Flatness 3.13307905e+00 RMSveldiv 8.78710095e+01 mu 2.39177435e-02 uprime 8.20128932e-01 Mt 1.56800868e+00 
T 9.66110447e-02  K +3.31411844e-01 ReLambda +6.33507808e+01 Skewness -2.76176138e-01 Flatness 3.13408114e+00 RMSveldiv 8.66569447e+01 mu 2.38177211e-02 uprime 8.15570621e-01 Mt 1.55904742e+00 
T 9.76105236e-02  K +3.27782521e-01 ReLambda +6.30880084e+01 Skewness -2.75950701e-01 Flatness 3.13518010e+00 RMSveldiv 8.54689087e+01 mu 2.37189277e-02 uprime 8.11073463e-01 Mt 1.55021053e+00 
T 9.86220768e-02  K +3.24174212e-01 ReLambda +6.28251699e+01 Skewness -2.75758658e-01 Flatness 3.13639551e+00 RMSveldiv 8.42915554e+01 mu 2.36201094e-02 uprime 8.06580275e-01 Mt 1.54138557e+00 
T 9.96385138e-02  K +3.20612143e-01 ReLambda +6.25641245e+01 Skewness -2.75609642e-01 Flatness 3.13772147e+00 RMSveldiv 8.31330604e+01 mu 2.35219653e-02 uprime 8.02122820e-01 Mt 1.53263488e+00 
T 1.00666439e-01  K +3.17072726e-01 ReLambda +6.23031720e+01 Skewness -2.75509048e-01 Flatness 3.13916342e+00 RMSveldiv 8.19856604e+01 mu 2.34238561e-02 uprime 7.97671909e-01 Mt 1.52390110e+00 
T 1.01686620e-01  K +3.13620694e-01 ReLambda +6.20471477e+01 Skewness -2.75462877e-01 Flatness 3.14068582e+00 RMSveldiv 8.08701506e+01 mu 2.33275998e-02 uprime 7.93309615e-01 Mt 1.51534515e+00 
T 1.02718732e-01  K +3.10188120e-01 ReLambda +6.17910761e+01 Skewness -2.75473271e-01 Flatness 3.14231049e+00 RMSveldiv 7.97643775e+01 mu 2.32313256e-02 uprime 7.88950704e-01 Mt 1.50679973e+00 
T 1.03789126e-01  K +3.06690133e-01 ReLambda +6.15285876e+01 Skewness -2.75546897e-01 Flatness 3.14407584e+00 RMSveldiv 7.86410127e+01 mu 2.31326389e-02 uprime 7.84486531e-01 Mt 1.49805195e+00 
T 1.04847996e-01  K +3.03290249e-01 ReLambda +6.12719776e+01 Skewness -2.75683305e-01 Flatness 3.14589100e+00 RMSveldiv 7.75524217e+01 mu 2.30361624e-02 uprime 7.80125607e-01 Mt 1.48951040e+00 
T 1.05939213e-01  K +2.99847891e-01 ReLambda +6.10106725e+01 Skewness -2.75888744e-01 Flatness 3.14781768e+00 RMSveldiv 7.64534073e+01 mu 2.29379206e-02 uprime 7.75687622e-01 Mt 1.48082185e+00 
T 1.07041306e-01  K +2.96433020e-01 ReLambda +6.07499721e+01 Skewness -2.76158199e-01 Flatness 3.14979279e+00 RMSveldiv 7.53662121e+01 mu 2.28399062e-02 uprime 7.71262041e-01 Mt 1.47216149e+00 
T 1.08141341e-01  K +2.93085131e-01 ReLambda +6.04929454e+01 Skewness -2.76483790e-01 Flatness 3.15177174e+00 RMSveldiv 7.43031755e+01 mu 2.27432730e-02 uprime 7.66900380e-01 Mt 1.46363001e+00 
T 1.09260144e-01  K +2.89740949e-01 ReLambda +6.02347620e+01 Skewness -2.76866740e-01 Flatness 3.15377206e+00 RMSveldiv 7.32440243e+01 mu 2.26462049e-02 uprime 7.62520270e-01 Mt 1.45506617e+00 
T 1.10385595e-01  K +2.86437564e-01 ReLambda +5.99782847e+01 Skewness -2.77296905e-01 Flatness 3.15575348e+00 RMSveldiv 7.22003802e+01 mu 2.25497782e-02 uprime 7.58170070e-01 Mt 1.44656448e+00 
T 1.11506839e-01  K +2.83205854e-01 ReLambda +5.97259378e+01 Skewness -2.77762268e-01 Flatness 3.15768416e+00 RMSveldiv 7.11818309e+01 mu 2.24549044e-02 uprime 7.53890935e-01 Mt 1.43820519e+00 
T 1.12646260e-01  K +2.79981252e-01 ReLambda +5.94726672e+01 Skewness -2.78264951e-01 Flatness 3.15959283e+00 RMSveldiv 7.01679354e+01 mu 2.23596834e-02 uprime 7.49597495e-01 Mt 1.42982143e+00 
T 1.13788448e-01  K +2.76807856e-01 ReLambda +5.92218995e+01 Skewness -2.78791366e-01 Flatness 3.16144399e+00 RMSveldiv 6.91725129e+01 mu 2.22654033e-02 uprime 7.45348357e-01 Mt 1.42152757e+00 
T 1.14932442e-01  K +2.73687498e-01 ReLambda +5.89737650e+01 Skewness -2.79333761e-01 Flatness 3.16322736e+00 RMSveldiv 6.81960633e+01 mu 2.21721132e-02 uprime 7.41146390e-01 Mt 1.41332906e+00 
T 1.16087423e-01  K +2.70594863e-01 ReLambda +5.87262098e+01 Skewness -2.79889524e-01 Flatness 3.16494904e+00 RMSveldiv 6.72306368e+01 mu 2.20790410e-02 uprime 7.36957659e-01 Mt 1.40515962e+00 
T 1.17247612e-01  K +2.67545339e-01 ReLambda +5.84804157e+01 Skewness -2.80449418e-01 Flatness 3.16659498e+00 RMSveldiv 6.62810269e+01 mu 2.19866308e-02 uprime 7.32803064e-01 Mt 1.39705993e+00 
T 1.18416461e-01  K +2.64529541e-01 ReLambda +5.82355816e+01 Skewness -2.81009873e-01 Flatness 3.16816580e+00 RMSveldiv 6.53442930e+01 mu 2.18945816e-02 uprime 7.28669964e-01 Mt 1.38900527e+00 
T 1.19609870e-01  K +2.61507460e-01 ReLambda +5.79883722e+01 Skewness -2.81574027e-01 Flatness 3.16967618e+00 RMSveldiv 6.44080500e+01 mu 2.18016393e-02 uprime 7.24503088e-01 Mt 1.38088794e+00 
T 1.20816733e-01  K +2.58508521e-01 ReLambda +5.77410942e+01 Skewness -2.82132250e-01 Flatness 3.17110317e+00 RMSveldiv 6.34814783e+01 mu 2.17086713e-02 uprime 7.20342447e-01 Mt 1.37278592e+00 
T 1.22026233e-01  K +2.55559280e-01 ReLambda +5.74959018e+01 Skewness -2.82677278e-01 Flatness 3.17242944e+00 RMSveldiv 6.25727609e+01 mu 2.16164874e-02 uprime 7.16225070e-01 Mt 1.36477125e+00 
T 1.23238636e-01  K +2.52658066e-01 ReLambda +5.72526577e+01 Skewness -2.83208204e-01 Flatness 3.17365513e+00 RMSveldiv 6.16813225e+01 mu 2.15250359e-02 uprime 7.12149197e-01 Mt 1.35684041e+00 
T 1.24443091e-01  K +2.49829160e-01 ReLambda +5.70134449e+01 Skewness -2.83720010e-01 Flatness 3.17477182e+00 RMSveldiv 6.08145093e+01 mu 2.14351001e-02 uprime 7.08149882e-01 Mt 1.34906147e+00 
T 1.25668502e-01  K +2.47004225e-01 ReLambda +5.67725082e+01 Skewness -2.84224951e-01 Flatness 3.17580792e+00 RMSveldiv 5.99512968e+01 mu 2.13445162e-02 uprime 7.04130944e-01 Mt 1.34124728e+00 
T 1.26914926e-01  K +2.44184595e-01 ReLambda +5.65299238e+01 Skewness -2.84723168e-01 Flatness 3.17676152e+00 RMSveldiv 5.90920897e+01 mu 2.12533128e-02 uprime 7.00093880e-01 Mt 1.33340077e+00 
T 1.28154846e-01  K +2.41432228e-01 ReLambda +5.62910736e+01 Skewness -2.85205369e-01 Flatness 3.17761550e+00 RMSveldiv 5.82556670e+01 mu 2.11635133e-02 uprime 6.96127924e-01 Mt 1.32569529e+00 
T 1.29395476e-01  K +2.38729576e-01 ReLambda +5.60545544e+01 Skewness -2.85676996e-01 Flatness 3.17838585e+00 RMSveldiv 5.74365277e+01 mu 2.10745902e-02 uprime 6.92208999e-01 Mt 1.31808391e+00 
T 1.30644642e-01  K +2.36059070e-01 ReLambda +5.58189192e+01 Skewness -2.86144115e-01 Flatness 3.17908705e+00 RMSveldiv 5.66292251e+01 mu 2.09859994e-02 uprime 6.88312427e-01 Mt 1.31051858e+00 
T 1.31914872e-01  K +2.33394693e-01 ReLambda +5.55819254e+01 Skewness -2.86614392e-01 Flatness 3.17973382e+00 RMSveldiv 5.58258249e+01 mu 2.08968979e-02 uprime 6.84400511e-01 Mt 1.30292607e+00 
T 1.33213571e-01  K +2.30722851e-01 ReLambda +5.53423806e+01 Skewness -2.87091870e-01 Flatness 3.18033156e+00 RMSveldiv 5.50222149e+01 mu 2.08068372e-02 uprime 6.80453073e-01 Mt 1.29526720e+00 
T 1.34515411e-01  K +2.28096476e-01 ReLambda +5.51050885e+01 Skewness -2.87567248e-01 Flatness 3.18086654e+00 RMSveldiv 5.42342761e+01 mu 2.07176236e-02 uprime 6.76548691e-01 Mt 1.28769439e+00 
T 1.35820840e-01  K +2.25513967e-01 ReLambda +5.48700050e+01 Skewness -2.88040316e-01 Flatness 3.18134154e+00 RMSveldiv 5.34614638e+01 mu 2.06292402e-02 uprime 6.72686103e-01 Mt 1.28020505e+00 
T 1.37118446e-01  K +2.22996512e-01 ReLambda +5.46391716e+01 Skewness -2.88506100e-01 Flatness 3.18175600e+00 RMSveldiv 5.27100517e+01 mu 2.05424548e-02 uprime 6.68898401e-01 Mt 1.27286320e+00 
T 1.38399054e-01  K +2.20559356e-01 ReLambda +5.44141206e+01 Skewness -2.88960082e-01 Flatness 3.18211261e+00 RMSveldiv 5.19845047e+01 mu 2.04578433e-02 uprime 6.65210398e-01 Mt 1.26571674e+00 
T 1.39705051e-01  K +2.18121095e-01 ReLambda +5.41873873e+01 Skewness -2.89416520e-01 Flatness 3.18242900e+00 RMSveldiv 5.12606094e+01 mu 2.03725994e-02 uprime 6.61499912e-01 Mt 1.25852882e+00 
T 1.41062349e-01  K +2.15636209e-01 ReLambda +5.39546523e+01 Skewness -2.89882354e-01 Flatness 3.18271164e+00 RMSveldiv 5.05250526e+01 mu 2.02850990e-02 uprime 6.57697039e-01 Mt 1.25116410e+00 
T 1.42429347e-01  K +2.13182684e-01 ReLambda +5.37231555e+01 Skewness -2.90340243e-01 Flatness 3.18295206e+00 RMSveldiv 4.98010958e+01 mu 2.01980641e-02 uprime 6.53920911e-01 Mt 1.24385335e+00 
T 1.43786666e-01  K +2.10793734e-01 ReLambda +5.34960727e+01 Skewness -2.90778893e-01 Flatness 3.18314946e+00 RMSveldiv 4.90985653e+01 mu 2.01126888e-02 uprime 6.50223849e-01 Mt 1.23669777e+00 
T 1.45134873e-01  K +2.08465790e-01 ReLambda +5.32731410e+01 Skewness -2.91193885e-01 Flatness 3.18330889e+00 RMSveldiv 4.84163694e+01 mu 2.00288741e-02 uprime 6.46601862e-01 Mt 1.22968952e+00 
T 1.46505556e-01  K +2.06143350e-01 ReLambda +5.30490622e+01 Skewness -2.91590527e-01 Flatness 3.18344138e+00 RMSveldiv 4.77382714e+01 mu 1.99446282e-02 uprime 6.42969351e-01 Mt 1.22266294e+00 
T 1.47883408e-01  K +2.03852143e-01 ReLambda +5.28263171e+01 Skewness -2.91960092e-01 Flatness 3.18355841e+00 RMSveldiv 4.70718190e+01 mu 1.98608837e-02 uprime 6.39366911e-01 Mt 1.21569655e+00 
T 1.49267880e-01  K +2.01592104e-01 ReLambda +5.26049436e+01 Skewness -2.92300191e-01 Flatness 3.18367483e+00 RMSveldiv 4.64169450e+01 mu 1.97776548e-02 uprime 6.35795079e-01 Mt 1.20879137e+00 
T 1.50674118e-01  K +1.99338245e-01 ReLambda +5.23825182e+01 Skewness -2.92611215e-01 Flatness 3.18380646e+00 RMSveldiv 4.57663761e+01 mu 1.96940305e-02 uprime 6.32214659e-01 Mt 1.20187162e+00 
T 1.52097730e-01  K +1.97097865e-01 ReLambda +5.21597849e+01 Skewness -2.92889812e-01 Flatness 3.18397278e+00 RMSveldiv 4.51221744e+01 mu 1.96102904e-02 uprime 6.28637298e-01 Mt 1.19495981e+00 
T 1.53538832e-01  K +1.94870935e-01 ReLambda +5.19367924e+01 Skewness -2.93134109e-01 Flatness 3.18419303e+00 RMSveldiv 4.44842326e+01 mu 1.95264529e-02 uprime 6.25063058e-01 Mt 1.18805608e+00 
T 1.55000450e-01  K +1.92653182e-01 ReLambda +5.17131779e+01 Skewness -2.93345411e-01 Flatness 3.18449146e+00 RMSveldiv 4.38511973e+01 mu 1.94423815e-02 uprime 6.21485101e-01 Mt 1.18114720e+00 
T 1.56464056e-01  K +1.90472590e-01 ReLambda +5.14918752e+01 Skewness -2.93522307e-01 Flatness 3.18488322e+00 RMSveldiv 4.32308518e+01 mu 1.93591793e-02 uprime 6.17948876e-01 Mt 1.17432089e+00 
T 1.57922884e-01  K +1.88338252e-01 ReLambda +5.12739608e+01 Skewness -2.93667470e-01 Flatness 3.18537653e+00 RMSveldiv 4.26255161e+01 mu 1.92772509e-02 uprime 6.14469867e-01 Mt 1.16760692e+00 
T 1.59396098e-01  K +1.86221802e-01 ReLambda +5.10566753e+01 Skewness -2.93786550e-01 Flatness 3.18598172e+00 RMSveldiv 4.20269042e+01 mu 1.91955590e-02 uprime 6.11002321e-01 Mt 1.16091690e+00 
T 1.60849760e-01  K +1.84171203e-01 ReLambda +5.08450865e+01 Skewness -2.93880963e-01 Flatness 3.18668435e+00 RMSveldiv 4.14483386e+01 mu 1.91160089e-02 uprime 6.07625542e-01 Mt 1.15440370e+00 
T 1.62329117e-01  K +1.82122355e-01 ReLambda +5.06326938e+01 Skewness -2.93958090e-01 Flatness 3.18750255e+00 RMSveldiv 4.08715380e+01 mu 1.90361565e-02 uprime 6.04234482e-01 Mt 1.14786459e+00 
T 1.63841132e-01  K +1.80067415e-01 ReLambda +5.04187247e+01 Skewness -2.94022850e-01 Flatness 3.18843782e+00 RMSveldiv 4.02942009e+01 mu 1.89557115e-02 uprime 6.00815751e-01 Mt 1.14127373e+00 
T 1.65365611e-01  K +1.78035126e-01 ReLambda +5.02062017e+01 Skewness -2.94078434e-01 Flatness 3.18946762e+00 RMSveldiv 3.97243297e+01 mu 1.88758101e-02 uprime 5.97416993e-01 Mt 1.13472292e+00 
T 1.66889782e-01  K +1.76042464e-01 ReLambda +4.99969320e+01 Skewness -2.94128495e-01 Flatness 3.19056503e+00 RMSveldiv 3.91666175e+01 mu 1.87971319e-02 uprime 5.94067014e-01 Mt 1.12826757e+00 
T 1.68415527e-01  K +1.74086402e-01 ReLambda +4.97906126e+01 Skewness -2.94174935e-01 Flatness 3.19169999e+00 RMSveldiv 3.86201806e+01 mu 1.87195629e-02 uprime 5.90761322e-01 Mt 1.12189893e+00 
T 1.69956295e-01  K +1.72149587e-01 ReLambda +4.95853772e+01 Skewness -2.94218538e-01 Flatness 3.19285070e+00 RMSveldiv 3.80802008e+01 mu 1.86424014e-02 uprime 5.87470904e-01 Mt 1.11556103e+00 
T 1.71506432e-01  K +1.70239139e-01 ReLambda +4.93819121e+01 Skewness -2.94259529e-01 Flatness 3.19398579e+00 RMSveldiv 3.75487344e+01 mu 1.85659055e-02 uprime 5.84208029e-01 Mt 1.10927746e+00 
T 1.73060448e-01  K +1.68361243e-01 ReLambda +4.91807914e+01 Skewness -2.94297304e-01 Flatness 3.19507317e+00 RMSveldiv 3.70275963e+01 mu 1.84902910e-02 uprime 5.80983610e-01 Mt 1.10306920e+00 
T 1.74653441e-01  K +1.66473752e-01 ReLambda +4.89773614e+01 Skewness -2.94331571e-01 Flatness 3.19610987e+00 RMSveldiv 3.65052437e+01 mu 1.84138083e-02 uprime 5.77725117e-01 Mt 1.09679661e+00 
T 1.76264092e-01  K +1.64602457e-01 ReLambda +4.87742285e+01 Skewness -2.94359739e-01 Flatness 3.19705608e+00 RMSveldiv 3.59890009e+01 mu 1.83374373e-02 uprime 5.74476670e-01 Mt 1.09054466e+00 
T 1.77870048e-01  K +1.62772170e-01 ReLambda +4.85739703e+01 Skewness -2.94378792e-01 Flatness 3.19788250e+00 RMSveldiv 3.54858269e+01 mu 1.82621471e-02 uprime 5.71281655e-01 Mt 1.08439686e+00 
T 1.79480886e-01  K +1.60970294e-01 ReLambda +4.83751299e+01 Skewness -2.94385640e-01 Flatness 3.19858346e+00 RMSveldiv 3.49923181e+01 mu 1.81873899e-02 uprime 5.68118582e-01 Mt 1.07831185e+00 
T 1.81115851e-01  K +1.59174463e-01 ReLambda +4.81751447e+01 Skewness -2.94378314e-01 Flatness 3.19916148e+00 RMSveldiv 3.45024157e+01 mu 1.81122023e-02 uprime 5.64948205e-01 Mt 1.07221417e+00 
T 1.82757827e-01  K +1.57402700e-01 ReLambda +4.79759498e+01 Skewness -2.94353948e-01 Flatness 3.19960734e+00 RMSveldiv 3.40210673e+01 mu 1.80373119e-02 uprime 5.61802307e-01 Mt 1.06616500e+00 
T 1.84431403e-01  K +1.55627911e-01 ReLambda +4.77744604e+01 Skewness -2.94308651e-01 Flatness 3.19992664e+00 RMSveldiv 3.35408928e+01 mu 1.79615588e-02 uprime 5.58632623e-01 Mt 1.06007159e+00 
T 1.86076095e-01  K +1.53912831e-01 ReLambda +4.75778726e+01 Skewness -2.94242358e-01 Flatness 3.20011642e+00 RMSveldiv 3.30787205e+01 mu 1.78876485e-02 uprime 5.55551634e-01 Mt 1.05415018e+00 
T 1.87737768e-01  K +1.52208062e-01 ReLambda +4.73806653e+01 Skewness -2.94152221e-01 Flatness 3.20019468e+00 RMSveldiv 3.26210232e+01 mu 1.78135053e-02 uprime 5.52471293e-01 Mt 1.04823151e+00 
T 1.89424533e-01  K +1.50505342e-01 ReLambda +4.71819738e+01 Skewness -2.94036433e-01 Flatness 3.20016925e+00 RMSveldiv 3.21654114e+01 mu 1.77388042e-02 uprime 5.49376495e-01 Mt 1.04228659e+00 
T 1.91115185e-01  K +1.48826056e-01 ReLambda +4.69844459e+01 Skewness -2.93897670e-01 Flatness 3.20005375e+00 RMSveldiv 3.17173759e+01 mu 1.76645404e-02 uprime 5.46306177e-01 Mt 1.03639020e+00 
T 1.92816058e-01  K +1.47163798e-01 ReLambda +4.67875214e+01 Skewness -2.93736453e-01 Flatness 3.19985597e+00 RMSveldiv 3.12749484e+01 mu 1.75905035e-02 uprime 5.43248973e-01 Mt 1.03052047e+00 
T 1.94515527e-01  K +1.45529948e-01 ReLambda +4.65927551e+01 Skewness -2.93555376e-01 Flatness 3.19958035e+00 RMSveldiv 3.08409006e+01 mu 1.75172781e-02 uprime 5.40226274e-01 Mt 1.02471840e+00 
T 1.96232095e-01  K +1.43907112e-01 ReLambda +4.63982598e+01 Skewness -2.93356106e-01 Flatness 3.19922382e+00 RMSveldiv 3.04103904e+01 mu 1.74441546e-02 uprime 5.37206290e-01 Mt 1.01892289e+00 
T 1.97959654e-01  K +1.42301913e-01 ReLambda +4.62049858e+01 Skewness -2.93144217e-01 Flatness 3.19878705e+00 RMSveldiv 2.99849953e+01 mu 1.73714902e-02 uprime 5.34201571e-01 Mt 1.01315795e+00 
T 1.99701001e-01  K +1.40712608e-01 ReLambda +4.60128477e+01 Skewness -2.92925352e-01 Flatness 3.19827063e+00 RMSveldiv 2.95641277e+01 mu 1.72992528e-02 uprime 5.31209175e-01 Mt 1.00741786e+00 
T 2.01468765e-01  K +1.39128924e-01 ReLambda +4.58206803e+01 Skewness -2.92703673e-01 Flatness 3.19766602e+00 RMSveldiv 2.91449965e+01 mu 1.72270045e-02 uprime 5.28209870e-01 Mt 1.00166564e+00 
T 2.03242628e-01  K +1.37570052e-01 ReLambda +4.56308481e+01 Skewness -2.92489111e-01 Flatness 3.19697878e+00 RMSveldiv 2.87326675e+01 mu 1.71556341e-02 uprime 5.25240252e-01 Mt 9.95971420e-01 
T 2.05016337e-01  K +1.36041643e-01 ReLambda +4.54440383e+01 Skewness -2.92289965e-01 Flatness 3.19621112e+00 RMSveldiv 2.83286781e+01 mu 1.70854000e-02 uprime 5.22311731e-01 Mt 9.90356980e-01 
T 2.06811870e-01  K +1.34525098e-01 ReLambda +4.52579223e+01 Skewness -2.92112415e-01 Flatness 3.19536498e+00 RMSveldiv 2.79282050e+01 mu 1.70154268e-02 uprime 5.19389070e-01 Mt 9.84754710e-01 
T 2.08585561e-01  K +1.33056818e-01 ReLambda +4.50768959e+01 Skewness -2.91969176e-01 Flatness 3.19448044e+00 RMSveldiv 2.75409713e+01 mu 1.69473670e-02 uprime 5.16543093e-01 Mt 9.79300307e-01 
T 2.10392752e-01  K +1.31590534e-01 ReLambda +4.48951548e+01 Skewness -2.91864487e-01 Flatness 3.19355646e+00 RMSveldiv 2.71549035e+01 mu 1.68790386e-02 uprime 5.13684601e-01 Mt 9.73822787e-01 
T 2.12165679e-01  K +1.30180259e-01 ReLambda +4.47193083e+01 Skewness -2.91809188e-01 Flatness 3.19266096e+00 RMSveldiv 2.67843258e+01 mu 1.68129263e-02 uprime 5.10919481e-01 Mt 9.68525030e-01 
T 2.13949850e-01  K +1.28788120e-01 ReLambda +4.45445740e+01 Skewness -2.91805531e-01 Flatness 3.19180597e+00 RMSveldiv 2.64193602e+01 mu 1.67472323e-02 uprime 5.08174330e-01 Mt 9.63266373e-01 
T 2.15760366e-01  K +1.27401956e-01 ReLambda +4.43693292e+01 Skewness -2.91856398e-01 Flatness 3.19101479e+00 RMSveldiv 2.60569010e+01 mu 1.66813462e-02 uprime 5.05425170e-01 Mt 9.58000911e-01 
T 2.17601229e-01  K +1.26018640e-01 ReLambda +4.41930832e+01 Skewness -2.91963306e-01 Flatness 3.19032194e+00 RMSveldiv 2.56961986e+01 mu 1.66150837e-02 uprime 5.02665542e-01 Mt 9.52716317e-01 
T 2.19480262e-01  K +1.24632411e-01 ReLambda +4.40150202e+01 Skewness -2.92126969e-01 Flatness 3.18977003e+00 RMSveldiv 2.53357944e+01 mu 1.65481382e-02 uprime 4.99883530e-01 Mt 9.47389832e-01 
T 2.21358358e-01  K +1.23271629e-01 ReLambda +4.38387808e+01 Skewness -2.92338442e-01 Flatness 3.18940214e+00 RMSveldiv 2.49830311e+01 mu 1.64818782e-02 uprime 4.97136053e-01 Mt 9.42130457e-01 
T 2.23245039e-01  K +1.21928462e-01 ReLambda +4.36634208e+01 Skewness -2.92589774e-01 Flatness 3.18923966e+00 RMSveldiv 2.46357877e+01 mu 1.64159489e-02 uprime 4.94407712e-01 Mt 9.36908709e-01 
T 2.25149552e-01  K +1.20595990e-01 ReLambda +4.34881251e+01 Skewness -2.92872560e-01 Flatness 3.18930127e+00 RMSveldiv 2.42921642e+01 mu 1.63500437e-02 uprime 4.91684636e-01 Mt 9.31698037e-01 
T 2.27070583e-01  K +1.19275208e-01 ReLambda +4.33131363e+01 Skewness -2.93175637e-01 Flatness 3.18959887e+00 RMSveldiv 2.39522893e+01 mu 1.62842539e-02 uprime 4.88968990e-01 Mt 9.26502562e-01 
T 2.29006578e-01  K +1.17967490e-01 ReLambda +4.31387747e+01 Skewness -2.93484584e-01 Flatness 3.19012509e+00 RMSveldiv 2.36163750e+01 mu 1.62186999e-02 uprime 4.86263818e-01 Mt 9.21328073e-01 
T 2.30934952e-01  K +1.16688250e-01 ReLambda +4.29672669e+01 Skewness -2.93780120e-01 Flatness 3.19085327e+00 RMSveldiv 2.32882280e+01 mu 1.61542189e-02 uprime 4.83601590e-01 Mt 9.16236600e-01 
T 2.32891778e-01  K +1.15414201e-01 ReLambda +4.27956578e+01 Skewness -2.94051420e-01 Flatness 3.19176415e+00 RMSveldiv 2.29617361e+01 mu 1.60896997e-02 uprime 4.80934328e-01 Mt 9.11136311e-01 
T 2.34831400e-01  K +1.14175691e-01 ReLambda +4.26282058e+01 Skewness -2.94277217e-01 Flatness 3.19279199e+00 RMSveldiv 2.26445485e+01 mu 1.60267435e-02 uprime 4.78326219e-01 Mt 9.06149843e-01 
T 2.36784682e-01  K +1.12953452e-01 ReLambda +4.24624699e+01 Skewness -2.94447635e-01 Flatness 3.19390024e+00 RMSveldiv 2.23316261e+01 mu 1.59644325e-02 uprime 4.75737578e-01 Mt 9.01201215e-01 
T 2.38744186e-01  K +1.11753009e-01 ReLambda +4.22993247e+01 Skewness -2.94549182e-01 Flatness 3.19503164e+00 RMSveldiv 2.20243216e+01 mu 1.59030955e-02 uprime 4.73180780e-01 Mt 8.96313989e-01 
T 2.40702123e-01  K +1.10579588e-01 ReLambda +4.21395794e+01 Skewness -2.94569577e-01 Flatness 3.19612688e+00 RMSveldiv 2.17239497e+01 mu 1.58430368e-02 uprime 4.70667856e-01 Mt 8.91511065e-01 
T 2.42693417e-01  K +1.09413047e-01 ReLambda +4.19805597e+01 Skewness -2.94496043e-01 Flatness 3.19715148e+00 RMSveldiv 2.14253647e+01 mu 1.57832508e-02 uprime 4.68156343e-01 Mt 8.86711210e-01 
T 2.44691286e-01  K +1.08269731e-01 ReLambda +4.18245211e+01 Skewness -2.94317312e-01 Flatness 3.19804115e+00 RMSveldiv 2.11328061e+01 mu 1.57245856e-02 uprime 4.65682079e-01 Mt 8.81982858e-01 
T 2.46689771e-01  K +1.07152673e-01 ReLambda +4.16718742e+01 Skewness -2.94027601e-01 Flatness 3.19876327e+00 RMSveldiv 2.08471421e+01 mu 1.56671957e-02 uprime 4.63252629e-01 Mt 8.77340428e-01 
T 2.48709400e-01  K +1.06049877e-01 ReLambda +4.15209527e+01 Skewness -2.93618093e-01 Flatness 3.19930479e+00 RMSveldiv 2.05654191e+01 mu 1.56104544e-02 uprime 4.60842783e-01 Mt 8.72735729e-01 
T 2.50778904e-01  K +1.04945636e-01 ReLambda +4.13695379e+01 Skewness -2.93076169e-01 Flatness 3.19966294e+00 RMSveldiv 2.02837818e+01 mu 1.55535275e-02 uprime 4.58418685e-01 Mt 8.68104093e-01 
T 2.52844347e-01  K +1.03867787e-01 ReLambda +4.12213565e+01 Skewness -2.92417950e-01 Flatness 3.19984081e+00 RMSveldiv 2.00094998e+01 mu 1.54978164e-02 uprime 4.56042105e-01 Mt 8.63563584e-01 
T 2.54919303e-01  K +1.02807222e-01 ReLambda +4.10750622e+01 Skewness -2.91650972e-01 Flatness 3.19986727e+00 RMSveldiv 1.97404094e+01 mu 1.54428148e-02 uprime 4.53693856e-01 Mt 8.59077602e-01 
T 2.57008093e-01  K +1.01759770e-01 ReLambda +4.09299749e+01 Skewness -2.90789983e-01 Flatness 3.19978046e+00 RMSveldiv 1.94756034e+01 mu 1.53882670e-02 uprime 4.51365347e-01 Mt 8.54629817e-01 
T 2.59119338e-01  K +1.00719203e-01 ReLambda +4.07851235e+01 Skewness -2.89853173e-01 Flatness 3.19962567e+00 RMSveldiv 1.92136446e+01 mu 1.53338078e-02 uprime 4.49043147e-01 Mt 8.50194665e-01 
T 2.61230556e-01  K +9.96945321e-02 ReLambda +4.06416753e+01 Skewness -2.88877838e-01 Flatness 3.19945378e+00 RMSveldiv 1.89568922e+01 mu 1.52798762e-02 uprime 4.46747705e-01 Mt 8.45811294e-01 
T 2.63376151e-01  K +9.86672649e-02 ReLambda +4.04969608e+01 Skewness -2.87878304e-01 Flatness 3.19931106e+00 RMSveldiv 1.87007759e+01 mu 1.52254685e-02 uprime 4.44437675e-01 Mt 8.41400844e-01 
T 2.65550357e-01  K +9.76389019e-02 ReLambda +4.03511024e+01 Skewness -2.86887958e-01 Flatness 3.19924166e+00 RMSveldiv 1.84457261e+01 mu 1.51706307e-02 uprime 4.42116156e-01 Mt 8.36969331e-01 
T 2.67713745e-01  K +9.66268138e-02 ReLambda +4.02065209e+01 Skewness -2.85952902e-01 Flatness 3.19927465e+00 RMSveldiv 1.81960287e+01 mu 1.51162730e-02 uprime 4.39822198e-01 Mt 8.32591347e-01 
T 2.69884102e-01  K +9.56217367e-02 ReLambda +4.00618818e+01 Skewness -2.85085812e-01 Flatness 3.19941935e+00 RMSveldiv 1.79493241e+01 mu 1.50618937e-02 uprime 4.37534639e-01 Mt 8.28226517e-01 
T 2.72060643e-01  K +9.46237291e-02 ReLambda +3.99171747e+01 Skewness -2.84301631e-01 Flatness 3.19966883e+00 RMSveldiv 1.77055527e+01 mu 1.50074888e-02 uprime 4.35253241e-01 Mt 8.23874384e-01 
T 2.74229672e-01  K +9.36391215e-02 ReLambda +3.97733104e+01 Skewness -2.83612585e-01 Flatness 3.20000383e+00 RMSveldiv 1.74661691e+01 mu 1.49534008e-02 uprime 4.32992156e-01 Mt 8.19561914e-01 
T 2.76428557e-01  K +9.26515650e-02 ReLambda +3.96278576e+01 Skewness -2.83008057e-01 Flatness 3.20040460e+00 RMSveldiv 1.72271389e+01 mu 1.48987155e-02 uprime 4.30713347e-01 Mt 8.15216517e-01 
T 2.78635451e-01  K +9.16719039e-02 ReLambda +3.94823432e+01 Skewness -2.82492492e-01 Flatness 3.20084405e+00 RMSveldiv 1.69910543e+01 mu 1.48440071e-02 uprime 4.28441258e-01 Mt 8.10884761e-01 
T 2.80833678e-01  K +9.07084476e-02 ReLambda +3.93379604e+01 Skewness -2.82063095e-01 Flatness 3.20129455e+00 RMSveldiv 1.67598673e+01 mu 1.47897241e-02 uprime 4.26194958e-01 Mt 8.06602920e-01 
T 2.83061677e-01  K +8.97455112e-02 ReLambda +3.91922966e+01 Skewness -2.81705328e-01 Flatness 3.20174233e+00 RMSveldiv 1.65297901e+01 mu 1.47349595e-02 uprime 4.23937598e-01 Mt 8.02300682e-01 
T 2.85278846e-01  K +8.88017578e-02 ReLambda +3.90481306e+01 Skewness -2.81418069e-01 Flatness 3.20216212e+00 RMSveldiv 1.63052557e+01 mu 1.46807580e-02 uprime 4.21712788e-01 Mt 7.98061085e-01 
T 2.87521172e-01  K +8.78628744e-02 ReLambda +3.89032681e+01 Skewness -2.81188920e-01 Flatness 3.20254740e+00 RMSveldiv 1.60828157e+01 mu 1.46262947e-02 uprime 4.19486809e-01 Mt 7.93819801e-01 
T 2.89778218e-01  K +8.69343883e-02 ReLambda +3.87585778e+01 Skewness -2.81017488e-01 Flatness 3.20289896e+00 RMSveldiv 1.58637260e+01 mu 1.45718961e-02 uprime 4.17272689e-01 Mt 7.89601595e-01 
T 2.92021328e-01  K +8.60286848e-02 ReLambda +3.86161032e+01 Skewness -2.80907396e-01 Flatness 3.20322643e+00 RMSveldiv 1.56507968e+01 mu 1.45183305e-02 uprime 4.15100332e-01 Mt 7.85463364e-01 
T 2.94279103e-01  K +8.51346751e-02 ReLambda +3.84742729e+01 Skewness -2.80862423e-01 Flatness 3.20355484e+00 RMSveldiv 1.54412741e+01 mu 1.44650072e-02 uprime 4.12943598e-01 Mt 7.81355255e-01 
T 2.96568439e-01  K +8.42465491e-02 ReLambda +3.83323589e+01 Skewness -2.80891346e-01 Flatness 3.20391230e+00 RMSveldiv 1.52336363e+01 mu 1.44116524e-02 uprime 4.10788628e-01 Mt 7.77250819e-01 
T 2.98865708e-01  K +8.33741679e-02 ReLambda +3.81921851e+01 Skewness -2.81004429e-01 Flatness 3.20432553e+00 RMSveldiv 1.50299990e+01 mu 1.43589519e-02 uprime 4.08659628e-01 Mt 7.73196114e-01 
T 3.01162713e-01  K +8.25208397e-02 ReLambda +3.80545780e+01 Skewness -2.81208354e-01 Flatness 3.20482173e+00 RMSveldiv 1.48309252e+01 mu 1.43072163e-02 uprime 4.06565254e-01 Mt 7.69207582e-01 
T 3.03473113e-01  K +8.16816282e-02 ReLambda +3.79190278e+01 Skewness -2.81508290e-01 Flatness 3.20542026e+00 RMSveldiv 1.46350698e+01 mu 1.42562541e-02 uprime 4.04493959e-01 Mt 7.65263189e-01 
T 3.05804729e-01  K +8.08539544e-02 ReLambda +3.77853725e+01 Skewness -2.81904271e-01 Flatness 3.20613553e+00 RMSveldiv 1.44416671e+01 mu 1.42060043e-02 uprime 4.02439805e-01 Mt 7.61351599e-01 
T 3.08128877e-01  K +8.00478255e-02 ReLambda +3.76554279e+01 Skewness -2.82380687e-01 Flatness 3.20695523e+00 RMSveldiv 1.42529429e+01 mu 1.41571496e-02 uprime 4.00428218e-01 Mt 7.57521203e-01 
T 3.10465066e-01  K +7.92559947e-02 ReLambda +3.75281383e+01 Skewness -2.82922359e-01 Flatness 3.20786940e+00 RMSveldiv 1.40671591e+01 mu 1.41092930e-02 uprime 3.98441764e-01 Mt 7.53738793e-01 
T 3.12819931e-01  K +7.84758244e-02 ReLambda +3.74031021e+01 Skewness -2.83506205e-01 Flatness 3.20885405e+00 RMSveldiv 1.38837200e+01 mu 1.40622837e-02 uprime 3.96474278e-01 Mt 7.49992631e-01 
T 3.15183409e-01  K +7.77099757e-02 ReLambda +3.72806738e+01 Skewness -2.84097938e-01 Flatness 3.20986481e+00 RMSveldiv 1.37033422e+01 mu 1.40162549e-02 uprime 3.94532919e-01 Mt 7.46296356e-01 
T 3.17570708e-01  K +7.69526743e-02 ReLambda +3.71597777e+01 Skewness -2.84666621e-01 Flatness 3.21086108e+00 RMSveldiv 1.35248087e+01 mu 1.39708021e-02 uprime 3.92603422e-01 Mt 7.42622838e-01 
T 3.19970324e-01  K +7.62065488e-02 ReLambda +3.70406187e+01 Skewness -2.85174466e-01 Flatness 3.21178748e+00 RMSveldiv 1.33489180e+01 mu 1.39260024e-02 uprime 3.90692772e-01 Mt 7.38985413e-01 
T 3.22353952e-01  K +7.54788893e-02 ReLambda +3.69241119e+01 Skewness -2.85584550e-01 Flatness 3.21258535e+00 RMSveldiv 1.31775808e+01 mu 1.38821998e-02 uprime 3.88820089e-01 Mt 7.35420524e-01 
T 3.24768789e-01  K +7.47538931e-02 ReLambda +3.68074630e+01 Skewness -2.85879639e-01 Flatness 3.21322433e+00 RMSveldiv 1.30072663e+01 mu 1.38383439e-02 uprime 3.86944960e-01 Mt 7.31851288e-01 
T 3.27185794e-01  K +7.40390682e-02 ReLambda +3.66916213e+01 Skewness -2.86041454e-01 Flatness 3.21367034e+00 RMSveldiv 1.28399130e+01 mu 1.37947914e-02 uprime 3.85086874e-01 Mt 7.28314855e-01 
T 3.29621110e-01  K +7.33284408e-02 ReLambda +3.65753915e+01 Skewness -2.86066547e-01 Flatness 3.21391603e+00 RMSveldiv 1.26742651e+01 mu 1.37510929e-02 uprime 3.83230382e-01 Mt 7.24781868e-01 
T 3.32075980e-01  K +7.26207261e-02 ReLambda +3.64583692e+01 Skewness -2.85957005e-01 Flatness 3.21396209e+00 RMSveldiv 1.25101356e+01 mu 1.37070966e-02 uprime 3.81372055e-01 Mt 7.21245848e-01 
T 3.34517296e-01  K +7.19245990e-02 ReLambda +3.63418828e+01 Skewness -2.85727922e-01 Flatness 3.21382942e+00 RMSveldiv 1.23495854e+01 mu 1.36633017e-02 uprime 3.79534754e-01 Mt 7.17750319e-01 
T 3.36980411e-01  K +7.12293878e-02 ReLambda +3.62240889e+01 Skewness -2.85396387e-01 Flatness 3.21355430e+00 RMSveldiv 1.21901698e+01 mu 1.36190152e-02 uprime 3.77690376e-01 Mt 7.14241829e-01 
T 3.39462707e-01  K +7.05356574e-02 ReLambda +3.61050439e+01 Skewness -2.84984937e-01 Flatness 3.21317956e+00 RMSveldiv 1.20320237e+01 mu 1.35742583e-02 uprime 3.75840306e-01 Mt 7.10723026e-01 
T 3.41946695e-01  K +6.98482993e-02 ReLambda +3.59856143e+01 Skewness -2.84518790e-01 Flatness 3.21275826e+00 RMSveldiv 1.18762295e+01 mu 1.35293569e-02 uprime 3.73997630e-01 Mt 7.07218791e-01 
T 3.44430334e-01  K +6.91680406e-02 ReLambda +3.58660183e+01 Skewness -2.84019126e-01 Flatness 3.21234260e+00 RMSveldiv 1.17228840e+01 mu 1.34843929e-02 uprime 3.72164500e-01 Mt 7.03733192e-01 
T 3.46945923e-01  K +6.84865482e-02 ReLambda +3.57449080e+01 Skewness -2.83494857e-01 Flatness 3.21197203e+00 RMSveldiv 1.15700310e+01 mu 1.34388596e-02 uprime 3.70318549e-01 Mt 7.00223676e-01 
T 3.49449585e-01  K +6.78163667e-02 ReLambda +3.56246980e+01 Skewness -2.82963986e-01 Flatness 3.21168465e+00 RMSveldiv 1.14203710e+01 mu 1.33936648e-02 uprime 3.68493977e-01 Mt 6.96755220e-01 
T 3.51961449e-01  K +6.71528315e-02 ReLambda +3.55048210e+01 Skewness -2.82422134e-01 Flatness 3.21148352e+00 RMSveldiv 1.12727042e+01 mu 1.33485951e-02 uprime 3.66678491e-01 Mt 6.93304406e-01 
T 3.54469649e-01  K +6.64999931e-02 ReLambda +3.53863387e+01 Skewness -2.81863965e-01 Flatness 3.21135142e+00 RMSveldiv 1.11277426e+01 mu 1.33040498e-02 uprime 3.64883585e-01 Mt 6.89893022e-01 
T 3.56996500e-01  K +6.58531611e-02 ReLambda +3.52687885e+01 Skewness -2.81272861e-01 Flatness 3.21125528e+00 RMSveldiv 1.09842251e+01 mu 1.32598550e-02 uprime 3.63096758e-01 Mt 6.86497244e-01 
T 3.59547132e-01  K +6.52124374e-02 ReLambda +3.51526191e+01 Skewness -2.80635147e-01 Flatness 3.21115554e+00 RMSveldiv 1.08419351e+01 mu 1.32161793e-02 uprime 3.61318575e-01 Mt 6.83118083e-01 
T 3.62115387e-01  K +6.45808466e-02 ReLambda +3.50388199e+01 Skewness -2.79940972e-01 Flatness 3.21100605e+00 RMSveldiv 1.07013029e+01 mu 1.31733947e-02 uprime 3.59557742e-01 Mt 6.79772013e-01 
T 3.64687743e-01  K +6.39629699e-02 ReLambda +3.49285917e+01 Skewness -2.79188616e-01 Flatness 3.21076196e+00 RMSveldiv 1.05631488e+01 mu 1.31319527e-02 uprime 3.57827432e-01 Mt 6.76484002e-01 
T 3.67261607e-01  K +6.33603205e-02 ReLambda +3.48224442e+01 Skewness -2.78380827e-01 Flatness 3.21038749e+00 RMSveldiv 1.04276910e+01 mu 1.30920448e-02 uprime 3.56132336e-01 Mt 6.73262902e-01 
T 3.69848295e-01  K +6.27708254e-02 ReLambda +3.47200751e+01 Skewness -2.77522743e-01 Flatness 3.20985712e+00 RMSveldiv 1.02944455e+01 mu 1.30535576e-02 uprime 3.54467002e-01 Mt 6.70098315e-01 
T 3.72418808e-01  K +6.22009689e-02 ReLambda +3.46224432e+01 Skewness -2.76638662e-01 Flatness 3.20916791e+00 RMSveldiv 1.01649879e+01 mu 1.30168513e-02 uprime 3.52850158e-01 Mt 6.67025810e-01 
T 3.74989325e-01  K +6.16463030e-02 ReLambda +3.45283804e+01 Skewness -2.75742386e-01 Flatness 3.20832519e+00 RMSveldiv 1.00385473e+01 mu 1.29814869e-02 uprime 3.51269599e-01 Mt 6.64022208e-01 
T 3.77572255e-01  K +6.11029096e-02 ReLambda +3.44366309e+01 Skewness -2.74847724e-01 Flatness 3.20734246e+00 RMSveldiv 9.91456957e+00 mu 1.29469923e-02 uprime 3.49714418e-01 Mt 6.61066818e-01 
T 3.80181685e-01  K +6.05661833e-02 ReLambda +3.43456666e+01 Skewness -2.73967285e-01 Flatness 3.20624240e+00 RMSveldiv 9.79242544e+00 mu 1.29127928e-02 uprime 3.48171555e-01 Mt 6.58134893e-01 
T 3.82798137e-01  K +6.00379574e-02 ReLambda +3.42549600e+01 Skewness -2.73122856e-01 Flatness 3.20506876e+00 RMSveldiv 9.67299256e+00 mu 1.28786902e-02 uprime 3.46646396e-01 Mt 6.55236759e-01 
T 3.85437058e-01  K +5.95126330e-02 ReLambda +3.41627290e+01 Skewness -2.72320679e-01 Flatness 3.20385308e+00 RMSveldiv 9.55544562e+00 mu 1.28440146e-02 uprime 3.45122885e-01 Mt 6.52342006e-01 
T 3.88084857e-01  K +5.89904646e-02 ReLambda +3.40683379e+01 Skewness -2.71571385e-01 Flatness 3.20263571e+00 RMSveldiv 9.44019624e+00 mu 1.28085267e-02 uprime 3.43601834e-01 Mt 6.49452282e-01 
T 3.90745381e-01  K +5.84685463e-02 ReLambda +3.39708202e+01 Skewness -2.70877480e-01 Flatness 3.20143374e+00 RMSveldiv 9.32681979e+00 mu 1.27718634e-02 uprime 3.42074859e-01 Mt 6.46551745e-01 
T 3.93436098e-01  K +5.79419454e-02 ReLambda +3.38690513e+01 Skewness -2.70237328e-01 Flatness 3.20024921e+00 RMSveldiv 9.21432898e+00 mu 1.27336018e-02 uprime 3.40527499e-01 Mt 6.43612986e-01 
T 3.96151576e-01  K +5.74110355e-02 ReLambda +3.37631742e+01 Skewness -2.69655292e-01 Flatness 3.19908449e+00 RMSveldiv 9.10273929e+00 mu 1.26937957e-02 uprime 3.38960745e-01 Mt 6.40637921e-01 
T 3.98871445e-01  K +5.68800338e-02 ReLambda +3.36544089e+01 Skewness -2.69137662e-01 Flatness 3.19794341e+00 RMSveldiv 8.99270915e+00 mu 1.26529036e-02 uprime 3.37387016e-01 Mt 6.37650117e-01 
T 4.01600504e-01  K +5.63491210e-02 ReLambda +3.35433919e+01 Skewness -2.68687103e-01 Flatness 3.19682600e+00 RMSveldiv 8.88393592e+00 mu 1.26111650e-02 uprime 3.35806877e-01 Mt 6.34650592e-01 
T 4.04326661e-01  K +5.58224407e-02 ReLambda +3.34317020e+01 Skewness -2.68310567e-01 Flatness 3.19574121e+00 RMSveldiv 8.77687754e+00 mu 1.25691735e-02 uprime 3.34232746e-01 Mt 6.31662830e-01 
T 4.07054818e-01  K +5.53012040e-02 ReLambda +3.33203278e+01 Skewness -2.68010977e-01 Flatness 3.19469330e+00 RMSveldiv 8.67138911e+00 mu 1.25273006e-02 uprime 3.32668397e-01 Mt 6.28693901e-01 
T 4.09781396e-01  K +5.47882904e-02 ReLambda +3.32105415e+01 Skewness -2.67791321e-01 Flatness 3.19370038e+00 RMSveldiv 8.56771204e+00 mu 1.24860247e-02 uprime 3.31122687e-01 Mt 6.25760510e-01 
T 4.12501600e-01  K +5.42864718e-02 ReLambda +3.31034646e+01 Skewness -2.67654079e-01 Flatness 3.19278524e+00 RMSveldiv 8.46614039e+00 mu 1.24457675e-02 uprime 3.29604275e-01 Mt 6.22879002e-01 
T 4.15233631e-01  K +5.37938090e-02 ReLambda +3.29990543e+01 Skewness -2.67599801e-01 Flatness 3.19196459e+00 RMSveldiv 8.36610285e+00 mu 1.24065128e-02 uprime 3.28107600e-01 Mt 6.20038757e-01 
T 4.17973748e-01  K +5.33118149e-02 ReLambda +3.28978418e+01 Skewness -2.67627836e-01 Flatness 3.19125542e+00 RMSveldiv 8.26781267e+00 mu 1.23684604e-02 uprime 3.26637547e-01 Mt 6.17248997e-01 
T 4.20696002e-01  K +5.28449722e-02 ReLambda +3.28008105e+01 Skewness -2.67734419e-01 Flatness 3.19067283e+00 RMSveldiv 8.17217399e+00 mu 1.23319799e-02 uprime 3.25208159e-01 Mt 6.14536363e-01 
T 4.23434833e-01  K +5.23866923e-02 ReLambda +3.27065080e+01 Skewness -2.67917154e-01 Flatness 3.19021275e+00 RMSveldiv 8.07788625e+00 mu 1.22965254e-02 uprime 3.23799569e-01 Mt 6.11863160e-01 
T 4.26195424e-01  K +5.19351483e-02 ReLambda +3.26144068e+01 Skewness -2.68176313e-01 Flatness 3.18988220e+00 RMSveldiv 7.98465301e+00 mu 1.22618985e-02 uprime 3.22406284e-01 Mt 6.09218999e-01 
T 4.28971065e-01  K +5.14901132e-02 ReLambda +3.25242557e+01 Skewness -2.68513632e-01 Flatness 3.18969700e+00 RMSveldiv 7.89252687e+00 mu 1.22280048e-02 uprime 3.21027654e-01 Mt 6.06602692e-01 
T 4.31767464e-01  K +5.10492016e-02 ReLambda +3.24353506e+01 Skewness -2.68935317e-01 Flatness 3.18968070e+00 RMSveldiv 7.80111542e+00 mu 1.21945795e-02 uprime 3.19656263e-01 Mt 6.04000222e-01 
T 4.34576293e-01  K +5.06123271e-02 ReLambda +3.23474705e+01 Skewness -2.69449921e-01 Flatness 3.18987187e+00 RMSveldiv 7.71048926e+00 mu 1.21615396e-02 uprime 3.18291756e-01 Mt 6.01410965e-01 
T 4.37395022e-01  K +5.01787206e-02 ReLambda +3.22603027e+01 Skewness -2.70069700e-01 Flatness 3.19031927e+00 RMSveldiv 7.62055303e+00 mu 1.21287675e-02 uprime 3.16931631e-01 Mt 5.98830214e-01 
T 4.40217526e-01  K +4.97485472e-02 ReLambda +3.21737859e+01 Skewness -2.70805352e-01 Flatness 3.19106320e+00 RMSveldiv 7.53137501e+00 mu 1.20962401e-02 uprime 3.15576312e-01 Mt 5.96258800e-01 
T 4.43054750e-01  K +4.93198233e-02 ReLambda +3.20874914e+01 Skewness -2.71669464e-01 Flatness 3.19213161e+00 RMSveldiv 7.44254928e+00 mu 1.20637964e-02 uprime 3.14219444e-01 Mt 5.93684678e-01 
T 4.45913038e-01  K +4.88917465e-02 ReLambda +3.20012803e+01 Skewness -2.72667859e-01 Flatness 3.19353525e+00 RMSveldiv 7.35389319e+00 mu 1.20313840e-02 uprime 3.12858350e-01 Mt 5.91102759e-01 
T 4.48776938e-01  K +4.84671287e-02 ReLambda +3.19157767e+01 Skewness -2.73787763e-01 Flatness 3.19523765e+00 RMSveldiv 7.26595843e+00 mu 1.19992375e-02 uprime 3.11501886e-01 Mt 5.88529825e-01 
T 4.51610168e-01  K +4.80519523e-02 ReLambda +3.18322547e+01 Skewness -2.74996109e-01 Flatness 3.19715907e+00 RMSveldiv 7.17994889e+00 mu 1.19678361e-02 uprime 3.10169281e-01 Mt 5.86002317e-01 
T 4.54471827e-01  K +4.76383054e-02 ReLambda +3.17491822e+01 Skewness -2.76290101e-01 Flatness 3.19926661e+00 RMSveldiv 7.09419538e+00 mu 1.19366037e-02 uprime 3.08835206e-01 Mt 5.83472163e-01 
T 4.57336457e-01  K +4.72306778e-02 ReLambda +3.16674881e+01 Skewness -2.77622459e-01 Flatness 3.20146037e+00 RMSveldiv 7.00961220e+00 mu 1.19058896e-02 uprime 3.07514112e-01 Mt 5.80966740e-01 
T 4.60214085e-01  K +4.68282761e-02 ReLambda +3.15869880e+01 Skewness -2.78953112e-01 Flatness 3.20366459e+00 RMSveldiv 6.92604018e+00 mu 1.18756243e-02 uprime 3.06203467e-01 Mt 5.78481221e-01 
T 4.63120914e-01  K +4.64293608e-02 ReLambda +3.15072236e+01 Skewness -2.80238376e-01 Flatness 3.20581392e+00 RMSveldiv 6.84315883e+00 mu 1.18456356e-02 uprime 3.04897572e-01 Mt 5.76004784e-01 
T 4.66010386e-01  K +4.60404685e-02 ReLambda +3.14293047e+01 Skewness -2.81406132e-01 Flatness 3.20781146e+00 RMSveldiv 6.76240323e+00 mu 1.18163408e-02 uprime 3.03617917e-01 Mt 5.73578171e-01 
T 4.68930282e-01  K +4.56550547e-02 ReLambda +3.13516269e+01 Skewness -2.82427987e-01 Flatness 3.20964241e+00 RMSveldiv 6.68253109e+00 mu 1.17871366e-02 uprime 3.02343079e-01 Mt 5.71160760e-01 
T 4.71835556e-01  K +4.52787135e-02 ReLambda +3.12749404e+01 Skewness -2.83249392e-01 Flatness 3.21124750e+00 RMSveldiv 6.60485276e+00 mu 1.17583051e-02 uprime 3.01091693e-01 Mt 5.68787896e-01 
T 4.74760153e-01  K +4.49064335e-02 ReLambda +3.11977893e+01 Skewness -2.83853380e-01 Flatness 3.21263285e+00 RMSveldiv 6.52850830e+00 mu 1.17292989e-02 uprime 2.99847301e-01 Mt 5.66428388e-01 
T 4.77678120e-01  K +4.45407781e-02 ReLambda +3.11202385e+01 Skewness -2.84220228e-01 Flatness 3.21378566e+00 RMSveldiv 6.45421062e+00 mu 1.17001425e-02 uprime 2.98618690e-01 Mt 5.64098917e-01 
T 4.80617418e-01  K +4.41774101e-02 ReLambda +3.10409224e+01 Skewness -2.84351703e-01 Flatness 3.21472913e+00 RMSveldiv 6.38125722e+00 mu 1.16703224e-02 uprime 2.97391544e-01 Mt 5.61772365e-01 
T 4.83563675e-01  K +4.38172844e-02 ReLambda +3.09596685e+01 Skewness -2.84256739e-01 Flatness 3.21548218e+00 RMSveldiv 6.30999340e+00 mu 1.16397737e-02 uprime 2.96169356e-01 Mt 5.59455375e-01 
T 4.86511996e-01  K +4.34601861e-02 ReLambda +3.08762158e+01 Skewness -2.83955470e-01 Flatness 3.21606851e+00 RMSveldiv 6.24046447e+00 mu 1.16083983e-02 uprime 2.94951770e-01 Mt 5.57147293e-01 
T 4.89474159e-01  K +4.31040297e-02 ReLambda +3.07900495e+01 Skewness -2.83470922e-01 Flatness 3.21650681e+00 RMSveldiv 6.17228089e+00 mu 1.15760027e-02 uprime 2.93732065e-01 Mt 5.54835392e-01 
T 4.92442456e-01  K +4.27493124e-02 ReLambda +3.07014882e+01 Skewness -2.82830790e-01 Flatness 3.21680285e+00 RMSveldiv 6.10546774e+00 mu 1.15427067e-02 uprime 2.92512340e-01 Mt 5.52523657e-01 
T 4.95433006e-01  K +4.23939901e-02 ReLambda +3.06104442e+01 Skewness -2.82059455e-01 Flatness 3.21696256e+00 RMSveldiv 6.03948442e+00 mu 1.15084773e-02 uprime 2.91285942e-01 Mt 5.50199471e-01 
T 4.98425876e-01  K +4.20406674e-02 ReLambda +3.05182256e+01 Skewness -2.81189723e-01 Flatness 3.21698667e+00 RMSveldiv 5.97457614e+00 mu 1.14738063e-02 uprime 2.90062215e-01 Mt 5.47880525e-01 
T 5.01412886e-01  K +4.16908879e-02 ReLambda +3.04260306e+01 Skewness -2.80254115e-01 Flatness 3.21688202e+00 RMSveldiv 5.91072914e+00 mu 1.14391441e-02 uprime 2.88846865e-01 Mt 5.45577604e-01 
T 5.04410592e-01  K +4.13436337e-02 ReLambda +3.03344272e+01 Skewness -2.79277388e-01 Flatness 3.21667103e+00 RMSveldiv 5.84744622e+00 mu 1.14047044e-02 uprime 2.87636637e-01 Mt 5.43284497e-01 
T 5.07419128e-01  K +4.10000858e-02 ReLambda +3.02445066e+01 Skewness -2.78289949e-01 Flatness 3.21639702e+00 RMSveldiv 5.78465508e+00 mu 1.13708973e-02 uprime 2.86435844e-01 Mt 5.41009326e-01 
T 5.10432465e-01  K +4.06622291e-02 ReLambda +3.01574207e+01 Skewness -2.77325432e-01 Flatness 3.21612096e+00 RMSveldiv 5.72248830e+00 mu 1.13381560e-02 uprime 2.85251587e-01 Mt 5.38765502e-01 
T 5.13457394e-01  K +4.03305410e-02 ReLambda +3.00736942e+01 Skewness -2.76413897e-01 Flatness 3.21591113e+00 RMSveldiv 5.66089226e+00 mu 1.13066777e-02 uprime 2.84085689e-01 Mt 5.36556426e-01 
T 5.16484704e-01  K +4.00070076e-02 ReLambda +2.99939430e+01 Skewness -2.75589042e-01 Flatness 3.21582820e+00 RMSveldiv 5.60020268e+00 mu 1.12766940e-02 uprime 2.82945285e-01 Mt 5.34395582e-01 
T 5.19514345e-01  K +3.96921464e-02 ReLambda +2.99181073e+01 Skewness -2.74875875e-01 Flatness 3.21591136e+00 RMSveldiv 5.54059460e+00 mu 1.12481824e-02 uprime 2.81832385e-01 Mt 5.32286754e-01 
T 5.22554498e-01  K +3.93851220e-02 ReLambda +2.98455440e+01 Skewness -2.74287923e-01 Flatness 3.21616367e+00 RMSveldiv 5.48207934e+00 mu 1.12209010e-02 uprime 2.80744219e-01 Mt 5.30224691e-01 
T 5.25602331e-01  K +3.90856855e-02 ReLambda +2.97755796e+01 Skewness -2.73832031e-01 Flatness 3.21655424e+00 RMSveldiv 5.42483690e+00 mu 1.11945968e-02 uprime 2.79680075e-01 Mt 5.28208057e-01 
T 5.28648470e-01  K +3.87936583e-02 ReLambda +2.97074843e+01 Skewness -2.73505661e-01 Flatness 3.21702460e+00 RMSveldiv 5.36907867e+00 mu 1.11689953e-02 uprime 2.78639463e-01 Mt 5.26235958e-01 
T 5.31714088e-01  K +3.85055680e-02 ReLambda +2.96398004e+01 Skewness -2.73294501e-01 Flatness 3.21750872e+00 RMSveldiv 5.31436347e+00 mu 1.11435485e-02 uprime 2.77610057e-01 Mt 5.24285088e-01 
T 5.34786718e-01  K +3.82209740e-02 ReLambda +2.95719302e+01 Skewness -2.73184734e-01 Flatness 3.21793870e+00 RMSveldiv 5.26076406e+00 mu 1.11180316e-02 uprime 2.76590198e-01 Mt 5.22352362e-01 
T 5.37878185e-01  K +3.79371856e-02 ReLambda +2.95029698e+01 Skewness -2.73163075e-01 Flatness 3.21827237e+00 RMSveldiv 5.20783737e+00 mu 1.10921049e-02 uprime 2.75570018e-01 Mt 5.20419134e-01 
T 5.40986876e-01  K +3.76530087e-02 ReLambda +2.94326190e+01 Skewness -2.73225008e-01 Flatness 3.21850115e+00 RMSveldiv 5.15532808e+00 mu 1.10656554e-02 uprime 2.74544833e-01 Mt 5.18476583e-01 
T 5.44102628e-01  K +3.73684358e-02 ReLambda +2.93611048e+01 Skewness -2.73376624e-01 Flatness 3.21865396e+00 RMSveldiv 5.10311434e+00 mu 1.10387685e-02 uprime 2.73514129e-01 Mt 5.16523769e-01 
T 5.47222036e-01  K +3.70833527e-02 ReLambda +2.92888026e+01 Skewness -2.73632775e-01 Flatness 3.21879064e+00 RMSveldiv 5.05099519e+00 mu 1.10115854e-02 uprime 2.72476964e-01 Mt 5.14558930e-01 
T 5.50361287e-01  K +3.67963689e-02 ReLambda +2.92158338e+01 Skewness -2.74017958e-01 Flatness 3.21899329e+00 RMSveldiv 4.99851822e+00 mu 1.09841516e-02 uprime 2.71427725e-01 Mt 5.12571433e-01 
T 5.53499290e-01  K +3.65099277e-02 ReLambda +2.91432768e+01 Skewness -2.74556114e-01 Flatness 3.21935016e+00 RMSveldiv 4.94594772e+00 mu 1.09568727e-02 uprime 2.70374865e-01 Mt 5.10577272e-01 
T 5.56641564e-01  K +3.62243219e-02 ReLambda +2.90715605e+01 Skewness -2.75271670e-01 Flatness 3.21995165e+00 RMSveldiv 4.89320215e+00 mu 1.09299098e-02 uprime 2.69319132e-01 Mt 5.08577841e-01 
T 5.59786761e-01  K +3.59405907e-02 ReLambda +2.90011510e+01 Skewness -2.76181712e-01 Flatness 3.22086878e+00 RMSveldiv 4.84039921e+00 mu 1.09034382e-02 uprime 2.68264161e-01 Mt 5.06579993e-01 
T 5.62936194e-01  K +3.56595045e-02 ReLambda +2.89322868e+01 Skewness -2.77296932e-01 Flatness 3.22215737e+00 RMSveldiv 4.78766923e+00 mu 1.08775477e-02 uprime 2.67212739e-01 Mt 5.04588976e-01 
T 5.66082671e-01  K +3.53824562e-02 ReLambda +2.88652149e+01 Skewness -2.78616944e-01 Flatness 3.22384315e+00 RMSveldiv 4.73531257e+00 mu 1.08523309e-02 uprime 2.66170122e-01 Mt 5.02614713e-01 
T 5.69240764e-01  K +3.51087435e-02 ReLambda +2.87995623e+01 Skewness -2.80140881e-01 Flatness 3.22593242e+00 RMSveldiv 4.68327226e+00 mu 1.08276478e-02 uprime 2.65133765e-01 Mt 5.00652365e-01 
T 5.72413699e-01  K +3.48385051e-02 ReLambda +2.87350839e+01 Skewness -2.81853593e-01 Flatness 3.22839532e+00 RMSveldiv 4.63167305e+00 mu 1.08034061e-02 uprime 2.64104288e-01 Mt 4.98703091e-01 
T 5.75600378e-01  K +3.45720718e-02 ReLambda +2.86715178e+01 Skewness -2.83725799e-01 Flatness 3.23115545e+00 RMSveldiv 4.58069497e+00 mu 1.07795075e-02 uprime 2.63083087e-01 Mt 4.96769521e-01 
T 5.78794000e-01  K +3.43100561e-02 ReLambda +2.86086212e+01 Skewness -2.85712707e-01 Flatness 3.23409460e+00 RMSveldiv 4.53058655e+00 mu 1.07558605e-02 uprime 2.62072720e-01 Mt 4.94856493e-01 
T 5.81993819e-01  K +3.40523773e-02 ReLambda +2.85459566e+01 Skewness -2.87758604e-01 Flatness 3.23706341e+00 RMSveldiv 4.48147385e+00 mu 1.07323007e-02 uprime 2.61073181e-01 Mt 4.92963996e-01 
T 5.85207039e-01  K +3.37981681e-02 ReLambda +2.84828620e+01 Skewness -2.89797608e-01 Flatness 3.23989808e+00 RMSveldiv 4.43334525e+00 mu 1.07085793e-02 uprime 2.60081490e-01 Mt 4.91086388e-01 
T 5.88404802e-01  K +3.35492269e-02 ReLambda +2.84193462e+01 Skewness -2.91731939e-01 Flatness 3.24239976e+00 RMSveldiv 4.38669489e+00 mu 1.06846996e-02 uprime 2.59105208e-01 Mt 4.89237994e-01 
T 5.91617931e-01  K +3.33025509e-02 ReLambda +2.83542448e+01 Skewness -2.93500129e-01 Flatness 3.24444357e+00 RMSveldiv 4.34110525e+00 mu 1.06602237e-02 uprime 2.58133200e-01 Mt 4.87397741e-01 
T 5.94838722e-01  K +3.30581023e-02 ReLambda +2.82872304e+01 Skewness -2.95023108e-01 Flatness 3.24591063e+00 RMSveldiv 4.29669247e+00 mu 1.06350286e-02 uprime 2.57165986e-01 Mt 4.85566626e-01 
T 5.98068124e-01  K +3.28151884e-02 ReLambda +2.82179841e+01 Skewness -2.96240204e-01 Flatness 3.24673433e+00 RMSveldiv 4.25339873e+00 mu 1.06089943e-02 uprime 2.56201554e-01 Mt 4.83740857e-01 
T 6.01307433e-01  K +3.25732387e-02 ReLambda +2.81464544e+01 Skewness -2.97109387e-01 Flatness 3.24689203e+00 RMSveldiv 4.21111836e+00 mu 1.05821016e-02 uprime 2.55238365e-01 Mt 4.81917522e-01 
T 6.04555055e-01  K +3.23321790e-02 ReLambda +2.80730056e+01 Skewness -2.97606452e-01 Flatness 3.24639546e+00 RMSveldiv 4.16975116e+00 mu 1.05544874e-02 uprime 2.54276798e-01 Mt 4.80097347e-01 
T 6.07818114e-01  K +3.20916810e-02 ReLambda +2.79981887e+01 Skewness -2.97724356e-01 Flatness 3.24527669e+00 RMSveldiv 4.12907324e+00 mu 1.05263588e-02 uprime 2.53316139e-01 Mt 4.78278962e-01 
T 6.11090209e-01  K +3.18528573e-02 ReLambda +2.79232005e+01 Skewness -2.97467367e-01 Flatness 3.24359376e+00 RMSveldiv 4.08904413e+00 mu 1.04981658e-02 uprime 2.52361320e-01 Mt 4.76471688e-01 
T 6.14380153e-01  K +3.16161071e-02 ReLambda +2.78491009e+01 Skewness -2.96845898e-01 Flatness 3.24141611e+00 RMSveldiv 4.04947534e+00 mu 1.04703069e-02 uprime 2.51414327e-01 Mt 4.74679244e-01 
T 6.17662052e-01  K +3.13845404e-02 ReLambda +2.77777216e+01 Skewness -2.95884132e-01 Flatness 3.23886257e+00 RMSveldiv 4.01064931e+00 mu 1.04434707e-02 uprime 2.50487886e-01 Mt 4.72925680e-01 
T 6.20961406e-01  K +3.11575949e-02 ReLambda +2.77095160e+01 Skewness -2.94597942e-01 Flatness 3.23603188e+00 RMSveldiv 3.97229798e+00 mu 1.04178278e-02 uprime 2.49579936e-01 Mt 4.71207058e-01 
T 6.24263078e-01  K +3.09372629e-02 ReLambda +2.76453539e+01 Skewness -2.93023420e-01 Flatness 3.23307775e+00 RMSveldiv 3.93468223e+00 mu 1.03937050e-02 uprime 2.48698541e-01 Mt 4.69538610e-01 
T 6.27559368e-01  K +3.07243474e-02 ReLambda +2.75852960e+01 Skewness -2.91206672e-01 Flatness 3.23016607e+00 RMSveldiv 3.89798044e+00 mu 1.03711253e-02 uprime 2.47846895e-01 Mt 4.67926375e-01 
T 6.30847072e-01  K +3.05185313e-02 ReLambda +2.75286711e+01 Skewness -2.89202060e-01 Flatness 3.22746431e+00 RMSveldiv 3.86228442e+00 mu 1.03498363e-02 uprime 2.47023591e-01 Mt 4.66367702e-01 
T 6.34142382e-01  K +3.03175044e-02 ReLambda +2.74739734e+01 Skewness -2.87062931e-01 Flatness 3.22511919e+00 RMSveldiv 3.82741118e+00 mu 1.03292718e-02 uprime 2.46219112e-01 Mt 4.64844620e-01 
T 6.37445988e-01  K +3.01192789e-02 ReLambda +2.74196658e+01 Skewness -2.84861993e-01 Flatness 3.22327493e+00 RMSveldiv 3.79325933e+00 mu 1.03088540e-02 uprime 2.45425089e-01 Mt 4.63341344e-01 
T 6.40764513e-01  K +2.99210861e-02 ReLambda +2.73640620e+01 Skewness -2.82677633e-01 Flatness 3.22204759e+00 RMSveldiv 3.75956760e+00 mu 1.02879489e-02 uprime 2.44629880e-01 Mt 4.61835917e-01 
T 6.44101119e-01  K +2.97203071e-02 ReLambda +2.73057639e+01 Skewness -2.80596294e-01 Flatness 3.22151920e+00 RMSveldiv 3.72602858e+00 mu 1.02660308e-02 uprime 2.43822318e-01 Mt 4.60307279e-01 
T 6.47463713e-01  K +2.95143908e-02 ReLambda +2.72437774e+01 Skewness -2.78703426e-01 Flatness 3.22173115e+00 RMSveldiv 3.69224099e+00 mu 1.02427260e-02 uprime 2.42991407e-01 Mt 4.58734682e-01 
T 6.50837518e-01  K +2.93029592e-02 ReLambda +2.71782125e+01 Skewness -2.77094186e-01 Flatness 3.22267489e+00 RMSveldiv 3.65804164e+00 mu 1.02180759e-02 uprime 2.42134877e-01 Mt 4.57113875e-01 
T 6.54237692e-01  K +2.90848691e-02 ReLambda +2.71093410e+01 Skewness -2.75840730e-01 Flatness 3.22429913e+00 RMSveldiv 3.62304372e+00 mu 1.01921826e-02 uprime 2.41247387e-01 Mt 4.55434756e-01 
T 6.57651345e-01  K +2.88619529e-02 ReLambda +2.70386206e+01 Skewness -2.75015579e-01 Flatness 3.22650081e+00 RMSveldiv 3.58728236e+00 mu 1.01655941e-02 uprime 2.40335763e-01 Mt 4.53710214e-01 
T 6.61073480e-01  K +2.86366483e-02 ReLambda +2.69677669e+01 Skewness -2.74668259e-01 Flatness 3.22913763e+00 RMSveldiv 3.55088540e+00 mu 1.01389555e-02 uprime 2.39409512e-01 Mt 4.51958177e-01 
T 6.64472019e-01  K +2.84138754e-02 ReLambda +2.68991254e+01 Skewness -2.74822266e-01 Flatness 3.23201569e+00 RMSveldiv 3.51443556e+00 mu 1.01131487e-02 uprime 2.38488653e-01 Mt 4.50216436e-01 
T 6.67866253e-01  K +2.81953311e-02 ReLambda +2.68337300e+01 Skewness -2.75470205e-01 Flatness 3.23496380e+00 RMSveldiv 3.47808372e+00 mu 1.00885623e-02 uprime 2.37580217e-01 Mt 4.48498208e-01 
T 6.71246222e-01  K +2.79842890e-02 ReLambda +2.67727412e+01 Skewness -2.76574319e-01 Flatness 3.23778973e+00 RMSveldiv 3.44233906e+00 mu 1.00656326e-02 uprime 2.36697993e-01 Mt 4.46829499e-01 
T 6.74615971e-01  K +2.77824164e-02 ReLambda +2.67164990e+01 Skewness -2.78072366e-01 Flatness 3.24033665e+00 RMSveldiv 3.40753478e+00 mu 1.00444874e-02 uprime 2.35849300e-01 Mt 4.45224097e-01 
T 6.77987752e-01  K +2.75900685e-02 ReLambda +2.66647175e+01 Skewness -2.79884701e-01 Flatness 3.24248617e+00 RMSveldiv 3.37384428e+00 mu 1.00250194e-02 uprime 2.35036059e-01 Mt 4.43685602e-01 
T 6.81366927e-01  K +2.74071908e-02 ReLambda +2.66168556e+01 Skewness -2.81913446e-01 Flatness 3.24415688e+00 RMSveldiv 3.34140376e+00 mu 1.00070249e-02 uprime 2.34258500e-01 Mt 4.42214435e-01 
T 6.84763753e-01  K +2.72327368e-02 ReLambda +2.65720683e+01 Skewness -2.84059389e-01 Flatness 3.24531902e+00 RMSveldiv 3.31018168e+00 mu 9.99018644e-03 uprime 2.33512633e-01 Mt 4.40803059e-01 
T 6.88174734e-01  K +2.70658087e-02 ReLambda +2.65295875e+01 Skewness -2.86220146e-01 Flatness 3.24598832e+00 RMSveldiv 3.28016064e+00 mu 9.97421510e-03 uprime 2.32795066e-01 Mt 4.39445078e-01 
T 6.91612183e-01  K +2.69043759e-02 ReLambda +2.64884416e+01 Skewness -2.88320733e-01 Flatness 3.24622885e+00 RMSveldiv 3.25109634e+00 mu 9.95874567e-03 uprime 2.32097471e-01 Mt 4.38124776e-01 
T 6.95054632e-01  K +2.67478480e-02 ReLambda +2.64481190e+01 Skewness -2.90292400e-01 Flatness 3.24613824e+00 RMSveldiv 3.22297925e+00 mu 9.94358576e-03 uprime 2.31417670e-01 Mt 4.36838076e-01 
T 6.98527649e-01  K +2.65934847e-02 ReLambda +2.64075883e+01 Skewness -2.92125405e-01 Flatness 3.24583629e+00 RMSveldiv 3.19540428e+00 mu 9.92834761e-03 uprime 2.30744080e-01 Mt 4.35563103e-01 
T 7.02012399e-01  K +2.64406425e-02 ReLambda +2.63663022e+01 Skewness -2.93815262e-01 Flatness 3.24545586e+00 RMSveldiv 3.16835521e+00 mu 9.91282545e-03 uprime 2.30074148e-01 Mt 4.34295072e-01 
T 7.05496734e-01  K +2.62884176e-02 ReLambda +2.63235421e+01 Skewness -2.95387100e-01 Flatness 3.24513216e+00 RMSveldiv 3.14179275e+00 mu 9.89674912e-03 uprime 2.29404161e-01 Mt 4.33026998e-01 
T 7.08976501e-01  K +2.61355747e-02 ReLambda +2.62783777e+01 Skewness -2.96883471e-01 Flatness 3.24499398e+00 RMSveldiv 3.11564591e+00 mu 9.87976884e-03 uprime 2.28728901e-01 Mt 4.31749050e-01 
T 7.12452443e-01  K +2.59806386e-02 ReLambda +2.62297218e+01 Skewness -2.98350422e-01 Flatness 3.24515806e+00 RMSveldiv 3.08981988e+00 mu 9.86147591e-03 uprime 2.28042019e-01 Mt 4.30449260e-01 
T 7.15938361e-01  K +2.58215025e-02 ReLambda +2.61762837e+01 Skewness -2.99829132e-01 Flatness 3.24572504e+00 RMSveldiv 3.06411232e+00 mu 9.84138501e-03 uprime 2.27334270e-01 Mt 4.29110178e-01 
T 7.19433974e-01  K +2.56567095e-02 ReLambda +2.61171070e+01 Skewness -3.01334068e-01 Flatness 3.24676990e+00 RMSveldiv 3.03839500e+00 mu 9.81913658e-03 uprime 2.26599181e-01 Mt 4.27719606e-01 
T 7.22935224e-01  K +2.54852195e-02 ReLambda +2.60516761e+01 Skewness -3.02852993e-01 Flatness 3.24832790e+00 RMSveldiv 3.01253349e+00 mu 9.79453681e-03 uprime 2.25832036e-01 Mt 4.26268657e-01 
T 7.26453697e-01  K +2.53056961e-02 ReLambda +2.59797356e+01 Skewness -3.04354075e-01 Flatness 3.25039669e+00 RMSveldiv 2.98625983e+00 mu 9.76748968e-03 uprime 2.25026676e-01 Mt 4.24745710e-01 
T 7.29990966e-01  K +2.51179995e-02 ReLambda +2.59018827e+01 Skewness -3.05776494e-01 Flatness 3.25292159e+00 RMSveldiv 2.95939471e+00 mu 9.73821965e-03 uprime 2.24182204e-01 Mt 4.23149067e-01 
T 7.33548699e-01  K +2.49229368e-02 ReLambda +2.58194590e+01 Skewness -3.07038031e-01 Flatness 3.25579722e+00 RMSveldiv 2.93181566e+00 mu 9.70723115e-03 uprime 2.23301931e-01 Mt 4.21484976e-01 
T 7.37129000e-01  K +2.47223383e-02 ReLambda +2.57344781e+01 Skewness -3.08041120e-01 Flatness 3.25887077e+00 RMSveldiv 2.90349509e+00 mu 9.67528127e-03 uprime 2.22393813e-01 Mt 4.19768434e-01 
T 7.40714776e-01  K +2.45200873e-02 ReLambda +2.56498967e+01 Skewness -3.08679327e-01 Flatness 3.26194314e+00 RMSveldiv 2.87468653e+00 mu 9.64348153e-03 uprime 2.21475238e-01 Mt 4.18032242e-01 
T 7.44286694e-01  K +2.43208215e-02 ReLambda +2.55688389e+01 Skewness -3.08860160e-01 Flatness 3.26480491e+00 RMSveldiv 2.84579348e+00 mu 9.61300658e-03 uprime 2.20567282e-01 Mt 4.16316158e-01 
T 7.47850260e-01  K +2.41278683e-02 ReLambda +2.54935652e+01 Skewness -3.08517148e-01 Flatness 3.26728233e+00 RMSveldiv 2.81711183e+00 mu 9.58470626e-03 uprime 2.19685328e-01 Mt 4.14649177e-01 
T 7.51407525e-01  K +2.39443691e-02 ReLambda +2.54258590e+01 Skewness -3.07611835e-01 Flatness 3.26923120e+00 RMSveldiv 2.78900522e+00 mu 9.55925106e-03 uprime 2.18844125e-01 Mt 4.13059101e-01 
T 7.54948689e-01  K +2.37732289e-02 ReLambda +2.53669381e+01 Skewness -3.06148059e-01 Flatness 3.27054028e+00 RMSveldiv 2.76190756e+00 mu 9.53709882e-03 uprime 2.18057512e-01 Mt 4.11572030e-01 
T 7.58484430e-01  K +2.36152277e-02 ReLambda +2.53168130e+01 Skewness -3.04162555e-01 Flatness 3.27115240e+00 RMSveldiv 2.73601699e+00 mu 9.51825351e-03 uprime 2.17329639e-01 Mt 4.10195774e-01 
T 7.62024511e-01  K +2.34701231e-02 ReLambda +2.52748183e+01 Skewness -3.01726168e-01 Flatness 3.27105123e+00 RMSveldiv 2.71143463e+00 mu 9.50246495e-03 uprime 2.16659906e-01 Mt 4.08929189e-01 
T 7.65570637e-01  K +2.33369493e-02 ReLambda +2.52397916e+01 Skewness -2.98947660e-01 Flatness 3.27026265e+00 RMSveldiv 2.68819342e+00 mu 9.48929609e-03 uprime 2.16044271e-01 Mt 4.07764652e-01 
T 7.69134779e-01  K +2.32134558e-02 ReLambda +2.52100387e+01 Skewness -2.95955998e-01 Flatness 3.26885392e+00 RMSveldiv 2.66613620e+00 mu 9.47811001e-03 uprime 2.15472615e-01 Mt 4.06683067e-01 
T 7.72723358e-01  K +2.30969929e-02 ReLambda +2.51836969e+01 Skewness -2.92903949e-01 Flatness 3.26694312e+00 RMSveldiv 2.64504430e+00 mu 9.46820639e-03 uprime 2.14932813e-01 Mt 4.05661566e-01 
T 7.76330481e-01  K +2.29849418e-02 ReLambda +2.51589234e+01 Skewness -2.89963586e-01 Flatness 3.26470160e+00 RMSveldiv 2.62469795e+00 mu 9.45889243e-03 uprime 2.14412748e-01 Mt 4.04677308e-01 
T 7.79958206e-01  K +2.28743813e-02 ReLambda +2.51339069e+01 Skewness -2.87295286e-01 Flatness 3.26233969e+00 RMSveldiv 2.60479994e+00 mu 9.44948707e-03 uprime 2.13898795e-01 Mt 4.03704601e-01 
T 7.83604594e-01  K +2.27627685e-02 ReLambda +2.51070776e+01 Skewness -2.85047875e-01 Flatness 3.26010548e+00 RMSveldiv 2.58508856e+00 mu 9.43940019e-03 uprime 2.13379004e-01 Mt 4.02720913e-01 
T 7.87257368e-01  K +2.26483453e-02 ReLambda +2.50772351e+01 Skewness -2.83348395e-01 Flatness 3.25826910e+00 RMSveldiv 2.56540365e+00 mu 9.42818043e-03 uprime 2.12845022e-01 Mt 4.01710509e-01 
T 7.90918568e-01  K +2.25294921e-02 ReLambda +2.50433891e+01 Skewness -2.82281823e-01 Flatness 3.25708068e+00 RMSveldiv 2.54557294e+00 mu 9.41545550e-03 uprime 2.12289093e-01 Mt 4.00658760e-01 
T 7.94572367e-01  K +2.24057602e-02 ReLambda +2.50050370e+01 Skewness -2.81901225e-01 Flatness 3.25675581e+00 RMSveldiv 2.52558731e+00 mu 9.40103641e-03 uprime 2.11708888e-01 Mt 3.99561291e-01 
T 7.98238429e-01  K +2.22760121e-02 ReLambda +2.49616066e+01 Skewness -2.82221637e-01 Flatness 3.25745108e+00 RMSveldiv 2.50529555e+00 mu 9.38470806e-03 uprime 2.11098794e-01 Mt 3.98407498e-01 
T 8.01909683e-01  K +2.21404102e-02 ReLambda +2.49130838e+01 Skewness -2.83231758e-01 Flatness 3.25925671e+00 RMSveldiv 2.48472351e+00 mu 9.36646517e-03 uprime 2.10459244e-01 Mt 3.97198202e-01 
T 8.05583924e-01  K +2.19993127e-02 ReLambda +2.48597190e+01 Skewness -2.84886896e-01 Flatness 3.26217303e+00 RMSveldiv 2.46388690e+00 mu 9.34640181e-03 uprime 2.09791575e-01 Mt 3.95935927e-01 
T 8.09271368e-01  K +2.18528929e-02 ReLambda +2.48018772e+01 Skewness -2.87120646e-01 Flatness 3.26613755e+00 RMSveldiv 2.44273799e+00 mu 9.32465528e-03 uprime 2.09096249e-01 Mt 3.94621532e-01 
T 8.12973125e-01  K +2.17019458e-02 ReLambda +2.47403488e+01 Skewness -2.89839388e-01 Flatness 3.27101864e+00 RMSveldiv 2.42128575e+00 mu 9.30152274e-03 uprime 2.08376704e-01 Mt 3.93261501e-01 
T 8.16682254e-01  K +2.15478943e-02 ReLambda +2.46763438e+01 Skewness -2.92923091e-01 Flatness 3.27662870e+00 RMSveldiv 2.39960056e+00 mu 9.27745902e-03 uprime 2.07639459e-01 Mt 3.91868128e-01 
T 8.20400162e-01  K +2.13920899e-02 ReLambda +2.46111353e+01 Skewness -2.96245859e-01 Flatness 3.28276131e+00 RMSveldiv 2.37773004e+00 mu 9.25294287e-03 uprime 2.06890812e-01 Mt 3.90453286e-01 
T 8.24130342e-01  K +2.12359968e-02 ReLambda +2.45460373e+01 Skewness -2.99680477e-01 Flatness 3.28920164e+00 RMSveldiv 2.35574413e+00 mu 9.22846828e-03 uprime 2.06137720e-01 Mt 3.89030090e-01 
T 8.27864609e-01  K +2.10816598e-02 ReLambda +2.44825050e+01 Skewness -3.03092312e-01 Flatness 3.29571032e+00 RMSveldiv 2.33381855e+00 mu 9.20458230e-03 uprime 2.05390069e-01 Mt 3.87617186e-01 
T 8.31592744e-01  K +2.09311215e-02 ReLambda +2.44217921e+01 Skewness -3.06354401e-01 Flatness 3.30204762e+00 RMSveldiv 2.31217015e+00 mu 9.18175634e-03 uprime 2.04657873e-01 Mt 3.86233460e-01 
T 8.35315843e-01  K +2.07857030e-02 ReLambda +2.43646118e+01 Skewness -3.09360864e-01 Flatness 3.30799906e+00 RMSveldiv 2.29096074e+00 mu 9.16025851e-03 uprime 2.03947743e-01 Mt 3.84891380e-01 
T 8.39033575e-01  K +2.06464034e-02 ReLambda +2.43113073e+01 Skewness -3.12014850e-01 Flatness 3.31336537e+00 RMSveldiv 2.27035080e+00 mu 9.14021783e-03 uprime 2.03264784e-01 Mt 3.83600569e-01 
T 8.42762426e-01  K +2.05131741e-02 ReLambda +2.42616180e+01 Skewness -3.14238555e-01 Flatness 3.31799168e+00 RMSveldiv 2.25038276e+00 mu 9.12153638e-03 uprime 2.02608995e-01 Mt 3.82361014e-01 
T 8.46486252e-01  K +2.03866896e-02 ReLambda +2.42154102e+01 Skewness -3.15944496e-01 Flatness 3.32170261e+00 RMSveldiv 2.23123271e+00 mu 9.10416382e-03 uprime 2.01983957e-01 Mt 3.81179480e-01 
T 8.50210792e-01  K +2.02664024e-02 ReLambda +2.41720255e+01 Skewness -3.17076379e-01 Flatness 3.32438207e+00 RMSveldiv 2.21290505e+00 mu 9.08785264e-03 uprime 2.01387245e-01 Mt 3.80051391e-01 
T 8.53951080e-01  K +2.01512059e-02 ReLambda +2.41306126e+01 Skewness -3.17597253e-01 Flatness 3.32593839e+00 RMSveldiv 2.19531623e+00 mu 9.07228283e-03 uprime 2.00813631e-01 Mt 3.78966880e-01 
T 8.57700503e-01  K +2.00405051e-02 ReLambda +2.40905609e+01 Skewness -3.17492404e-01 Flatness 3.32629300e+00 RMSveldiv 2.17844917e+00 mu 9.05722478e-03 uprime 2.00260390e-01 Mt 3.77920814e-01 
T 8.61463204e-01  K +1.99332941e-02 ReLambda +2.40511949e+01 Skewness -3.16782978e-01 Flatness 3.32541732e+00 RMSveldiv 2.16220763e+00 mu 9.04242448e-03 uprime 1.99722697e-01 Mt 3.76904095e-01 
T 8.65243287e-01  K +1.98285918e-02 ReLambda +2.40119163e+01 Skewness -3.15524362e-01 Flatness 3.32334577e+00 RMSveldiv 2.14648509e+00 mu 9.02765707e-03 uprime 1.99195775e-01 Mt 3.75907715e-01 
T 8.69029105e-01  K +1.97258925e-02 ReLambda +2.39723565e+01 Skewness -3.13809581e-01 Flatness 3.32020225e+00 RMSveldiv 2.13123557e+00 mu 9.01278395e-03 uprime 1.98677173e-01 Mt 3.74927060e-01 
T 8.72815955e-01  K +1.96245146e-02 ReLambda +2.39321090e+01 Skewness -3.11756980e-01 Flatness 3.31620767e+00 RMSveldiv 2.11638060e+00 mu 8.99765228e-03 uprime 1.98163504e-01 Mt 3.73955750e-01 
T 8.76607404e-01  K +1.95235370e-02 ReLambda +2.38906593e+01 Skewness -3.09496678e-01 Flatness 3.31166886e+00 RMSveldiv 2.10180855e+00 mu 8.98206863e-03 uprime 1.97650128e-01 Mt 3.72985033e-01 
T 8.80399355e-01  K +1.94221697e-02 ReLambda +2.38475344e+01 Skewness -3.07166495e-01 Flatness 3.30696949e+00 RMSveldiv 2.08742954e+00 mu 8.96585513e-03 uprime 1.97133051e-01 Mt 3.72007378e-01 
T 8.84199451e-01  K +1.93192039e-02 ReLambda +2.38020954e+01 Skewness -3.04891678e-01 Flatness 3.30251354e+00 RMSveldiv 2.07309369e+00 mu 8.94877164e-03 uprime 1.96606138e-01 Mt 3.71011218e-01 
T 8.88007674e-01  K +1.92135520e-02 ReLambda +2.37538122e+01 Skewness -3.02789632e-01 Flatness 3.29870776e+00 RMSveldiv 2.05865999e+00 mu 8.93061878e-03 uprime 1.96063865e-01 Mt 3.69986133e-01 
T 8.91824690e-01  K +1.91041231e-02 ReLambda +2.37022720e+01 Skewness -3.00959516e-01 Flatness 3.29591594e+00 RMSveldiv 2.04396790e+00 mu 8.91124144e-03 uprime 1.95500670e-01 Mt 3.68921639e-01 
T 8.95661168e-01  K +1.89897009e-02 ReLambda +2.36471725e+01 Skewness -2.99477983e-01 Flatness 3.29443096e+00 RMSveldiv 2.02881147e+00 mu 8.89052594e-03 uprime 1.94910294e-01 Mt 3.67805924e-01 
T 8.99509605e-01  K +1.88699780e-02 ReLambda +2.35888480e+01 Skewness -2.98412064e-01 Flatness 3.29446641e+00 RMSveldiv 2.01307080e+00 mu 8.86859791e-03 uprime 1.94291084e-01 Mt 3.66635880e-01 
T 9.03370733e-01  K +1.87450064e-02 ReLambda +2.35280152e+01 Skewness -2.97806170e-01 Flatness 3.29611566e+00 RMSveldiv 1.99663731e+00 mu 8.84572688e-03 uprime 1.93643171e-01 Mt 3.65411748e-01 
T 9.07239389e-01  K +1.86157874e-02 ReLambda +2.34660082e+01 Skewness -2.97684416e-01 Flatness 3.29933965e+00 RMSveldiv 1.97950082e+00 mu 8.82241437e-03 uprime 1.92971545e-01 Mt 3.64142942e-01 
T 9.11117817e-01  K +1.84838849e-02 ReLambda +2.34045080e+01 Skewness -2.98045795e-01 Flatness 3.30396743e+00 RMSveldiv 1.96171381e+00 mu 8.79929240e-03 uprime 1.92284118e-01 Mt 3.62844374e-01 
T 9.15001002e-01  K +1.83518195e-02 ReLambda +2.33456118e+01 Skewness -2.98859685e-01 Flatness 3.30968203e+00 RMSveldiv 1.94346531e+00 mu 8.77714943e-03 uprime 1.91593853e-01 Mt 3.61540487e-01 
T 9.18883332e-01  K +1.82225983e-02 ReLambda +2.32914627e+01 Skewness -3.00058205e-01 Flatness 3.31603257e+00 RMSveldiv 1.92504355e+00 mu 8.75679124e-03 uprime 1.90916413e-01 Mt 3.60260813e-01 
T 9.22762821e-01  K +1.80991952e-02 ReLambda +2.32438810e+01 Skewness -3.01538718e-01 Flatness 3.32248637e+00 RMSveldiv 1.90678644e+00 mu 8.73890216e-03 uprime 1.90267486e-01 Mt 3.59034932e-01 
T 9.26631232e-01  K +1.79844302e-02 ReLambda +2.32041868e+01 Skewness -3.03165201e-01 Flatness 3.32847116e+00 RMSveldiv 1.88908303e+00 mu 8.72397850e-03 uprime 1.89662156e-01 Mt 3.57891285e-01 
T 9.30494122e-01  K +1.78799635e-02 ReLambda +2.31727688e+01 Skewness -3.04788701e-01 Flatness 3.33347957e+00 RMSveldiv 1.87222921e+00 mu 8.71216639e-03 uprime 1.89109550e-01 Mt 3.56847078e-01 
T 9.34342717e-01  K +1.77868163e-02 ReLambda +2.31492563e+01 Skewness -3.06256253e-01 Flatness 3.33710958e+00 RMSveldiv 1.85650663e+00 mu 8.70332649e-03 uprime 1.88615505e-01 Mt 3.55913317e-01 
T 9.38197261e-01  K +1.77041507e-02 ReLambda +2.31322527e+01 Skewness -3.07448368e-01 Flatness 3.33915398e+00 RMSveldiv 1.84196851e+00 mu 8.69693375e-03 uprime 1.88176011e-01 Mt 3.55082429e-01 
T 9.42064965e-01  K +1.76303827e-02 ReLambda +2.31197670e+01 Skewness -3.08277305e-01 Flatness 3.33956951e+00 RMSveldiv 1.82860364e+00 mu 8.69223955e-03 uprime 1.87783040e-01 Mt 3.54339274e-01 
T 9.45947817e-01  K +1.75629996e-02 ReLambda +2.31092840e+01 Skewness -3.08705232e-01 Flatness 3.33848400e+00 RMSveldiv 1.81628777e+00 mu 8.68829830e-03 uprime 1.87423547e-01 Mt 3.53659255e-01 
T 9.49844969e-01  K +1.74987360e-02 ReLambda +2.30980058e+01 Skewness -3.08751303e-01 Flatness 3.33615888e+00 RMSveldiv 1.80478325e+00 mu 8.68405808e-03 uprime 1.87080383e-01 Mt 3.53010037e-01 
T 9.53758461e-01  K +1.74338641e-02 ReLambda +2.30831582e+01 Skewness -3.08483885e-01 Flatness 3.33291879e+00 RMSveldiv 1.79375213e+00 mu 8.67847589e-03 uprime 1.86733813e-01 Mt 3.52354414e-01 
T 9.57699513e-01  K +1.73645305e-02 ReLambda +2.30622415e+01 Skewness -3.08001503e-01 Flatness 3.32909337e+00 RMSveldiv 1.78278712e+00 mu 8.67061194e-03 uprime 1.86363292e-01 Mt 3.51653642e-01 
T 9.61652957e-01  K +1.72878397e-02 ReLambda +2.30334913e+01 Skewness -3.07415944e-01 Flatness 3.32501728e+00 RMSveldiv 1.77156166e+00 mu 8.65980285e-03 uprime 1.85953218e-01 Mt 3.50878314e-01 
T 9.65622259e-01  K +1.72015105e-02 ReLambda +2.29958793e+01 Skewness -3.06827811e-01 Flatness 3.32097651e+00 RMSveldiv 1.75975866e+00 mu 8.64566203e-03 uprime 1.85491081e-01 Mt 3.50004843e-01 
T 9.69606524e-01  K +1.71045543e-02 ReLambda +2.29493161e+01 Skewness -3.06314930e-01 Flatness 3.31724049e+00 RMSveldiv 1.74717785e+00 mu 8.62815587e-03 uprime 1.84971108e-01 Mt 3.49022346e-01 
T 9.73594977e-01  K +1.69975945e-02 ReLambda +2.28947608e+01 Skewness -3.05924981e-01 Flatness 3.31407589e+00 RMSveldiv 1.73378496e+00 mu 8.60764495e-03 uprime 1.84396047e-01 Mt 3.47936011e-01 
T 9.77592128e-01  K +1.68821327e-02 ReLambda +2.28337633e+01 Skewness -3.05674285e-01 Flatness 3.31172119e+00 RMSveldiv 1.71963484e+00 mu 8.58471196e-03 uprime 1.83773358e-01 Mt 3.46759897e-01 
T 9.81597021e-01  K +1.67607807e-02 ReLambda +2.27684733e+01 Skewness -3.05557120e-01 Flatness 3.31038565e+00 RMSveldiv 1.70491976e+00 mu 8.56016515e-03 uprime 1.83116587e-01 Mt 3.45519548e-01 
T 9.85603323e-01  K +1.66369052e-02 ReLambda +2.27013896e+01 Skewness -3.05553868e-01 Flatness 3.31021491e+00 RMSveldiv 1.68993764e+00 mu 8.53494399e-03 uprime 1.82443601e-01 Mt 3.44248650e-01 
T 9.89605505e-01  K +1.65139624e-02 ReLambda +2.26349505e+01 Skewness -3.05640272e-01 Flatness 3.31125961e+00 RMSveldiv 1.67502020e+00 mu 8.50996516e-03 uprime 1.81773065e-01 Mt 3.42982400e-01 
T 9.93601591e-01  K +1.63949346e-02 ReLambda +2.25712132e+01 Skewness -3.05796143e-01 Flatness 3.31346726e+00 RMSveldiv 1.66046624e+00 mu 8.48600213e-03 uprime 1.81121376e-01 Mt 3.41751711e-01 
T 9.97589877e-01  K +1.62820752e-02 ReLambda +2.25117338e+01 Skewness -3.06012531e-01 Flatness 3.31669368e+00 RMSveldiv 1.64650582e+00 mu 8.46363990e-03 uprime 1.80501175e-01 Mt 3.40580420e-01 
T 1.00156127e+00  K +1.61769102e-02 ReLambda +2.24575986e+01 Skewness -3.06296241e-01 Flatness 3.32072622e+00 RMSveldiv 1.63329343e+00 mu 8.44328693e-03 uprime 1.79921248e-01 Mt 3.39485094e-01 
T 1.00552952e+00  K +1.60794369e-02 ReLambda +2.24090514e+01 Skewness -3.06674650e-01 Flatness 3.32535330e+00 RMSveldiv 1.62079917e+00 mu 8.42503484e-03 uprime 1.79381967e-01 Mt 3.38466426e-01 
T 1.00950607e+00  K +1.59890222e-02 ReLambda +2.23660098e+01 Skewness -3.07192334e-01 Flatness 3.33037171e+00 RMSveldiv 1.60891234e+00 mu 8.40885269e-03 uprime 1.78880127e-01 Mt 3.37518370e-01 
T 1.01349578e+00  K +1.59046888e-02 ReLambda +2.23282051e+01 Skewness -3.07903622e-01 Flatness 3.33558884e+00 RMSveldiv 1.59747864e+00 mu 8.39463942e-03 uprime 1.78410502e-01 Mt 3.36631066e-01 
T 1.01750527e+00  K +1.58251550e-02 ReLambda +2.22951683e+01 Skewness -3.08864524e-01 Flatness 3.34083402e+00 RMSveldiv 1.58631066e+00 mu 8.38221873e-03 uprime 1.77966059e-01 Mt 3.35791250e-01 
T 1.02153691e+00  K +1.57491952e-02 ReLambda +2.22663186e+01 Skewness -3.10120457e-01 Flatness 3.34595525e+00 RMSveldiv 1.57524827e+00 mu 8.37137222e-03 uprime 1.77539996e-01 Mt 3.34986096e-01 
T 1.02559342e+00  K +1.56757085e-02 ReLambda +2.22409000e+01 Skewness -3.11694436e-01 Flatness 3.35081655e+00 RMSveldiv 1.56418182e+00 mu 8.36181567e-03 uprime 1.77126170e-01 Mt 3.34204015e-01 
T 1.02966684e+00  K +1.56039799e-02 ReLambda +2.22179686e+01 Skewness -3.13570845e-01 Flatness 3.35528646e+00 RMSveldiv 1.55310569e+00 mu 8.35319429e-03 uprime 1.76720597e-01 Mt 3.33437502e-01 
T 1.03374682e+00  K +1.55334737e-02 ReLambda +2.21962638e+01 Skewness -3.15691243e-01 Flatness 3.35925894e+00 RMSveldiv 1.54209381e+00 mu 8.34503400e-03 uprime 1.76320326e-01 Mt 3.32680992e-01 
T 1.03781761e+00  K +1.54637661e-02 ReLambda +2.21742277e+01 Skewness -3.17958003e-01 Flatness 3.36265768e+00 RMSveldiv 1.53128120e+00 mu 8.33674919e-03 uprime 1.75923045e-01 Mt 3.31930131e-01 
T 1.04188257e+00  K +1.53939960e-02 ReLambda +2.21499939e+01 Skewness -3.20262128e-01 Flatness 3.36544975e+00 RMSveldiv 1.52075462e+00 mu 8.32763810e-03 uprime 1.75523930e-01 Mt 3.31175825e-01 
T 1.04593080e+00  K +1.53233699e-02 ReLambda +2.21217957e+01 Skewness -3.22484034e-01 Flatness 3.36761874e+00 RMSveldiv 1.51059589e+00 mu 8.31703657e-03 uprime 1.75118491e-01 Mt 3.30409610e-01 
T 1.04998028e+00  K +1.52504456e-02 ReLambda +2.20879609e+01 Skewness -3.24531916e-01 Flatness 3.36917614e+00 RMSveldiv 1.50074143e+00 mu 8.30431582e-03 uprime 1.74698439e-01 Mt 3.29615849e-01 
T 1.05403662e+00  K +1.51739827e-02 ReLambda +2.20474575e+01 Skewness -3.26330434e-01 Flatness 3.37012785e+00 RMSveldiv 1.49107819e+00 mu 8.28908795e-03 uprime 1.74256548e-01 Mt 3.28780918e-01 
T 1.05810982e+00  K +1.50928870e-02 ReLambda +2.20000522e+01 Skewness -3.27833049e-01 Flatness 3.37048189e+00 RMSveldiv 1.48141352e+00 mu 8.27126519e-03 uprime 1.73786355e-01 Mt 3.27892631e-01 
T 1.06220788e+00  K +1.50066107e-02 ReLambda +2.19465479e+01 Skewness -3.29017569e-01 Flatness 3.37025090e+00 RMSveldiv 1.47152429e+00 mu 8.25114938e-03 uprime 1.73284497e-01 Mt 3.26944641e-01 
T 1.06633839e+00  K +1.49153868e-02 ReLambda +2.18888147e+01 Skewness -3.29881913e-01 Flatness 3.36946088e+00 RMSveldiv 1.46120134e+00 mu 8.22944369e-03 uprime 1.72752119e-01 Mt 3.25939107e-01 
T 1.07050098e+00  K +1.48205568e-02 ReLambda +2.18297346e+01 Skewness -3.30436890e-01 Flatness 3.36815934e+00 RMSveldiv 1.45032384e+00 mu 8.20723160e-03 uprime 1.72196856e-01 Mt 3.24890431e-01 
T 1.07468507e+00  K +1.47245858e-02 ReLambda +2.17728291e+01 Skewness -3.30702918e-01 Flatness 3.36642179e+00 RMSveldiv 1.43891369e+00 mu 8.18583709e-03 uprime 1.71633027e-01 Mt 3.23825614e-01 
T 1.07886874e+00  K +1.46307339e-02 ReLambda +2.17215868e+01 Skewness -3.30707493e-01 Flatness 3.36434783e+00 RMSveldiv 1.42716065e+00 mu 8.16657175e-03 uprime 1.71079800e-01 Mt 3.22780810e-01 
T 1.08302727e+00  K +1.45422184e-02 ReLambda +2.16785616e+01 Skewness -3.30480894e-01 Flatness 3.36203982e+00 RMSveldiv 1.41537440e+00 mu 8.15039572e-03 uprime 1.70556317e-01 Mt 3.21792121e-01 
T 1.08715447e+00  K +1.44611096e-02 ReLambda +2.16446521e+01 Skewness -3.30049789e-01 Flatness 3.35957012e+00 RMSveldiv 1.40385766e+00 mu 8.13764692e-03 uprime 1.70075132e-01 Mt 3.20883225e-01 
T 1.09124800e+00  K +1.43882706e-02 ReLambda +2.16192201e+01 Skewness -3.29434300e-01 Flatness 3.35698711e+00 RMSveldiv 1.39287471e+00 mu 8.12808537e-03 uprime 1.69641760e-01 Mt 3.20064517e-01 
T 1.09532386e+00  K +1.43230218e-02 ReLambda +2.16002714e+01 Skewness -3.28646231e-01 Flatness 3.35432199e+00 RMSveldiv 1.38255913e+00 mu 8.12096130e-03 uprime 1.69252572e-01 Mt 3.19329155e-01 
T 1.09941323e+00  K +1.42634255e-02 ReLambda +2.15849640e+01 Skewness -3.27693002e-01 Flatness 3.35161602e+00 RMSveldiv 1.37290337e+00 mu 8.11520625e-03 uprime 1.68896403e-01 Mt 3.18656074e-01 
T 1.10351851e+00  K +1.42071668e-02 ReLambda +2.15701869e+01 Skewness -3.26594368e-01 Flatness 3.34897767e+00 RMSveldiv 1.36385689e+00 mu 8.10965058e-03 uprime 1.68559758e-01 Mt 3.18019829e-01 
T 1.10765999e+00  K +1.41511878e-02 ReLambda +2.15528207e+01 Skewness -3.25379497e-01 Flatness 3.34656185e+00 RMSveldiv 1.35522274e+00 mu 8.10312146e-03 uprime 1.68224587e-01 Mt 3.17386381e-01 
T 1.11183357e+00  K +1.40927447e-02 ReLambda +2.15303764e+01 Skewness -3.24104077e-01 Flatness 3.34459317e+00 RMSveldiv 1.34678255e+00 mu 8.09468320e-03 uprime 1.67874575e-01 Mt 3.16724967e-01 
T 1.11604962e+00  K +1.40293736e-02 ReLambda +2.15012219e+01 Skewness -3.22840655e-01 Flatness 3.34330757e+00 RMSveldiv 1.33826230e+00 mu 8.08372210e-03 uprime 1.67494915e-01 Mt 3.16007669e-01 
T 1.12029418e+00  K +1.39598932e-02 ReLambda +2.14650284e+01 Skewness -3.21685535e-01 Flatness 3.34291811e+00 RMSveldiv 1.32947023e+00 mu 8.07011457e-03 uprime 1.67078332e-01 Mt 3.15220770e-01 
T 1.12455623e+00  K +1.38842812e-02 ReLambda +2.14226174e+01 Skewness -3.20740346e-01 Flatness 3.34354202e+00 RMSveldiv 1.32029343e+00 mu 8.05416949e-03 uprime 1.66624410e-01 Mt 3.14363487e-01 
T 1.12881465e+00  K +1.38038408e-02 ReLambda +2.13757885e+01 Skewness -3.20101739e-01 Flatness 3.34517050e+00 RMSveldiv 1.31075284e+00 mu 8.03656343e-03 uprime 1.66140693e-01 Mt 3.13450048e-01 
T 1.13305442e+00  K +1.37205578e-02 ReLambda +2.13266890e+01 Skewness -3.19844724e-01 Flatness 3.34767143e+00 RMSveldiv 1.30095986e+00 mu 8.01810372e-03 uprime 1.65638938e-01 Mt 3.12502622e-01 
T 1.13726533e+00  K +1.36365830e-02 ReLambda +2.12773307e+01 Skewness -3.20014889e-01 Flatness 3.35083117e+00 RMSveldiv 1.29107748e+00 mu 7.99954666e-03 uprime 1.65132057e-01 Mt 3.11545556e-01 
T 1.14145298e+00  K +1.35535346e-02 ReLambda +2.12291383e+01 Skewness -3.20626825e-01 Flatness 3.35442327e+00 RMSveldiv 1.28124218e+00 mu 7.98142799e-03 uprime 1.64629907e-01 Mt 3.10597428e-01 
T 1.14562926e+00  K +1.34724163e-02 ReLambda +2.11829700e+01 Skewness -3.21669635e-01 Flatness 3.35823821e+00 RMSveldiv 1.27154452e+00 mu 7.96407030e-03 uprime 1.64138728e-01 Mt 3.09669998e-01 
T 1.14981038e+00  K +1.33935956e-02 ReLambda +2.11392146e+01 Skewness -3.23113601e-01 Flatness 3.36210838e+00 RMSveldiv 1.26201188e+00 mu 7.94761976e-03 uprime 1.63660935e-01 Mt 3.08767815e-01 
T 1.15400854e+00  K +1.33170477e-02 ReLambda +2.10980298e+01 Skewness -3.24908954e-01 Flatness 3.36590560e+00 RMSveldiv 1.25262475e+00 mu 7.93213571e-03 uprime 1.63196538e-01 Mt 3.07890893e-01 
T 1.15823511e+00  K +1.32424620e-02 ReLambda +2.10594569e+01 Skewness -3.26987956e-01 Flatness 3.36955003e+00 RMSveldiv 1.24332277e+00 mu 7.91763360e-03 uprime 1.62743743e-01 Mt 3.07035843e-01 
T 1.16250020e+00  K +1.31694643e-02 ReLambda +2.10235418e+01 Skewness -3.29261656e-01 Flatness 3.37299247e+00 RMSveldiv 1.23403207e+00 mu 7.90413075e-03 uprime 1.62300290e-01 Mt 3.06198406e-01 
T 1.16678626e+00  K +1.30982463e-02 ReLambda +2.09905728e+01 Skewness -3.31601647e-01 Flatness 3.37617604e+00 RMSveldiv 1.22475426e+00 mu 7.89173553e-03 uprime 1.61867302e-01 Mt 3.05380700e-01 
T 1.17108991e+00  K +1.30289613e-02 ReLambda +2.09606674e+01 Skewness -3.33864953e-01 Flatness 3.37904870e+00 RMSveldiv 1.21550316e+00 mu 7.88049215e-03 uprime 1.61445640e-01 Mt 3.04584353e-01 
T 1.17538556e+00  K +1.29623170e-02 ReLambda +2.09339346e+01 Skewness -3.35886060e-01 Flatness 3.38151744e+00 RMSveldiv 1.20639468e+00 mu 7.87044152e-03 uprime 1.61039543e-01 Mt 3.03817365e-01 
T 1.17967364e+00  K +1.28986789e-02 ReLambda +2.09100377e+01 Skewness -3.37517778e-01 Flatness 3.38346460e+00 RMSveldiv 1.19753178e+00 mu 7.86145709e-03 uprime 1.60651178e-01 Mt 3.03083823e-01 
T 1.18394480e+00  K +1.28384560e-02 ReLambda +2.08883828e+01 Skewness -3.38633226e-01 Flatness 3.38472460e+00 RMSveldiv 1.18905202e+00 mu 7.85331560e-03 uprime 1.60282965e-01 Mt 3.02388294e-01 
T 1.18820350e+00  K +1.27815820e-02 ReLambda +2.08680067e+01 Skewness -3.39152352e-01 Flatness 3.38510657e+00 RMSveldiv 1.18104479e+00 mu 7.84565488e-03 uprime 1.59934376e-01 Mt 3.01729780e-01 
T 1.19246094e+00  K +1.27275395e-02 ReLambda +2.08477245e+01 Skewness -3.39048649e-01 Flatness 3.38442099e+00 RMSveldiv 1.17353879e+00 mu 7.83802946e-03 uprime 1.59602039e-01 Mt 3.01101923e-01 
T 1.19672823e+00  K +1.26754389e-02 ReLambda +2.08262956e+01 Skewness -3.38354738e-01 Flatness 3.38252788e+00 RMSveldiv 1.16649830e+00 mu 7.82997295e-03 uprime 1.59280198e-01 Mt 3.00493864e-01 
T 1.20100594e+00  K +1.26241994e-02 ReLambda +2.08026296e+01 Skewness -3.37166431e-01 Flatness 3.37941043e+00 RMSveldiv 1.15983440e+00 mu 7.82107534e-03 uprime 1.58961832e-01 Mt 2.99892369e-01 
T 1.20530271e+00  K +1.25724616e-02 ReLambda +2.07758369e+01 Skewness -3.35633943e-01 Flatness 3.37523360e+00 RMSveldiv 1.15338552e+00 mu 7.81100219e-03 uprime 1.58638148e-01 Mt 2.99280857e-01 
T 1.20962098e+00  K +1.25189507e-02 ReLambda +2.07454099e+01 Skewness -3.33949191e-01 Flatness 3.37038247e+00 RMSveldiv 1.14696509e+00 mu 7.79956268e-03 uprime 1.58300871e-01 Mt 2.98643723e-01 
T 1.21395668e+00  K +1.24626907e-02 ReLambda +2.07112909e+01 Skewness -3.32324398e-01 Flatness 3.36544911e+00 RMSveldiv 1.14039509e+00 mu 7.78673513e-03 uprime 1.57943647e-01 Mt 2.97968992e-01 
T 1.21830356e+00  K +1.24031392e-02 ReLambda +2.06738424e+01 Skewness -3.30960747e-01 Flatness 3.36113835e+00 RMSveldiv 1.13353533e+00 mu 7.77265579e-03 uprime 1.57562953e-01 Mt 2.97250017e-01 
T 1.22265602e+00  K +1.23402597e-02 ReLambda +2.06337445e+01 Skewness -3.30016145e-01 Flatness 3.35813057e+00 RMSveldiv 1.12630840e+00 mu 7.75758032e-03 uprime 1.57158581e-01 Mt 2.96486414e-01 
T 1.22701305e+00  K +1.22744641e-02 ReLambda +2.05918389e+01 Skewness -3.29583080e-01 Flatness 3.35693286e+00 RMSveldiv 1.11870560e+00 mu 7.74182525e-03 uprime 1.56733295e-01 Mt 2.95683389e-01 
T 1.23136550e+00  K +1.22067164e-02 ReLambda +2.05491222e+01 Skewness -3.29680087e-01 Flatness 3.35776744e+00 RMSveldiv 1.11080568e+00 mu 7.72576527e-03 uprime 1.56293496e-01 Mt 2.94853016e-01 
T 1.23572244e+00  K +1.21379718e-02 ReLambda +2.05063709e+01 Skewness -3.30254910e-01 Flatness 3.36052184e+00 RMSveldiv 1.10271025e+00 mu 7.70969224e-03 uprime 1.55845584e-01 Mt 2.94007358e-01 
T 1.24008097e+00  K +1.20694540e-02 ReLambda +2.04643407e+01 Skewness -3.31199021e-01 Flatness 3.36476420e+00 RMSveldiv 1.09457179e+00 mu 7.69389031e-03 uprime 1.55397735e-01 Mt 2.93161829e-01 
T 1.24444525e+00  K +1.20021733e-02 ReLambda +2.04235185e+01 Skewness -3.32370504e-01 Flatness 3.36982840e+00 RMSveldiv 1.08653038e+00 mu 7.67854258e-03 uprime 1.54956748e-01 Mt 2.92329248e-01 
T 1.24881741e+00  K +1.19369047e-02 ReLambda +2.03841771e+01 Skewness -3.33616293e-01 Flatness 3.37494220e+00 RMSveldiv 1.07870353e+00 mu 7.66375156e-03 uprime 1.54527885e-01 Mt 2.91519535e-01 
T 1.25319359e+00  K +1.18741180e-02 ReLambda +2.03464076e+01 Skewness -3.34794266e-01 Flatness 3.37937365e+00 RMSveldiv 1.07117049e+00 mu 7.64955153e-03 uprime 1.54114416e-01 Mt 2.90738855e-01 
T 1.25756263e+00  K +1.18139258e-02 ReLambda +2.03101646e+01 Skewness -3.35793711e-01 Flatness 3.38258012e+00 RMSveldiv 1.06395898e+00 mu 7.63592540e-03 uprime 1.53717279e-01 Mt 2.89988980e-01 
T 1.26193546e+00  K +1.17557166e-02 ReLambda +2.02751078e+01 Skewness -3.36554835e-01 Flatness 3.38431364e+00 RMSveldiv 1.05699608e+00 mu 7.62274524e-03 uprime 1.53332662e-01 Mt 2.89262720e-01 
T 1.26631593e+00  K +1.16986926e-02 ReLambda +2.02409626e+01 Skewness -3.37063886e-01 Flatness 3.38458983e+00 RMSveldiv 1.05016959e+00 mu 7.60990781e-03 uprime 1.52955531e-01 Mt 2.88550583e-01 
T 1.27070478e+00  K +1.16419787e-02 ReLambda +2.02075873e+01 Skewness -3.37351767e-01 Flatness 3.38363907e+00 RMSveldiv 1.04334100e+00 mu 7.59735986e-03 uprime 1.52580328e-01 Mt 2.87842089e-01 
T 1.27511426e+00  K +1.15846378e-02 ReLambda +2.01749460e+01 Skewness -3.37483652e-01 Flatness 3.38179991e+00 RMSveldiv 1.03635083e+00 mu 7.58508782e-03 uprime 1.52201045e-01 Mt 2.87125906e-01 
T 1.27953755e+00  K +1.15262628e-02 ReLambda +2.01433691e+01 Skewness -3.37541790e-01 Flatness 3.37942881e+00 RMSveldiv 1.02909770e+00 mu 7.57321601e-03 uprime 1.51815093e-01 Mt 2.86397158e-01 
T 1.28398090e+00  K +1.14667028e-02 ReLambda +2.01132712e+01 Skewness -3.37610763e-01 Flatness 3.37682712e+00 RMSveldiv 1.02151710e+00 mu 7.56190024e-03 uprime 1.51421488e-01 Mt 2.85653986e-01 
T 1.28844780e+00  K +1.14063147e-02 ReLambda +2.00851556e+01 Skewness -3.37761276e-01 Flatness 3.37422181e+00 RMSveldiv 1.01362518e+00 mu 7.55132972e-03 uprime 1.51022513e-01 Mt 2.84900695e-01 
T 1.29292029e+00  K +1.13461457e-02 ReLambda +2.00595429e+01 Skewness -3.38037967e-01 Flatness 3.37177931e+00 RMSveldiv 1.00555717e+00 mu 7.54170024e-03 uprime 1.50624963e-01 Mt 2.84150103e-01 
T 1.29739265e+00  K +1.12872781e-02 ReLambda +2.00365717e+01 Skewness -3.38456565e-01 Flatness 3.36960630e+00 RMSveldiv 9.97490119e-01 mu 7.53306384e-03 uprime 1.50235858e-01 Mt 2.83415447e-01 
T 1.30185118e+00  K +1.12308240e-02 ReLambda +2.00160140e+01 Skewness -3.39007797e-01 Flatness 3.36778716e+00 RMSveldiv 9.89639727e-01 mu 7.52533485e-03 uprime 1.49862448e-01 Mt 2.82710399e-01 
T 1.30629358e+00  K +1.11774202e-02 ReLambda +1.99972055e+01 Skewness -3.39670488e-01 Flatness 3.36640175e+00 RMSveldiv 9.82178475e-01 mu 7.51826350e-03 uprime 1.49508885e-01 Mt 2.82042788e-01 
T 1.31071316e+00  K +1.11272800e-02 ReLambda +1.99792765e+01 Skewness -3.40422567e-01 Flatness 3.36555182e+00 RMSveldiv 9.75222613e-01 mu 7.51152281e-03 uprime 1.49176551e-01 Mt 2.81415223e-01 
T 1.31512773e+00  K +1.10798597e-02 ReLambda +1.99612556e+01 Skewness -3.41260303e-01 Flatness 3.36537839e+00 RMSveldiv 9.68765639e-01 mu 7.50474758e-03 uprime 1.48861830e-01 Mt 2.80820878e-01 
T 1.31955140e+00  K +1.10343051e-02 ReLambda +1.99423949e+01 Skewness -3.42203467e-01 Flatness 3.36607563e+00 RMSveldiv 9.62725645e-01 mu 7.49765659e-03 uprime 1.48559023e-01 Mt 2.80249006e-01 
T 1.32400098e+00  K +1.09895419e-02 ReLambda +1.99222797e+01 Skewness -3.43298357e-01 Flatness 3.36787899e+00 RMSveldiv 9.56951709e-01 mu 7.49009395e-03 uprime 1.48260946e-01 Mt 2.79686056e-01 
T 1.32848496e+00  K +1.09445812e-02 ReLambda +1.99009254e+01 Skewness -3.44607458e-01 Flatness 3.37102156e+00 RMSveldiv 9.51267924e-01 mu 7.48206549e-03 uprime 1.47960944e-01 Mt 2.79119481e-01 
T 1.33300352e+00  K +1.08987067e-02 ReLambda +1.98787118e+01 Skewness -3.46189187e-01 Flatness 3.37565775e+00 RMSveldiv 9.45512356e-01 mu 7.47371393e-03 uprime 1.47654152e-01 Mt 2.78540104e-01 
T 1.33755539e+00  K +1.08515434e-02 ReLambda +1.98561523e+01 Skewness -3.48073870e-01 Flatness 3.38177445e+00 RMSveldiv 9.39570695e-01 mu 7.46523232e-03 uprime 1.47337962e-01 Mt 2.77943006e-01 
T 1.34210406e+00  K +1.08034486e-02 ReLambda +1.98337810e+01 Skewness -3.50221201e-01 Flatness 3.38906393e+00 RMSveldiv 9.33453282e-01 mu 7.45682150e-03 uprime 1.47014661e-01 Mt 2.77332511e-01 
T 1.34663809e+00  K +1.07547937e-02 ReLambda +1.98116048e+01 Skewness -3.52530404e-01 Flatness 3.39699353e+00 RMSveldiv 9.27222630e-01 mu 7.44848401e-03 uprime 1.46686646e-01 Mt 2.76713133e-01 
T 1.35115561e+00  K +1.07059274e-02 ReLambda +1.97890850e+01 Skewness -3.54842883e-01 Flatness 3.40486378e+00 RMSveldiv 9.20987187e-01 mu 7.44001733e-03 uprime 1.46356157e-01 Mt 2.76089100e-01 
T 1.35565593e+00  K +1.06570843e-02 ReLambda +1.97652704e+01 Skewness -3.56959367e-01 Flatness 3.41190539e+00 RMSveldiv 9.14872278e-01 mu 7.43106386e-03 uprime 1.46024673e-01 Mt 2.75463198e-01 
T 1.36014762e+00  K +1.06081882e-02 ReLambda +1.97389926e+01 Skewness -3.58672174e-01 Flatness 3.41741934e+00 RMSveldiv 9.08968363e-01 mu 7.42118431e-03 uprime 1.45691572e-01 Mt 2.74834254e-01 
T 1.36465273e+00  K +1.05587897e-02 ReLambda +1.97091168e+01 Skewness -3.59793714e-01 Flatness 3.42088462e+00 RMSveldiv 9.03298149e-01 mu 7.40995204e-03 uprime 1.45353705e-01 Mt 2.74196326e-01 
T 1.36917175e+00  K +1.05085219e-02 ReLambda +1.96750616e+01 Skewness -3.60174819e-01 Flatness 3.42200358e+00 RMSveldiv 8.97847820e-01 mu 7.39714843e-03 uprime 1.45008506e-01 Mt 2.73544574e-01 
T 1.37371047e+00  K +1.04569506e-02 ReLambda +1.96368902e+01 Skewness -3.59738789e-01 Flatness 3.42078146e+00 RMSveldiv 8.92534634e-01 mu 7.38279729e-03 uprime 1.44652975e-01 Mt 2.72873343e-01 
T 1.37827251e+00  K +1.04038237e-02 ReLambda +1.95954560e+01 Skewness -3.58490845e-01 Flatness 3.41749619e+00 RMSveldiv 8.87236980e-01 mu 7.36721946e-03 uprime 1.44285384e-01 Mt 2.72179376e-01 
T 1.38285157e+00  K +1.03493124e-02 ReLambda +1.95523923e+01 Skewness -3.56520715e-01 Flatness 3.41263382e+00 RMSveldiv 8.81836383e-01 mu 7.35102901e-03 uprime 1.43906927e-01 Mt 2.71464923e-01 
T 1.38744609e+00  K +1.02939063e-02 ReLambda +1.95096975e+01 Skewness -3.53982064e-01 Flatness 3.40676374e+00 RMSveldiv 8.76237086e-01 mu 7.33497722e-03 uprime 1.43520989e-01 Mt 2.70736371e-01 
T 1.39203871e+00  K +1.02386047e-02 ReLambda +1.94694871e+01 Skewness -3.51073223e-01 Flatness 3.40044350e+00 RMSveldiv 8.70420496e-01 mu 7.31985948e-03 uprime 1.43134484e-01 Mt 2.70006756e-01 
T 1.39662936e+00  K +1.01843432e-02 ReLambda +1.94332264e+01 Skewness -3.47984041e-01 Flatness 3.39409083e+00 RMSveldiv 8.64416127e-01 mu 7.30622671e-03 uprime 1.42753878e-01 Mt 2.69288273e-01 
T 1.40121135e+00  K +1.01320392e-02 ReLambda +1.94015957e+01 Skewness -3.44882723e-01 Flatness 3.38798772e+00 RMSveldiv 8.58320768e-01 mu 7.29433465e-03 uprime 1.42385536e-01 Mt 2.68592925e-01 
T 1.40577961e+00  K +1.00822551e-02 ReLambda +1.93742580e+01 Skewness -3.41902503e-01 Flatness 3.38231859e+00 RMSveldiv 8.52261134e-01 mu 7.28405660e-03 uprime 1.42033390e-01 Mt 2.67928128e-01 
T 1.41034814e+00  K +1.00348610e-02 ReLambda +1.93498579e+01 Skewness -3.39137293e-01 Flatness 3.37722251e+00 RMSveldiv 8.46335795e-01 mu 7.27488302e-03 uprime 1.41696562e-01 Mt 2.67292220e-01 
T 1.41490741e+00  K +9.98945073e-03 ReLambda +1.93265486e+01 Skewness -3.36685473e-01 Flatness 3.37290264e+00 RMSveldiv 8.40639160e-01 mu 7.26611952e-03 uprime 1.41372292e-01 Mt 2.66680005e-01 
T 1.41947204e+00  K +9.94493603e-03 ReLambda +1.93021499e+01 Skewness -3.34638847e-01 Flatness 3.36958049e+00 RMSveldiv 8.35178452e-01 mu 7.25694642e-03 uprime 1.41053025e-01 Mt 2.66077232e-01 
T 1.42404526e+00  K +9.90012081e-03 ReLambda +1.92748145e+01 Skewness -3.33115232e-01 Flatness 3.36750136e+00 RMSveldiv 8.29913327e-01 mu 7.24666926e-03 uprime 1.40730436e-01 Mt 2.65468203e-01 
T 1.42864372e+00  K +9.85373679e-03 ReLambda +1.92433229e+01 Skewness -3.32244410e-01 Flatness 3.36684855e+00 RMSveldiv 8.24736403e-01 mu 7.23482948e-03 uprime 1.40395623e-01 Mt 2.64836133e-01 
T 1.43326650e+00  K +9.80506200e-03 ReLambda +1.92076102e+01 Skewness -3.32157829e-01 Flatness 3.36769299e+00 RMSveldiv 8.19532988e-01 mu 7.22140276e-03 uprime 1.40043521e-01 Mt 2.64171470e-01 
T 1.43790566e+00  K +9.75411339e-03 ReLambda +1.91688900e+01 Skewness -3.32943646e-01 Flatness 3.36994841e+00 RMSveldiv 8.14203603e-01 mu 7.20684529e-03 uprime 1.39674293e-01 Mt 2.63474524e-01 
T 1.44257613e+00  K +9.70146607e-03 ReLambda +1.91292808e+01 Skewness -3.34620550e-01 Flatness 3.37340822e+00 RMSveldiv 8.08666261e-01 mu 7.19195359e-03 uprime 1.39292071e-01 Mt 2.62753082e-01 
T 1.44726065e+00  K +9.64881839e-03 ReLambda +1.90918870e+01 Skewness -3.37098524e-01 Flatness 3.37773370e+00 RMSveldiv 8.02946794e-01 mu 7.17789480e-03 uprime 1.38909153e-01 Mt 2.62030335e-01 
T 1.45194353e+00  K +9.59833819e-03 ReLambda +1.90598827e+01 Skewness -3.40171739e-01 Flatness 3.38248287e+00 RMSveldiv 7.97147170e-01 mu 7.16586228e-03 uprime 1.38541372e-01 Mt 2.61336135e-01 
T 1.45660574e+00  K +9.55221734e-03 ReLambda +1.90358012e+01 Skewness -3.43542182e-01 Flatness 3.38714706e+00 RMSveldiv 7.91430128e-01 mu 7.15680845e-03 uprime 1.38204909e-01 Mt 2.60700999e-01 
T 1.46124073e+00  K +9.51198394e-03 ReLambda +1.90208681e+01 Skewness -3.46883217e-01 Flatness 3.39121246e+00 RMSveldiv 7.85957691e-01 mu 7.15119411e-03 uprime 1.37911252e-01 Mt 2.60146587e-01 
T 1.46585672e+00  K +9.47815086e-03 ReLambda +1.90148308e+01 Skewness -3.49901392e-01 Flatness 3.39423284e+00 RMSveldiv 7.80844128e-01 mu 7.14892430e-03 uprime 1.37664532e-01 Mt 2.59680684e-01 
T 1.47045115e+00  K +9.45026074e-03 ReLambda +1.90161029e+01 Skewness -3.52370105e-01 Flatness 3.39590794e+00 RMSveldiv 7.76149407e-01 mu 7.14940257e-03 uprime 1.37461740e-01 Mt 2.59297618e-01 
T 1.47505128e+00  K +9.42666854e-03 ReLambda +1.90220703e+01 Skewness -3.54181000e-01 Flatness 3.39618299e+00 RMSveldiv 7.71817531e-01 mu 7.15164610e-03 uprime 1.37291072e-01 Mt 2.58975131e-01 
T 1.47965407e+00  K +9.40511206e-03 ReLambda +1.90295051e+01 Skewness -3.55315184e-01 Flatness 3.39524782e+00 RMSveldiv 7.67737324e-01 mu 7.15444135e-03 uprime 1.37136056e-01 Mt 2.58682163e-01 
T 1.48429229e+00  K +9.38268754e-03 ReLambda +1.90351035e+01 Skewness -3.55844464e-01 Flatness 3.39348927e+00 RMSveldiv 7.63696686e-01 mu 7.15654615e-03 uprime 1.36975405e-01 Mt 2.58378573e-01 
T 1.48897126e+00  K +9.35655783e-03 ReLambda +1.90358370e+01 Skewness -3.55871437e-01 Flatness 3.39139406e+00 RMSveldiv 7.59471052e-01 mu 7.15682192e-03 uprime 1.36788170e-01 Mt 2.58024862e-01 
T 1.49370235e+00  K +9.32423744e-03 ReLambda +1.90293874e+01 Skewness -3.55489253e-01 Flatness 3.38941629e+00 RMSveldiv 7.54836064e-01 mu 7.15439709e-03 uprime 1.36555849e-01 Mt 2.57586144e-01 
T 1.49847113e+00  K +9.28426465e-03 ReLambda +1.90144925e+01 Skewness -3.54742132e-01 Flatness 3.38787718e+00 RMSveldiv 7.49648886e-01 mu 7.14879711e-03 uprime 1.36267280e-01 Mt 2.57041373e-01 
T 1.50325161e+00  K +9.23654021e-03 ReLambda +1.89911705e+01 Skewness -3.53611671e-01 Flatness 3.38689548e+00 RMSveldiv 7.43885273e-01 mu 7.14002884e-03 uprime 1.35921169e-01 Mt 2.56388113e-01 
T 1.50802576e+00  K +9.18220486e-03 ReLambda +1.89605132e+01 Skewness -3.52030120e-01 Flatness 3.38640301e+00 RMSveldiv 7.37636404e-01 mu 7.12850276e-03 uprime 1.35525299e-01 Mt 2.55641042e-01 
T 1.51277531e+00  K +9.12340777e-03 ReLambda +1.89243387e+01 Skewness -3.49924831e-01 Flatness 3.38622053e+00 RMSveldiv 7.31098617e-01 mu 7.11490239e-03 uprime 1.35094943e-01 Mt 2.54828957e-01 
T 1.51750144e+00  K +9.06257487e-03 ReLambda +1.88846101e+01 Skewness -3.47260280e-01 Flatness 3.38613841e+00 RMSveldiv 7.24501647e-01 mu 7.09996579e-03 uprime 1.34647595e-01 Mt 2.53984844e-01 
T 1.52219336e+00  K +9.00231586e-03 ReLambda +1.88433491e+01 Skewness -3.44087525e-01 Flatness 3.38596561e+00 RMSveldiv 7.18100403e-01 mu 7.08445308e-03 uprime 1.34202339e-01 Mt 2.53144685e-01 
T 1.52687851e+00  K +8.94444032e-03 ReLambda +1.88020331e+01 Skewness -3.40523817e-01 Flatness 3.38555929e+00 RMSveldiv 7.12065539e-01 mu 7.06891966e-03 uprime 1.33772592e-01 Mt 2.52333774e-01 
T 1.53157224e+00  K +8.89045124e-03 ReLambda +1.87619875e+01 Skewness -3.36773803e-01 Flatness 3.38482955e+00 RMSveldiv 7.06532334e-01 mu 7.05386391e-03 uprime 1.33369701e-01 Mt 2.51573501e-01 
T 1.53627745e+00  K +8.84145461e-03 ReLambda +1.87243968e+01 Skewness -3.33112997e-01 Flatness 3.38375833e+00 RMSveldiv 7.01586520e-01 mu 7.03973106e-03 uprime 1.33002245e-01 Mt 2.50880043e-01 
T 1.54099738e+00  K +8.79798319e-03 ReLambda +1.86901629e+01 Skewness -3.29841116e-01 Flatness 3.38240268e+00 RMSveldiv 6.97247271e-01 mu 7.02686030e-03 uprime 1.32674663e-01 Mt 2.50261768e-01 
T 1.54574513e+00  K +8.75997702e-03 ReLambda +1.86597907e+01 Skewness -3.27236052e-01 Flatness 3.38088648e+00 RMSveldiv 6.93472033e-01 mu 7.01544138e-03 uprime 1.32387007e-01 Mt 2.49718773e-01 
T 1.55051220e+00  K +8.72710780e-03 ReLambda +1.86335104e+01 Skewness -3.25531113e-01 Flatness 3.37938029e+00 RMSveldiv 6.90197470e-01 mu 7.00556093e-03 uprime 1.32137299e-01 Mt 2.49247326e-01 
T 1.55527596e+00  K +8.69869381e-03 ReLambda +1.86110733e+01 Skewness -3.24858621e-01 Flatness 3.37805629e+00 RMSveldiv 6.87339693e-01 mu 6.99712532e-03 uprime 1.31920810e-01 Mt 2.48838514e-01 
T 1.56003709e+00  K +8.67355136e-03 ReLambda +1.85915502e+01 Skewness -3.25220074e-01 Flatness 3.37703138e+00 RMSveldiv 6.84783941e-01 mu 6.98978530e-03 uprime 1.31728861e-01 Mt 2.48475973e-01 
T 1.56479605e+00  K +8.65026495e-03 ReLambda +1.85735818e+01 Skewness -3.26500963e-01 Flatness 3.37634482e+00 RMSveldiv 6.82408306e-01 mu 6.98302981e-03 uprime 1.31550848e-01 Mt 2.48139708e-01 
T 1.56955543e+00  K +8.62725635e-03 ReLambda +1.85555594e+01 Skewness -3.28488261e-01 Flatness 3.37594981e+00 RMSveldiv 6.80081522e-01 mu 6.97625401e-03 uprime 1.31374784e-01 Mt 2.47807118e-01 
T 1.57431760e+00  K +8.60290693e-03 ReLambda +1.85359053e+01 Skewness -3.30903918e-01 Flatness 3.37573203e+00 RMSveldiv 6.77662415e-01 mu 6.96886473e-03 uprime 1.31188267e-01 Mt 2.47454819e-01 
T 1.57909266e+00  K +8.57565704e-03 ReLambda +1.85133367e+01 Skewness -3.33453472e-01 Flatness 3.37554622e+00 RMSveldiv 6.74997127e-01 mu 6.96037972e-03 uprime 1.30979273e-01 Mt 2.47060139e-01 
T 1.58389520e+00  K +8.54417054e-03 ReLambda +1.84871235e+01 Skewness -3.35867622e-01 Flatness 3.37525465e+00 RMSveldiv 6.71927097e-01 mu 6.95052444e-03 uprime 1.30737433e-01 Mt 2.46603527e-01 
T 1.58872035e+00  K +8.50767994e-03 ReLambda +1.84574168e+01 Skewness -3.37925738e-01 Flatness 3.37476040e+00 RMSveldiv 6.68320312e-01 mu 6.93935574e-03 uprime 1.30456694e-01 Mt 2.46073571e-01 
T 1.59357065e+00  K +8.46600429e-03 ReLambda +1.84251878e+01 Skewness -3.39494674e-01 Flatness 3.37401748e+00 RMSveldiv 6.64079204e-01 mu 6.92723877e-03 uprime 1.30135467e-01 Mt 2.45467277e-01 
T 1.59843873e+00  K +8.41978382e-03 ReLambda +1.83922284e+01 Skewness -3.40527029e-01 Flatness 3.37303460e+00 RMSveldiv 6.59178271e-01 mu 6.91484715e-03 uprime 1.29778467e-01 Mt 2.44793537e-01 
T 1.60331238e+00  K +8.37044146e-03 ReLambda +1.83608387e+01 Skewness -3.41051992e-01 Flatness 3.37185509e+00 RMSveldiv 6.53680903e-01 mu 6.90304570e-03 uprime 1.29396477e-01 Mt 2.44072685e-01 
T 1.60818018e+00  K +8.31995246e-03 ReLambda +1.83333668e+01 Skewness -3.41146947e-01 Flatness 3.37053857e+00 RMSveldiv 6.47735933e-01 mu 6.89271722e-03 uprime 1.29004647e-01 Mt 2.43333292e-01 
T 1.61304110e+00  K +8.27043748e-03 ReLambda +1.83117170e+01 Skewness -3.40906622e-01 Flatness 3.36916348e+00 RMSveldiv 6.41547704e-01 mu 6.88457761e-03 uprime 1.28619411e-01 Mt 2.42606342e-01 
T 1.61788261e+00  K +8.22403756e-03 ReLambda +1.82971118e+01 Skewness -3.40420318e-01 Flatness 3.36784780e+00 RMSveldiv 6.35371192e-01 mu 6.87908658e-03 uprime 1.28257537e-01 Mt 2.41923454e-01 
T 1.62269443e+00  K +8.18242961e-03 ReLambda +1.82897970e+01 Skewness -3.39767734e-01 Flatness 3.36676078e+00 RMSveldiv 6.29454880e-01 mu 6.87633644e-03 uprime 1.27932338e-01 Mt 2.41309734e-01 
T 1.62750528e+00  K +8.14633095e-03 ReLambda +1.82890603e+01 Skewness -3.39021479e-01 Flatness 3.36610806e+00 RMSveldiv 6.23961418e-01 mu 6.87605948e-03 uprime 1.27649722e-01 Mt 2.40776315e-01 
T 1.63231388e+00  K +8.11601085e-03 ReLambda +1.82934772e+01 Skewness -3.38269724e-01 Flatness 3.36610210e+00 RMSveldiv 6.19029293e-01 mu 6.87772010e-03 uprime 1.27412101e-01 Mt 2.40327745e-01 
T 1.63712504e+00  K +8.09094000e-03 ReLambda +1.83010109e+01 Skewness -3.37623834e-01 Flatness 3.36688215e+00 RMSveldiv 6.14712438e-01 mu 6.88055249e-03 uprime 1.27215575e-01 Mt 2.39956671e-01 
T 1.64196007e+00  K +8.06985920e-03 ReLambda +1.83092772e+01 Skewness -3.37217657e-01 Flatness 3.36844973e+00 RMSveldiv 6.10974364e-01 mu 6.88366034e-03 uprime 1.27050416e-01 Mt 2.39644748e-01 
T 1.64681461e+00  K +8.05111371e-03 ReLambda +1.83156655e+01 Skewness -3.37198873e-01 Flatness 3.37062655e+00 RMSveldiv 6.07732250e-01 mu 6.88606214e-03 uprime 1.26903666e-01 Mt 2.39367540e-01 
T 1.65169932e+00  K +8.03263801e-03 ReLambda +1.83175776e+01 Skewness -3.37697577e-01 Flatness 3.37309468e+00 RMSveldiv 6.04839851e-01 mu 6.88678101e-03 uprime 1.26759017e-01 Mt 2.39094300e-01 
T 1.65661122e+00  K +8.01229574e-03 ReLambda +1.83125639e+01 Skewness -3.38794926e-01 Flatness 3.37548270e+00 RMSveldiv 6.02130591e-01 mu 6.88489602e-03 uprime 1.26599501e-01 Mt 2.38793028e-01 
T 1.66153165e+00  K +7.98815400e-03 ReLambda +1.82986105e+01 Skewness -3.40489820e-01 Flatness 3.37749156e+00 RMSveldiv 5.99440282e-01 mu 6.87965003e-03 uprime 1.26409665e-01 Mt 2.38434593e-01 
T 1.66645930e+00  K +7.95860103e-03 ReLambda +1.82743352e+01 Skewness -3.42696287e-01 Flatness 3.37900840e+00 RMSveldiv 5.96612301e-01 mu 6.87052334e-03 uprime 1.26176532e-01 Mt 2.37994522e-01 
T 1.67138387e+00  K +7.92267298e-03 ReLambda +1.82392756e+01 Skewness -3.45249636e-01 Flatness 3.38012414e+00 RMSveldiv 5.93527717e-01 mu 6.85734214e-03 uprime 1.25892190e-01 Mt 2.37457898e-01 
T 1.67630356e+00  K +7.88010374e-03 ReLambda +1.81940341e+01 Skewness -3.47943270e-01 Flatness 3.38109081e+00 RMSveldiv 5.90103406e-01 mu 6.84033290e-03 uprime 1.25554209e-01 Mt 2.36820140e-01 
T 1.68122003e+00  K +7.83141690e-03 ReLambda +1.81404148e+01 Skewness -3.50560243e-01 Flatness 3.38221035e+00 RMSveldiv 5.86297145e-01 mu 6.82017387e-03 uprime 1.25166410e-01 Mt 2.36088448e-01 
T 1.68614019e+00  K +7.77791534e-03 ReLambda +1.80814121e+01 Skewness -3.52900596e-01 Flatness 3.38372473e+00 RMSveldiv 5.82107440e-01 mu 6.79799088e-03 uprime 1.24738841e-01 Mt 2.35281770e-01 
T 1.69106887e+00  K +7.72170775e-03 ReLambda +1.80211433e+01 Skewness -3.54790583e-01 Flatness 3.38572751e+00 RMSveldiv 5.77582993e-01 mu 6.77533187e-03 uprime 1.24288090e-01 Mt 2.34431380e-01 
T 1.69602357e+00  K +7.66541248e-03 ReLambda +1.79643220e+01 Skewness -3.56086144e-01 Flatness 3.38810794e+00 RMSveldiv 5.72813645e-01 mu 6.75396902e-03 uprime 1.23835026e-01 Mt 2.33576626e-01 
T 1.70099223e+00  K +7.61238399e-03 ReLambda +1.79161356e+01 Skewness -3.56650635e-01 Flatness 3.39049684e+00 RMSveldiv 5.67972938e-01 mu 6.73585257e-03 uprime 1.23406724e-01 Mt 2.32768561e-01 
T 1.70597577e+00  K +7.56579276e-03 ReLambda +1.78808477e+01 Skewness -3.56359558e-01 Flatness 3.39230119e+00 RMSveldiv 5.63269522e-01 mu 6.72258556e-03 uprime 1.23029104e-01 Mt 2.32056055e-01 
T 1.71094848e+00  K +7.52842555e-03 ReLambda +1.78611323e+01 Skewness -3.55102389e-01 Flatness 3.39278102e+00 RMSveldiv 5.58957072e-01 mu 6.71517324e-03 uprime 1.22725229e-01 Mt 2.31482602e-01 
T 1.71588474e+00  K +7.50175679e-03 ReLambda +1.78569919e+01 Skewness -3.52816423e-01 Flatness 3.39124458e+00 RMSveldiv 5.55260511e-01 mu 6.71361658e-03 uprime 1.22507617e-01 Mt 2.31071804e-01 
T 1.72078563e+00  K +7.48552064e-03 ReLambda +1.78657368e+01 Skewness -3.49504940e-01 Flatness 3.38723279e+00 RMSveldiv 5.52310623e-01 mu 6.71690438e-03 uprime 1.22374536e-01 Mt 2.30820400e-01 
T 1.72565951e+00  K +7.47795170e-03 ReLambda +1.78827034e+01 Skewness -3.45265470e-01 Flatness 3.38063101e+00 RMSveldiv 5.50134376e-01 mu 6.72328322e-03 uprime 1.22311848e-01 Mt 2.30701727e-01 
T 1.73052938e+00  K +7.47605702e-03 ReLambda +1.79021362e+01 Skewness -3.40295435e-01 Flatness 3.37169211e+00 RMSveldiv 5.48642109e-01 mu 6.73058928e-03 uprime 1.22295213e-01 Mt 2.30669894e-01 
T 1.73541933e+00  K +7.47602238e-03 ReLambda +1.79180203e+01 Skewness -3.34894750e-01 Flatness 3.36099993e+00 RMSveldiv 5.47638764e-01 mu 6.73656116e-03 uprime 1.22293479e-01 Mt 2.30666161e-01 
T 1.74035608e+00  K +7.47362753e-03 ReLambda +1.79248803e+01 Skewness -3.29435678e-01 Flatness 3.34936304e+00 RMSveldiv 5.46837764e-01 mu 6.73914030e-03 uprime 1.22272137e-01 Mt 2.30625453e-01 
T 1.74535524e+00  K +7.46476392e-03 ReLambda +1.79185278e+01 Skewness -3.24328441e-01 Flatness 3.33771071e+00 RMSveldiv 5.45891669e-01 mu 6.73675199e-03 uprime 1.22197557e-01 Mt 2.30484366e-01 
T 1.75041767e+00  K +7.44612468e-03 ReLambda +1.78968831e+01 Skewness -3.19955201e-01 Flatness 3.32694026e+00 RMSveldiv 5.44442205e-01 mu 6.72861429e-03 uprime 1.22042583e-01 Mt 2.30191693e-01 
T 1.75553542e+00  K +7.41593150e-03 ReLambda +1.78605656e+01 Skewness -3.16592274e-01 Flatness 3.31774477e+00 RMSveldiv 5.42189764e-01 mu 6.71496016e-03 uprime 1.21792397e-01 Mt 2.29719498e-01 
T 1.76067402e+00  K +7.37461203e-03 ReLambda +1.78131429e+01 Skewness -3.14366543e-01 Flatness 3.31052675e+00 RMSveldiv 5.38978424e-01 mu 6.69713088e-03 uprime 1.21450097e-01 Mt 2.29073627e-01 
T 1.76579528e+00  K +7.32476897e-03 ReLambda +1.77603685e+01 Skewness -3.13224668e-01 Flatness 3.30533028e+00 RMSveldiv 5.34840301e-01 mu 6.67728948e-03 uprime 1.21036613e-01 Mt 2.28293544e-01 
T 1.77088629e+00  K +7.27024144e-03 ReLambda +1.77085435e+01 Skewness -3.12971674e-01 Flatness 3.30191232e+00 RMSveldiv 5.29960030e-01 mu 6.65780506e-03 uprime 1.20583239e-01 Mt 2.27438256e-01 
T 1.77593028e+00  K +7.21541914e-03 ReLambda +1.76634598e+01 Skewness -3.13344960e-01 Flatness 3.29992424e+00 RMSveldiv 5.24639003e-01 mu 6.64085514e-03 uprime 1.20126210e-01 Mt 2.26576086e-01 
T 1.78094166e+00  K +7.16401075e-03 ReLambda +1.76291373e+01 Skewness -3.14073106e-01 Flatness 3.29901067e+00 RMSveldiv 5.19188736e-01 mu 6.62795106e-03 uprime 1.19696538e-01 Mt 2.25765506e-01 
T 1.78593136e+00  K +7.11884487e-03 ReLambda +1.76077166e+01 Skewness -3.14916449e-01 Flatness 3.29888606e+00 RMSveldiv 5.13904401e-01 mu 6.61989764e-03 uprime 1.19318243e-01 Mt 2.25051805e-01 
T 1.79091768e+00  K +7.08145712e-03 ReLambda +1.75992651e+01 Skewness -3.15696071e-01 Flatness 3.29933508e+00 RMSveldiv 5.09012448e-01 mu 6.61672015e-03 uprime 1.19004699e-01 Mt 2.24460201e-01 
T 1.79590676e+00  K +7.05213572e-03 ReLambda +1.76019546e+01 Skewness -3.16313200e-01 Flatness 3.30019659e+00 RMSveldiv 5.04664325e-01 mu 6.61773131e-03 uprime 1.18758812e-01 Mt 2.23996169e-01 
T 1.80090156e+00  K +7.02987293e-03 ReLambda +1.76123351e+01 Skewness -3.16762584e-01 Flatness 3.30135104e+00 RMSveldiv 5.00913132e-01 mu 6.62163404e-03 uprime 1.18572457e-01 Mt 2.23644393e-01 
T 1.80592362e+00  K +7.01254564e-03 ReLambda +1.76259888e+01 Skewness -3.17133501e-01 Flatness 3.30274127e+00 RMSveldiv 4.97703610e-01 mu 6.62676733e-03 uprime 1.18427943e-01 Mt 2.23371512e-01 
T 1.81097059e+00  K +6.99747608e-03 ReLambda +1.76381256e+01 Skewness -3.17587881e-01 Flatness 3.30438475e+00 RMSveldiv 4.94920185e-01 mu 6.63133037e-03 uprime 1.18302726e-01 Mt 2.23135019e-01 
T 1.81603934e+00  K +6.98179273e-03 ReLambda +1.76443849e+01 Skewness -3.18327211e-01 Flatness 3.30639669e+00 RMSveldiv 4.92394748e-01 mu 6.63368363e-03 uprime 1.18172482e-01 Mt 2.22889052e-01 
T 1.82113120e+00  K +6.96294620e-03 ReLambda +1.76415425e+01 Skewness -3.19546397e-01 Flatness 3.30897925e+00 RMSveldiv 4.89941142e-01 mu 6.63261498e-03 uprime 1.18015486e-01 Mt 2.22592645e-01 
T 1.82625425e+00  K +6.93912673e-03 ReLambda +1.76279304e+01 Skewness -3.21389200e-01 Flatness 3.31236813e+00 RMSveldiv 4.87391094e-01 mu 6.62749732e-03 uprime 1.17816144e-01 Mt 2.22216397e-01 
T 1.83139794e+00  K +6.90966900e-03 ReLambda +1.76036877e+01 Skewness -3.23897101e-01 Flatness 3.31672198e+00 RMSveldiv 4.84637120e-01 mu 6.61838291e-03 uprime 1.17568436e-01 Mt 2.21748954e-01 
T 1.83656232e+00  K +6.87502018e-03 ReLambda +1.75705969e+01 Skewness -3.26989606e-01 Flatness 3.32203017e+00 RMSveldiv 4.81637797e-01 mu 6.60594187e-03 uprime 1.17275729e-01 Mt 2.21196667e-01 
T 1.84172314e+00  K +6.83682086e-03 ReLambda +1.75318678e+01 Skewness -3.30437211e-01 Flatness 3.32798553e+00 RMSveldiv 4.78441699e-01 mu 6.59138106e-03 uprime 1.16951580e-01 Mt 2.20585098e-01 
T 1.84686541e+00  K +6.79733752e-03 ReLambda +1.74913112e+01 Skewness -3.33901077e-01 Flatness 3.33398840e+00 RMSveldiv 4.75154584e-01 mu 6.57613317e-03 uprime 1.16615065e-01 Mt 2.19950214e-01 
T 1.85197680e+00  K +6.75899947e-03 ReLambda +1.74526308e+01 Skewness -3.36982702e-01 Flatness 3.33922793e+00 RMSveldiv 4.71913584e-01 mu 6.56159069e-03 uprime 1.16286906e-01 Mt 2.19331091e-01 
T 1.85706009e+00  K +6.72385486e-03 ReLambda +1.74187497e+01 Skewness -3.39298347e-01 Flatness 3.34287049e+00 RMSveldiv 4.68847369e-01 mu 6.54885254e-03 uprime 1.15984807e-01 Mt 2.18761107e-01 
T 1.86212954e+00  K +6.69332334e-03 ReLambda +1.73915460e+01 Skewness -3.40535204e-01 Flatness 3.34424347e+00 RMSveldiv 4.66054701e-01 mu 6.53862491e-03 uprime 1.15721236e-01 Mt 2.18263769e-01 
T 1.86720613e+00  K +6.66812238e-03 ReLambda +1.73718178e+01 Skewness -3.40492946e-01 Flatness 3.34297389e+00 RMSveldiv 4.63594894e-01 mu 6.53120778e-03 uprime 1.15502674e-01 Mt 2.17851297e-01 
T 1.87231066e+00  K +6.64828726e-03 ReLambda +1.73593414e+01 Skewness -3.39112676e-01 Flatness 3.33905348e+00 RMSveldiv 4.61486634e-01 mu 6.52651708e-03 uprime 1.15329696e-01 Mt 2.17524773e-01 
T 1.87741972e+00  K +6.63330209e-03 ReLambda +1.73529680e+01 Skewness -3.36519194e-01 Flatness 3.33288743e+00 RMSveldiv 4.59720948e-01 mu 6.52412087e-03 uprime 1.15198069e-01 Mt 2.17276215e-01 
T 1.88256078e+00  K +6.62184607e-03 ReLambda +1.73505915e+01 Skewness -3.32970787e-01 Flatness 3.32509593e+00 RMSveldiv 4.58227381e-01 mu 6.52322741e-03 uprime 1.15096508e-01 Mt 2.17084343e-01 
T 1.88772276e+00  K +6.61224917e-03 ReLambda +1.73495891e+01 Skewness -3.28852317e-01 Flatness 3.31644534e+00 RMSveldiv 4.56914573e-01 mu 6.52285051e-03 uprime 1.15010659e-01 Mt 2.16922095e-01 
T 1.89288340e+00  K +6.60258709e-03 ReLambda +1.73471343e+01 Skewness -3.24613669e-01 Flatness 3.30768392e+00 RMSveldiv 4.55666992e-01 mu 6.52192762e-03 uprime 1.14923940e-01 Mt 2.16758205e-01 
T 1.89803999e+00  K +6.59091237e-03 ReLambda +1.73406688e+01 Skewness -3.20674052e-01 Flatness 3.29938451e+00 RMSveldiv 4.54351771e-01 mu 6.51949680e-03 uprime 1.14819519e-01 Mt 2.16560935e-01 
T 1.90320734e+00  K +6.57548703e-03 ReLambda +1.73282413e+01 Skewness -3.17375551e-01 Flatness 3.29193470e+00 RMSveldiv 4.52832626e-01 mu 6.51482449e-03 uprime 1.14682305e-01 Mt 2.16301834e-01 
T 1.90838958e+00  K +6.55502632e-03 ReLambda +1.73087859e+01 Skewness -3.14978706e-01 Flatness 3.28562837e+00 RMSveldiv 4.50988786e-01 mu 6.50750991e-03 uprime 1.14501053e-01 Mt 2.15959696e-01 
T 1.91359307e+00  K +6.52882389e-03 ReLambda +1.72822521e+01 Skewness -3.13636500e-01 Flatness 3.28070229e+00 RMSveldiv 4.48725178e-01 mu 6.49753414e-03 uprime 1.14269420e-01 Mt 2.15522562e-01 
T 1.91882627e+00  K +6.49683377e-03 ReLambda +1.72495938e+01 Skewness -3.13392172e-01 Flatness 3.27738046e+00 RMSveldiv 4.45984709e-01 mu 6.48525573e-03 uprime 1.13986698e-01 Mt 2.14989099e-01 
T 1.92407796e+00  K +6.45983643e-03 ReLambda +1.72127788e+01 Skewness -3.14179372e-01 Flatness 3.27587729e+00 RMSveldiv 4.42771644e-01 mu 6.47141454e-03 uprime 1.13659355e-01 Mt 2.14371505e-01 
T 1.92933426e+00  K +6.41928431e-03 ReLambda +1.71744202e+01 Skewness -3.15823708e-01 Flatness 3.27631636e+00 RMSveldiv 4.39150509e-01 mu 6.45699305e-03 uprime 1.13299798e-01 Mt 2.13693172e-01 
T 1.93457731e+00  K +6.37709347e-03 ReLambda +1.71373592e+01 Skewness -3.18071840e-01 Flatness 3.27864460e+00 RMSveldiv 4.35239796e-01 mu 6.44305936e-03 uprime 1.12924673e-01 Mt 2.12985494e-01 
T 1.93978902e+00  K +6.33531513e-03 ReLambda +1.71041967e+01 Skewness -3.20634178e-01 Flatness 3.28257048e+00 RMSveldiv 4.31190819e-01 mu 6.43059139e-03 uprime 1.12552063e-01 Mt 2.12282564e-01 
T 1.94498461e+00  K +6.29558396e-03 ReLambda +1.70767843e+01 Skewness -3.23252073e-01 Flatness 3.28762046e+00 RMSveldiv 4.27137157e-01 mu 6.42028529e-03 uprime 1.12196583e-01 Mt 2.11611939e-01 
T 1.95016928e+00  K +6.25929310e-03 ReLambda +1.70563938e+01 Skewness -3.25713661e-01 Flatness 3.29318868e+00 RMSveldiv 4.23208955e-01 mu 6.41261917e-03 uprime 1.11870882e-01 Mt 2.10997474e-01 
T 1.95535224e+00  K +6.22738312e-03 ReLambda +1.70435687e+01 Skewness -3.27879518e-01 Flatness 3.29865440e+00 RMSveldiv 4.19510421e-01 mu 6.40779735e-03 uprime 1.11583685e-01 Mt 2.10455614e-01 
T 1.96055377e+00  K +6.20027902e-03 ReLambda +1.70381251e+01 Skewness -3.29682936e-01 Flatness 3.30349439e+00 RMSveldiv 4.16110521e-01 mu 6.40575074e-03 uprime 1.11339129e-01 Mt 2.09994162e-01 
T 1.96578227e+00  K +6.17802246e-03 ReLambda +1.70391966e+01 Skewness -3.31095401e-01 Flatness 3.30731998e+00 RMSveldiv 4.13058433e-01 mu 6.40615358e-03 uprime 1.11137897e-01 Mt 2.09614405e-01 
T 1.97102013e+00  K +6.16026890e-03 ReLambda +1.70451461e+01 Skewness -3.32090121e-01 Flatness 3.30988211e+00 RMSveldiv 4.10387353e-01 mu 6.40839040e-03 uprime 1.10977158e-01 Mt 2.09311006e-01 
T 1.97627010e+00  K +6.14612301e-03 ReLambda +1.70536682e+01 Skewness -3.32616585e-01 Flatness 3.31105493e+00 RMSveldiv 4.08087680e-01 mu 6.41159441e-03 uprime 1.10849061e-01 Mt 2.09069161e-01 
T 1.98151791e+00  K +6.13436591e-03 ReLambda +1.70619897e+01 Skewness -3.32574415e-01 Flatness 3.31074050e+00 RMSveldiv 4.06128335e-01 mu 6.41472303e-03 uprime 1.10742776e-01 Mt 2.08868448e-01 
T 1.98676431e+00  K +6.12349630e-03 ReLambda +1.70672603e+01 Skewness -3.31832827e-01 Flatness 3.30882690e+00 RMSveldiv 4.04443986e-01 mu 6.41670459e-03 uprime 1.10644861e-01 Mt 2.08683524e-01 
T 1.99200972e+00  K +6.11194909e-03 ReLambda +1.70669299e+01 Skewness -3.30270465e-01 Flatness 3.30518828e+00 RMSveldiv 4.02946518e-01 mu 6.41658038e-03 uprime 1.10541232e-01 Mt 2.08487831e-01 
T 1.99725987e+00  K +6.09827409e-03 ReLambda +1.70591484e+01 Skewness -3.27826607e-01 Flatness 3.29974059e+00 RMSveldiv 4.01529911e-01 mu 6.41365480e-03 uprime 1.10418767e-01 Mt 2.08256627e-01 
T 2.00252474e+00  K +6.08132934e-03 ReLambda +1.70430726e+01 Skewness -3.24539360e-01 Flatness 3.29252886e+00 RMSveldiv 4.00081294e-01 mu 6.40761083e-03 uprime 1.10267049e-01 Mt 2.07970268e-01 
T 2.00781913e+00  K +6.06044567e-03 ReLambda +1.70190379e+01 Skewness -3.20560330e-01 Flatness 3.28380641e+00 RMSveldiv 3.98494583e-01 mu 6.39857460e-03 uprime 1.10079856e-01 Mt 2.07617021e-01 
T 2.01314145e+00  K +6.03564974e-03 ReLambda +1.69886928e+01 Skewness -3.16164438e-01 Flatness 3.27412168e+00 RMSveldiv 3.96693614e-01 mu 6.38716590e-03 uprime 1.09857201e-01 Mt 2.07196910e-01 
T 2.01848464e+00  K +6.00770331e-03 ReLambda +1.69547880e+01 Skewness -3.11709604e-01 Flatness 3.26427742e+00 RMSveldiv 3.94647755e-01 mu 6.37441887e-03 uprime 1.09605749e-01 Mt 2.06722505e-01 
T 2.02384442e+00  K +5.97796331e-03 ReLambda +1.69206167e+01 Skewness -3.07572299e-01 Flatness 3.25518228e+00 RMSveldiv 3.92380395e-01 mu 6.36157162e-03 uprime 1.09337632e-01 Mt 2.06216675e-01 
T 2.02920889e+00  K +5.94817428e-03 ReLambda +1.68893604e+01 Skewness -3.04089793e-01 Flatness 3.24766575e+00 RMSveldiv 3.89972384e-01 mu 6.34982032e-03 uprime 1.09068618e-01 Mt 2.05709155e-01 
T 2.03456172e+00  K +5.92006652e-03 ReLambda +1.68633042e+01 Skewness -3.01493433e-01 Flatness 3.24225845e+00 RMSveldiv 3.87545315e-01 mu 6.34002409e-03 uprime 1.08814483e-01 Mt 2.05229692e-01 
T 2.03989758e+00  K +5.89486732e-03 ReLambda +1.68432079e+01 Skewness -2.99865286e-01 Flatness 3.23906572e+00 RMSveldiv 3.85225511e-01 mu 6.33246858e-03 uprime 1.08586519e-01 Mt 2.04799575e-01 
T 2.04519244e+00  K +5.87314184e-03 ReLambda +1.68282703e+01 Skewness -2.99147801e-01 Flatness 3.23781563e+00 RMSveldiv 3.83123264e-01 mu 6.32685252e-03 uprime 1.08389974e-01 Mt 2.04428704e-01 
T 2.05046694e+00  K +5.85442636e-03 ReLambda +1.68162345e+01 Skewness -2.99174390e-01 Flatness 3.23799238e+00 RMSveldiv 3.81279984e-01 mu 6.32232751e-03 uprime 1.08220646e-01 Mt 2.04109150e-01 
T 2.05573900e+00  K +5.83757427e-03 ReLambda +1.68041665e+01 Skewness -2.99750249e-01 Flatness 3.23906713e+00 RMSveldiv 3.79677469e-01 mu 6.31779033e-03 uprime 1.08067956e-01 Mt 2.03820968e-01 
T 2.06102317e+00  K +5.82097667e-03 ReLambda +1.67891197e+01 Skewness -3.00707856e-01 Flatness 3.24064528e+00 RMSveldiv 3.78236890e-01 mu 6.31213326e-03 uprime 1.07916954e-01 Mt 2.03535967e-01 
T 2.06633596e+00  K +5.80287177e-03 ReLambda +1.67688065e+01 Skewness -3.01947845e-01 Flatness 3.24254870e+00 RMSveldiv 3.76829204e-01 mu 6.30449618e-03 uprime 1.07751161e-01 Mt 2.03223077e-01 
T 2.07169237e+00  K +5.78173259e-03 ReLambda +1.67421712e+01 Skewness -3.03455907e-01 Flatness 3.24481788e+00 RMSveldiv 3.75299981e-01 mu 6.29448223e-03 uprime 1.07556155e-01 Mt 2.02855102e-01 
T 2.07709773e+00  K +5.75667150e-03 ReLambda +1.67097924e+01 Skewness -3.05290624e-01 Flatness 3.24762769e+00 RMSveldiv 3.73504400e-01 mu 6.28230892e-03 uprime 1.07323345e-01 Mt 2.02415843e-01 
T 2.08254906e+00  K +5.72773200e-03 ReLambda +1.66739381e+01 Skewness -3.07546495e-01 Flatness 3.25115478e+00 RMSveldiv 3.71343941e-01 mu 6.26882893e-03 uprime 1.07052773e-01 Mt 2.01905379e-01 
T 2.08801692e+00  K +5.69609407e-03 ReLambda +1.66383092e+01 Skewness -3.10288401e-01 Flatness 3.25540335e+00 RMSveldiv 3.68806531e-01 mu 6.25543370e-03 uprime 1.06755188e-01 Mt 2.01343982e-01 
T 2.09346470e+00  K +5.66377486e-03 ReLambda +1.66070558e+01 Skewness -3.13497386e-01 Flatness 3.26009831e+00 RMSveldiv 3.65973232e-01 mu 6.24368347e-03 uprime 1.06449444e-01 Mt 2.00767202e-01 
T 2.09886826e+00  K +5.63300423e-03 ReLambda +1.65835967e+01 Skewness -3.17051394e-01 Flatness 3.26470981e+00 RMSveldiv 3.62989151e-01 mu 6.23486365e-03 uprime 1.06156727e-01 Mt 2.00214989e-01 
T 2.10420662e+00  K +5.60571296e-03 ReLambda +1.65698805e+01 Skewness -3.20732767e-01 Flatness 3.26858370e+00 RMSveldiv 3.60027333e-01 mu 6.22970684e-03 uprime 1.05895694e-01 Mt 1.99722523e-01 
T 2.10952741e+00  K +5.58285671e-03 ReLambda +1.65660533e+01 Skewness -3.24315706e-01 Flatness 3.27116911e+00 RMSveldiv 3.57212308e-01 mu 6.22826796e-03 uprime 1.05675881e-01 Mt 1.99307782e-01 
T 2.11483825e+00  K +5.56484363e-03 ReLambda +1.65709002e+01 Skewness -3.27537027e-01 Flatness 3.27208887e+00 RMSveldiv 3.54654573e-01 mu 6.23009022e-03 uprime 1.05501634e-01 Mt 1.98978962e-01 
T 2.12016680e+00  K +5.55121207e-03 ReLambda +1.65819616e+01 Skewness -3.30176827e-01 Flatness 3.27127135e+00 RMSveldiv 3.52402796e-01 mu 6.23424890e-03 uprime 1.05368921e-01 Mt 1.98728458e-01 
T 2.12553587e+00  K +5.54083145e-03 ReLambda +1.65959740e+01 Skewness -3.32072166e-01 Flatness 3.26893048e+00 RMSveldiv 3.50451444e-01 mu 6.23951710e-03 uprime 1.05267202e-01 Mt 1.98536396e-01 
T 2.13094023e+00  K +5.53209655e-03 ReLambda +1.66092985e+01 Skewness -3.33131641e-01 Flatness 3.26550196e+00 RMSveldiv 3.48748831e-01 mu 6.24452666e-03 uprime 1.05181311e-01 Mt 1.98374179e-01 
T 2.13637121e+00  K +5.52316112e-03 ReLambda +1.66186320e+01 Skewness -3.33354204e-01 Flatness 3.26150013e+00 RMSveldiv 3.47198088e-01 mu 6.24803573e-03 uprime 1.05093707e-01 Mt 1.98208735e-01 
T 2.14182046e+00  K +5.51232449e-03 ReLambda +1.66216544e+01 Skewness -3.32809893e-01 Flatness 3.25735746e+00 RMSveldiv 3.45680120e-01 mu 6.24917206e-03 uprime 1.04988195e-01 Mt 1.98009527e-01 
T 2.14727710e+00  K +5.49839572e-03 ReLambda +1.66174154e+01 Skewness -3.31607249e-01 Flatness 3.25333257e+00 RMSveldiv 3.44083864e-01 mu 6.24757834e-03 uprime 1.04853410e-01 Mt 1.97755126e-01 
T 2.15275104e+00  K +5.48084977e-03 ReLambda +1.66063144e+01 Skewness -3.29847793e-01 Flatness 3.24947926e+00 RMSveldiv 3.42326579e-01 mu 6.24340473e-03 uprime 1.04684294e-01 Mt 1.97435993e-01 
T 2.15824579e+00  K +5.45992714e-03 ReLambda +1.65897708e+01 Skewness -3.27595637e-01 Flatness 3.24571231e+00 RMSveldiv 3.40379881e-01 mu 6.23718490e-03 uprime 1.04483066e-01 Mt 1.97056314e-01 
T 2.16376052e+00  K +5.43652437e-03 ReLambda +1.65697052e+01 Skewness -3.24857941e-01 Flatness 3.24187390e+00 RMSveldiv 3.38277106e-01 mu 6.22964093e-03 uprime 1.04258215e-01 Mt 1.96632095e-01 
T 2.16928565e+00  K +5.41195039e-03 ReLambda +1.65479000e+01 Skewness -3.21589061e-01 Flatness 3.23781118e+00 RMSveldiv 3.36108751e-01 mu 6.22144294e-03 uprime 1.04022226e-01 Mt 1.96186874e-01 
T 2.17479233e+00  K +5.38759999e-03 ReLambda +1.65254542e+01 Skewness -3.17734177e-01 Flatness 3.23346263e+00 RMSveldiv 3.34003461e-01 mu 6.21300405e-03 uprime 1.03788489e-01 Mt 1.95745901e-01 
T 2.18026256e+00  K +5.36443352e-03 ReLambda +1.65023661e+01 Skewness -3.13274619e-01 Flatness 3.22888968e+00 RMSveldiv 3.32079733e-01 mu 6.20432375e-03 uprime 1.03566296e-01 Mt 1.95326700e-01 
T 2.18568567e+00  K +5.34276134e-03 ReLambda +1.64776921e+01 Skewness -3.08295098e-01 Flatness 3.22429404e+00 RMSveldiv 3.30412655e-01 mu 6.19504716e-03 uprime 1.03358716e-01 Mt 1.94935053e-01 
T 2.19107457e+00  K +5.32218378e-03 ReLambda +1.64499630e+01 Skewness -3.03008395e-01 Flatness 3.21998444e+00 RMSveldiv 3.29010022e-01 mu 6.18462197e-03 uprime 1.03161937e-01 Mt 1.94563776e-01 
T 2.19646061e+00  K +5.30180440e-03 ReLambda +1.64177715e+01 Skewness -2.97763423e-01 Flatness 3.21636056e+00 RMSveldiv 3.27815534e-01 mu 6.17251905e-03 uprime 1.02967277e-01 Mt 1.94196495e-01 
T 2.20186441e+00  K +5.28061029e-03 ReLambda +1.63804460e+01 Skewness -2.93050037e-01 Flatness 3.21390243e+00 RMSveldiv 3.26728702e-01 mu 6.15848596e-03 uprime 1.02764811e-01 Mt 1.93814495e-01 
T 2.20733599e+00  K +5.25761022e-03 ReLambda +1.63381467e+01 Skewness -2.89414637e-01 Flatness 3.21309811e+00 RMSveldiv 3.25618218e-01 mu 6.14258286e-03 uprime 1.02544722e-01 Mt 1.93399266e-01 
T 2.21287917e+00  K +5.23243496e-03 ReLambda +1.62925950e+01 Skewness -2.87440746e-01 Flatness 3.21436908e+00 RMSveldiv 3.24366422e-01 mu 6.12545698e-03 uprime 1.02303113e-01 Mt 1.92943457e-01 
T 2.21849480e+00  K +5.20541839e-03 ReLambda +1.62467020e+01 Skewness -2.87585105e-01 Flatness 3.21786605e+00 RMSveldiv 3.22895259e-01 mu 6.10820279e-03 uprime 1.02042894e-01 Mt 1.92452559e-01 
T 2.22413653e+00  K +5.17786331e-03 ReLambda +1.62043828e+01 Skewness -2.90028756e-01 Flatness 3.22323784e+00 RMSveldiv 3.21207640e-01 mu 6.09229222e-03 uprime 1.01776487e-01 Mt 1.91949992e-01 
T 2.22975246e+00  K +5.15157864e-03 ReLambda +1.61692509e+01 Skewness -2.94547655e-01 Flatness 3.22956665e+00 RMSveldiv 3.19383656e-01 mu 6.07908384e-03 uprime 1.01521463e-01 Mt 1.91468891e-01 
T 2.23530494e+00  K +5.12825753e-03 ReLambda +1.61435978e+01 Skewness -3.00554981e-01 Flatness 3.23559463e+00 RMSveldiv 3.17543890e-01 mu 6.06943916e-03 uprime 1.01294496e-01 Mt 1.91040700e-01 
T 2.24079504e+00  K +5.10892196e-03 ReLambda +1.61280229e+01 Skewness -3.07283256e-01 Flatness 3.24012815e+00 RMSveldiv 3.15793806e-01 mu 6.06358354e-03 uprime 1.01105833e-01 Mt 1.90684737e-01 
T 2.24624479e+00  K +5.09382429e-03 ReLambda +1.61218545e+01 Skewness -3.13946977e-01 Flatness 3.24234073e+00 RMSveldiv 3.14193204e-01 mu 6.06126443e-03 uprime 1.00958163e-01 Mt 1.90406073e-01 
T 2.25168689e+00  K +5.08250132e-03 ReLambda +1.61236463e+01 Skewness -3.19863169e-01 Flatness 3.24193272e+00 RMSveldiv 3.12742664e-01 mu 6.06193807e-03 uprime 1.00847040e-01 Mt 1.90196323e-01 
T 2.25715670e+00  K +5.07391500e-03 ReLambda +1.61315943e+01 Skewness -3.24529714e-01 Flatness 3.23913521e+00 RMSveldiv 3.11384789e-01 mu 6.06492626e-03 uprime 1.00762223e-01 Mt 1.90036174e-01 
T 2.26267075e+00  K +5.06665484e-03 ReLambda +1.61437795e+01 Skewness -3.27663389e-01 Flatness 3.23460977e+00 RMSveldiv 3.10020441e-01 mu 6.06950749e-03 uprime 1.00689674e-01 Mt 1.89899161e-01 
T 2.26823835e+00  K +5.05915093e-03 ReLambda +1.61583496e+01 Skewness -3.29236876e-01 Flatness 3.22924914e+00 RMSveldiv 3.08528908e-01 mu 6.07498534e-03 uprime 1.00613721e-01 Mt 1.89755728e-01 
T 2.27384703e+00  K +5.04999659e-03 ReLambda +1.61735909e+01 Skewness -3.29450870e-01 Flatness 3.22396531e+00 RMSveldiv 3.06805601e-01 mu 6.08071554e-03 uprime 1.00520304e-01 Mt 1.89579368e-01 
T 2.27948527e+00  K +5.03820816e-03 ReLambda +1.61880212e+01 Skewness -3.28671223e-01 Flatness 3.21950378e+00 RMSveldiv 3.04790544e-01 mu 6.08614082e-03 uprime 1.00399604e-01 Mt 1.89351566e-01 
T 2.28511703e+00  K +5.02346247e-03 ReLambda +1.62003042e+01 Skewness -3.27331626e-01 Flatness 3.21639047e+00 RMSveldiv 3.02500050e-01 mu 6.09075883e-03 uprime 1.00248456e-01 Mt 1.89066357e-01 
T 2.29072260e+00  K +5.00601950e-03 ReLambda +1.62093202e+01 Skewness -3.25833574e-01 Flatness 3.21489409e+00 RMSveldiv 3.00012741e-01 mu 6.09414851e-03 uprime 1.00069578e-01 Mt 1.88728865e-01 
T 2.29631329e+00  K +4.98647595e-03 ReLambda +1.62141271e+01 Skewness -3.24471349e-01 Flatness 3.21505072e+00 RMSveldiv 2.97439223e-01 mu 6.09595575e-03 uprime 9.98690894e-02 Mt 1.88350628e-01 
T 2.30189534e+00  K +4.96564929e-03 ReLambda +1.62138889e+01 Skewness -3.23412265e-01 Flatness 3.21667379e+00 RMSveldiv 2.94909931e-01 mu 6.09586622e-03 uprime 9.96553664e-02 Mt 1.87947440e-01 
T 2.30747391e+00  K +4.94438589e-03 ReLambda +1.62079624e+01 Skewness -3.22685859e-01 Flatness 3.21933289e+00 RMSveldiv 2.92548624e-01 mu 6.09363806e-03 uprime 9.94371045e-02 Mt 1.87535696e-01 
T 2.31306712e+00  K +4.92336594e-03 ReLambda +1.61959535e+01 Skewness -3.22191422e-01 Flatness 3.22241220e+00 RMSveldiv 2.90447799e-01 mu 6.08912310e-03 uprime 9.92213260e-02 Mt 1.87128636e-01 
T 2.31867186e+00  K +4.90314487e-03 ReLambda +1.61778217e+01 Skewness -3.21732225e-01 Flatness 3.22523141e+00 RMSveldiv 2.88671506e-01 mu 6.08230616e-03 uprime 9.90138039e-02 Mt 1.86737146e-01 
T 2.32429585e+00  K +4.88398753e-03 ReLambda +1.61538131e+01 Skewness -3.21065507e-01 Flatness 3.22724307e+00 RMSveldiv 2.87239269e-01 mu 6.07327976e-03 uprime 9.88173547e-02 Mt 1.86366535e-01 
T 2.32993348e+00  K +4.86594526e-03 ReLambda +1.61244445e+01 Skewness -3.19973173e-01 Flatness 3.22816373e+00 RMSveldiv 2.86136829e-01 mu 6.06223818e-03 uprime 9.86326190e-02 Mt 1.86018012e-01 
T 2.33556907e+00  K +4.84885445e-03 ReLambda +1.60904044e+01 Skewness -3.18329407e-01 Flatness 3.22801002e+00 RMSveldiv 2.85319631e-01 mu 6.04944025e-03 uprime 9.84580287e-02 Mt 1.85688620e-01 
T 2.34121387e+00  K +4.83226943e-03 ReLambda +1.60522050e+01 Skewness -3.16128388e-01 Flatness 3.22700212e+00 RMSveldiv 2.84716785e-01 mu 6.03507858e-03 uprime 9.82891003e-02 Mt 1.85369905e-01 
T 2.34684994e+00  K +4.81569566e-03 ReLambda +1.60104851e+01 Skewness -3.13499282e-01 Flatness 3.22541276e+00 RMSveldiv 2.84247205e-01 mu 6.01939334e-03 uprime 9.81207908e-02 Mt 1.85052357e-01 
T 2.35249618e+00  K +4.79847089e-03 ReLambda +1.59656158e+01 Skewness -3.10643020e-01 Flatness 3.22344285e+00 RMSveldiv 2.83818882e-01 mu 6.00252402e-03 uprime 9.79462700e-02 Mt 1.84723098e-01 
T 2.35813839e+00  K +4.78006874e-03 ReLambda +1.59183648e+01 Skewness -3.07808261e-01 Flatness 3.22121506e+00 RMSveldiv 2.83340652e-01 mu 5.98475929e-03 uprime 9.77600001e-02 Mt 1.84371685e-01 
T 2.36378420e+00  K +4.76004497e-03 ReLambda +1.58696726e+01 Skewness -3.05213148e-01 Flatness 3.21879359e+00 RMSveldiv 2.82723943e-01 mu 5.96645269e-03 uprime 9.75572108e-02 Mt 1.83989124e-01 
T 2.36943792e+00  K +4.73822591e-03 ReLambda +1.58210231e+01 Skewness -3.03024859e-01 Flatness 3.21624230e+00 RMSveldiv 2.81892333e-01 mu 5.94816215e-03 uprime 9.73358538e-02 Mt 1.83571552e-01 
T 2.37509404e+00  K +4.71484242e-03 ReLambda +1.57745981e+01 Skewness -3.01351850e-01 Flatness 3.21364312e+00 RMSveldiv 2.80792898e-01 mu 5.93070791e-03 uprime 9.70980314e-02 Mt 1.83122931e-01 
T 2.38076483e+00  K +4.69047885e-03 ReLambda +1.57330048e+01 Skewness -3.00245293e-01 Flatness 3.21105927e+00 RMSveldiv 2.79401171e-01 mu 5.91507025e-03 uprime 9.68495565e-02 Mt 1.82654224e-01 
T 2.38645129e+00  K +4.66618235e-03 ReLambda +1.56993162e+01 Skewness -2.99729610e-01 Flatness 3.20852953e+00 RMSveldiv 2.77733616e-01 mu 5.90240452e-03 uprime 9.66011340e-02 Mt 1.82185613e-01 
T 2.39214757e+00  K +4.64334865e-03 ReLambda +1.56766053e+01 Skewness -2.99815533e-01 Flatness 3.20609125e+00 RMSveldiv 2.75851005e-01 mu 5.89386598e-03 uprime 9.63672350e-02 Mt 1.81744385e-01 
T 2.39784936e+00  K +4.62347678e-03 ReLambda +1.56673288e+01 Skewness -3.00507461e-01 Flatness 3.20385562e+00 RMSveldiv 2.73850289e-01 mu 5.89037834e-03 uprime 9.61635580e-02 Mt 1.81360142e-01 
T 2.40352880e+00  K +4.60794426e-03 ReLambda +1.56727044e+01 Skewness -3.01793288e-01 Flatness 3.20208898e+00 RMSveldiv 2.71857713e-01 mu 5.89239937e-03 uprime 9.60046192e-02 Mt 1.81060255e-01 
T 2.40919926e+00  K +4.59749962e-03 ReLambda +1.56922448e+01 Skewness -3.03640933e-01 Flatness 3.20119805e+00 RMSveldiv 2.69982911e-01 mu 5.89974589e-03 uprime 9.58983974e-02 Mt 1.80859769e-01 
T 2.41484677e+00  K +4.59222751e-03 ReLambda +1.57235771e+01 Skewness -3.05966974e-01 Flatness 3.20164238e+00 RMSveldiv 2.68318971e-01 mu 5.91152578e-03 uprime 9.58458397e-02 Mt 1.80760471e-01 
T 2.42049068e+00  K +4.59132224e-03 ReLambda +1.57627705e+01 Skewness -3.08648162e-01 Flatness 3.20375098e+00 RMSveldiv 2.66904527e-01 mu 5.92626114e-03 uprime 9.58384993e-02 Mt 1.80746433e-01 
T 2.42614222e+00  K +4.59318337e-03 ReLambda +1.58045840e+01 Skewness -3.11519259e-01 Flatness 3.20757367e+00 RMSveldiv 2.65727533e-01 mu 5.94198159e-03 uprime 9.58595569e-02 Mt 1.80785942e-01 
T 2.43180477e+00  K +4.59553182e-03 ReLambda +1.58430081e+01 Skewness -3.14402846e-01 Flatness 3.21281054e+00 RMSveldiv 2.64722313e-01 mu 5.95642774e-03 uprime 9.58851171e-02 Mt 1.80833943e-01 
T 2.43748229e+00  K +4.59570612e-03 ReLambda +1.58721194e+01 Skewness -3.17155480e-01 Flatness 3.21888634e+00 RMSveldiv 2.63776838e-01 mu 5.96737258e-03 uprime 9.58873616e-02 Mt 1.80837983e-01 
T 2.44319477e+00  K +4.59106118e-03 ReLambda +1.58869608e+01 Skewness -3.19709851e-01 Flatness 3.22514031e+00 RMSveldiv 2.62749979e-01 mu 5.97295243e-03 uprime 9.58386810e-02 Mt 1.80746004e-01 
T 2.44894513e+00  K +4.57942150e-03 ReLambda +1.58841357e+01 Skewness -3.22070365e-01 Flatness 3.23098259e+00 RMSveldiv 2.61503339e-01 mu 5.97189033e-03 uprime 9.57162882e-02 Mt 1.80515040e-01 
T 2.45473318e+00  K +4.55956943e-03 ReLambda +1.58625876e+01 Skewness -3.24297486e-01 Flatness 3.23603429e+00 RMSveldiv 2.59930503e-01 mu 5.96378896e-03 uprime 9.55071911e-02 Mt 1.80120594e-01 
T 2.46054881e+00  K +4.53165494e-03 ReLambda +1.58240063e+01 Skewness -3.26452056e-01 Flatness 3.24014392e+00 RMSveldiv 2.57990159e-01 mu 5.94928372e-03 uprime 9.52124527e-02 Mt 1.79564672e-01 
T 2.46637855e+00  K +4.49733210e-03 ReLambda +1.57727136e+01 Skewness -3.28530628e-01 Flatness 3.24330704e+00 RMSveldiv 2.55726391e-01 mu 5.92999941e-03 uprime 9.48487999e-02 Mt 1.78878811e-01 
T 2.47220492e+00  K +4.45956321e-03 ReLambda +1.57149341e+01 Skewness -3.30411173e-01 Flatness 3.24552661e+00 RMSveldiv 2.53272045e-01 mu 5.90827631e-03 uprime 9.44469289e-02 Mt 1.78120892e-01 
T 2.47802192e+00  K +4.42198336e-03 ReLambda +1.56574084e+01 Skewness -3.31846274e-01 Flatness 3.24670667e+00 RMSveldiv 2.50822912e-01 mu 5.88664863e-03 uprime 9.40451679e-02 Mt 1.77363183e-01 
T 2.48382411e+00  K +4.38825594e-03 ReLambda +1.56061201e+01 Skewness -3.32497162e-01 Flatness 3.24659936e+00 RMSveldiv 2.48605645e-01 mu 5.86736596e-03 uprime 9.36828215e-02 Mt 1.76679796e-01 
T 2.48958431e+00  K +4.36144685e-03 ReLambda +1.55652676e+01 Skewness -3.32021279e-01 Flatness 3.24485522e+00 RMSveldiv 2.46838322e-01 mu 5.85200685e-03 uprime 9.33934001e-02 Mt 1.76133916e-01 
T 2.49530653e+00  K +4.34314802e-03 ReLambda +1.55361262e+01 Skewness -3.30188043e-01 Flatness 3.24114386e+00 RMSveldiv 2.45665059e-01 mu 5.84105069e-03 uprime 9.31948605e-02 Mt 1.75759401e-01 
T 2.50098933e+00  K +4.33344246e-03 ReLambda +1.55174307e+01 Skewness -3.26969338e-01 Flatness 3.23530909e+00 RMSveldiv 2.45138783e-01 mu 5.83402179e-03 uprime 9.30888483e-02 Mt 1.75559355e-01 
T 2.50665930e+00  K +4.33092098e-03 ReLambda +1.55059101e+01 Skewness -3.22567119e-01 Flatness 3.22746946e+00 RMSveldiv 2.45206071e-01 mu 5.82969047e-03 uprime 9.30606711e-02 Mt 1.75506072e-01 
T 2.51231824e+00  K +4.33307321e-03 ReLambda +1.54974202e+01 Skewness -3.17435560e-01 Flatness 3.21814474e+00 RMSveldiv 2.45716158e-01 mu 5.82649853e-03 uprime 9.30835369e-02 Mt 1.75549034e-01 
T 2.51799875e+00  K +4.33671822e-03 ReLambda +1.54878453e+01 Skewness -3.12181244e-01 Flatness 3.20815311e+00 RMSveldiv 2.46440839e-01 mu 5.82289870e-03 uprime 9.31233121e-02 Mt 1.75623879e-01 
T 2.52372820e+00  K +4.33855490e-03 ReLambda +1.54740716e+01 Skewness -3.07507511e-01 Flatness 3.19855168e+00 RMSveldiv 2.47104997e-01 mu 5.81772028e-03 uprime 9.31445455e-02 Mt 1.75663759e-01 
T 2.52951346e+00  K +4.33571695e-03 ReLambda +1.54547363e+01 Skewness -3.04132346e-01 Flatness 3.19050722e+00 RMSveldiv 2.47424367e-01 mu 5.81045088e-03 uprime 9.31163966e-02 Mt 1.75610524e-01 
T 2.53538743e+00  K +4.32631694e-03 ReLambda +1.54305033e+01 Skewness -3.02660389e-01 Flatness 3.18504728e+00 RMSveldiv 2.47158620e-01 mu 5.80134008e-03 uprime 9.30183712e-02 Mt 1.75425531e-01 
T 2.54133581e+00  K +4.30995567e-03 ReLambda +1.54043004e+01 Skewness -3.03514550e-01 Flatness 3.18296973e+00 RMSveldiv 2.46163498e-01 mu 5.79148869e-03 uprime 9.28456684e-02 Mt 1.75099726e-01 
T 2.54733010e+00  K +4.28795518e-03 ReLambda +1.53805769e+01 Skewness -3.06778561e-01 Flatness 3.18457774e+00 RMSveldiv 2.44444783e-01 mu 5.78256945e-03 uprime 9.26117839e-02 Mt 1.74658558e-01 
T 2.55329951e+00  K +4.26316073e-03 ReLambda +1.53639700e+01 Skewness -3.12081705e-01 Flatness 3.18952616e+00 RMSveldiv 2.42180588e-01 mu 5.77632584e-03 uprime 9.23466832e-02 Mt 1.74158530e-01 
T 2.55916989e+00  K +4.23892219e-03 ReLambda +1.53573803e+01 Skewness -3.18632314e-01 Flatness 3.19685362e+00 RMSveldiv 2.39665139e-01 mu 5.77384834e-03 uprime 9.20861954e-02 Mt 1.73667203e-01 
T 2.56495913e+00  K +4.21766968e-03 ReLambda +1.53610327e+01 Skewness -3.25529417e-01 Flatness 3.20540763e+00 RMSveldiv 2.37172255e-01 mu 5.77522154e-03 uprime 9.18567176e-02 Mt 1.73234349e-01 
T 2.57067472e+00  K +4.20081685e-03 ReLambda +1.53729299e+01 Skewness -3.31881109e-01 Flatness 3.21405583e+00 RMSveldiv 2.34925902e-01 mu 5.77969447e-03 uprime 9.16739182e-02 Mt 1.72889513e-01 
T 2.57637851e+00  K +4.18848116e-03 ReLambda +1.53895974e+01 Skewness -3.37031140e-01 Flatness 3.22197695e+00 RMSveldiv 2.33045023e-01 mu 5.78596087e-03 uprime 9.15394569e-02 Mt 1.72635823e-01 
T 2.58209512e+00  K +4.17989324e-03 ReLambda +1.54066450e+01 Skewness -3.40559662e-01 Flatness 3.22862197e+00 RMSveldiv 2.31573853e-01 mu 5.79237017e-03 uprime 9.14452522e-02 Mt 1.72458041e-01 
T 2.58787097e+00  K +4.17346089e-03 ReLambda +1.54195593e+01 Skewness -3.42384093e-01 Flatness 3.23382297e+00 RMSveldiv 2.30467570e-01 mu 5.79722550e-03 uprime 9.13741142e-02 Mt 1.72323752e-01 
T 2.59372849e+00  K +4.16714498e-03 ReLambda +1.54242001e+01 Skewness -3.42704049e-01 Flatness 3.23769360e+00 RMSveldiv 2.29621192e-01 mu 5.79897030e-03 uprime 9.13038438e-02 Mt 1.72191099e-01 
T 2.59966664e+00  K +4.15883083e-03 ReLambda +1.54174901e+01 Skewness -3.41931354e-01 Flatness 3.24055652e+00 RMSveldiv 2.28890780e-01 mu 5.79644758e-03 uprime 9.12113027e-02 Mt 1.72016454e-01 
T 2.60564617e+00  K +4.14685847e-03 ReLambda +1.53981558e+01 Skewness -3.40552643e-01 Flatness 3.24281576e+00 RMSveldiv 2.28129664e-01 mu 5.78917852e-03 uprime 9.10782209e-02 Mt 1.71765368e-01 
T 2.61162151e+00  K +4.13046050e-03 ReLambda +1.53671233e+01 Skewness -3.38957022e-01 Flatness 3.24482868e+00 RMSveldiv 2.27224420e-01 mu 5.77751137e-03 uprime 9.08960023e-02 Mt 1.71421635e-01 
T 2.61755039e+00  K +4.10993134e-03 ReLambda +1.53272903e+01 Skewness -3.37318952e-01 Flatness 3.24679407e+00 RMSveldiv 2.26120419e-01 mu 5.76253554e-03 uprime 9.06676545e-02 Mt 1.70990926e-01 
T 2.62341158e+00  K +4.08641576e-03 ReLambda +1.52827743e+01 Skewness -3.35590598e-01 Flatness 3.24872702e+00 RMSveldiv 2.24821496e-01 mu 5.74579904e-03 uprime 9.04055935e-02 Mt 1.70496652e-01 
T 2.62923644e+00  K +4.06141152e-03 ReLambda +1.52378742e+01 Skewness -3.33572014e-01 Flatness 3.25049686e+00 RMSveldiv 2.23366468e-01 mu 5.72891816e-03 uprime 9.01262768e-02 Mt 1.69969844e-01 
T 2.63506422e+00  K +4.03663823e-03 ReLambda +1.51968664e+01 Skewness -3.31022536e-01 Flatness 3.25184913e+00 RMSveldiv 2.21821163e-01 mu 5.71350063e-03 uprime 8.98488477e-02 Mt 1.69446595e-01 
T 2.64092226e+00  K +4.01393931e-03 ReLambda +1.51637531e+01 Skewness -3.27760660e-01 Flatness 3.25242614e+00 RMSveldiv 2.20274821e-01 mu 5.70105116e-03 uprime 8.95940793e-02 Mt 1.68966075e-01 
T 2.64682563e+00  K +3.99507444e-03 ReLambda +1.51416808e+01 Skewness -3.23744352e-01 Flatness 3.25181092e+00 RMSveldiv 2.18833252e-01 mu 5.69275274e-03 uprime 8.93820100e-02 Mt 1.68566065e-01 
T 2.65276461e+00  K +3.98146195e-03 ReLambda +1.51322298e+01 Skewness -3.19131648e-01 Flatness 3.24962927e+00 RMSveldiv 2.17609553e-01 mu 5.68919949e-03 uprime 8.92289326e-02 Mt 1.68277289e-01 
T 2.65869919e+00  K +3.97379744e-03 ReLambda +1.51346772e+01 Skewness -3.14289522e-01 Flatness 3.24571093e+00 RMSveldiv 2.16701856e-01 mu 5.69011962e-03 uprime 8.91429461e-02 Mt 1.68115016e-01 
T 2.66459875e+00  K +3.97171739e-03 ReLambda +1.51458761e+01 Skewness -3.09695902e-01 Flatness 3.24019046e+00 RMSveldiv 2.16159325e-01 mu 5.69433003e-03 uprime 8.91200535e-02 Mt 1.68071712e-01 
T 2.67045837e+00  K +3.97387187e-03 ReLambda +1.51610953e+01 Skewness -3.05827526e-01 Flatness 3.23347534e+00 RMSveldiv 2.15967126e-01 mu 5.70005190e-03 uprime 8.91449908e-02 Mt 1.68118595e-01 
T 2.67629559e+00  K +3.97821181e-03 ReLambda +1.51751146e+01 Skewness -3.03090948e-01 Flatness 3.22613890e+00 RMSveldiv 2.16048255e-01 mu 5.70532269e-03 uprime 8.91945717e-02 Mt 1.68211946e-01 
T 2.68213950e+00  K +3.98230107e-03 ReLambda +1.51831109e+01 Skewness -3.01801386e-01 Flatness 3.21884617e+00 RMSveldiv 2.16273524e-01 mu 5.70832901e-03 uprime 8.92413157e-02 Mt 1.68299946e-01 
T 2.68801749e+00  K +3.98361995e-03 ReLambda +1.51813128e+01 Skewness -3.02180163e-01 Flatness 3.21233055e+00 RMSveldiv 2.16475923e-01 mu 5.70765300e-03 uprime 8.92569019e-02 Mt 1.68329197e-01 
T 2.69395474e+00  K +3.97991524e-03 ReLambda +1.51675350e+01 Skewness -3.04351546e-01 Flatness 3.20735974e+00 RMSveldiv 2.16472531e-01 mu 5.70247302e-03 uprime 8.92160407e-02 Mt 1.68252011e-01 
T 2.69996070e+00  K +3.96961042e-03 ReLambda +1.51416102e+01 Skewness -3.08326497e-01 Flatness 3.20465969e+00 RMSveldiv 2.16095678e-01 mu 5.69272619e-03 uprime 8.91009420e-02 Mt 1.68034845e-01 
T 2.70601227e+00  K +3.95228948e-03 ReLambda +1.51057336e+01 Skewness -3.13950008e-01 Flatness 3.20472395e+00 RMSveldiv 2.15235572e-01 mu 5.67923782e-03 uprime 8.89066339e-02 Mt 1.67668325e-01 
T 2.71208645e+00  K +3.92889501e-03 ReLambda +1.50640753e+01 Skewness -3.20886771e-01 Flatness 3.20757940e+00 RMSveldiv 2.13874159e-01 mu 5.66357571e-03 uprime 8.86432278e-02 Mt 1.67171518e-01 
T 2.71813890e+00  K +3.90165712e-03 ReLambda +1.50220450e+01 Skewness -3.28594859e-01 Flatness 3.21269008e+00 RMSveldiv 2.12100160e-01 mu 5.64777377e-03 uprime 8.83353476e-02 Mt 1.66590853e-01 
T 2.72415705e+00  K +3.87335642e-03 ReLambda +1.49847240e+01 Skewness -3.36430871e-01 Flatness 3.21911509e+00 RMSveldiv 2.10074269e-01 mu 5.63374235e-03 uprime 8.80141163e-02 Mt 1.65985015e-01 
T 2.73013306e+00  K +3.84675822e-03 ReLambda +1.49559757e+01 Skewness -3.43704007e-01 Flatness 3.22578094e+00 RMSveldiv 2.07991783e-01 mu 5.62293398e-03 uprime 8.77109195e-02 Mt 1.65413184e-01 
T 2.73608309e+00  K +3.82398329e-03 ReLambda +1.49377006e+01 Skewness -3.49798903e-01 Flatness 3.23179154e+00 RMSveldiv 2.06033100e-01 mu 5.61606317e-03 uprime 8.74502124e-02 Mt 1.64921471e-01 
T 2.74200898e+00  K +3.80631587e-03 ReLambda +1.49297610e+01 Skewness -3.54237628e-01 Flatness 3.23658656e+00 RMSveldiv 2.04343046e-01 mu 5.61307815e-03 uprime 8.72471276e-02 Mt 1.64538411e-01 
T 2.74792988e+00  K +3.79392351e-03 ReLambda +1.49300075e+01 Skewness -3.56800344e-01 Flatness 3.24004202e+00 RMSveldiv 2.02999037e-01 mu 5.61317084e-03 uprime 8.71040307e-02 Mt 1.64268462e-01 
T 2.75385233e+00  K +3.78598422e-03 ReLambda +1.49348208e+01 Skewness -3.57545617e-01 Flatness 3.24238563e+00 RMSveldiv 2.02010440e-01 mu 5.61498044e-03 uprime 8.70118104e-02 Mt 1.64094446e-01 
T 2.75978578e+00  K +3.78084470e-03 ReLambda +1.49398594e+01 Skewness -3.56808163e-01 Flatness 3.24406261e+00 RMSveldiv 2.01316404e-01 mu 5.61687482e-03 uprime 8.69516426e-02 Mt 1.63980868e-01 
T 2.76573629e+00  K +3.77639630e-03 ReLambda +1.49410130e+01 Skewness -3.55118498e-01 Flatness 3.24555101e+00 RMSveldiv 2.00801449e-01 mu 5.61730853e-03 uprime 8.68993398e-02 Mt 1.63882121e-01 
T 2.77171642e+00  K +3.77052483e-03 ReLambda +1.49353335e+01 Skewness -3.53085507e-01 Flatness 3.24722596e+00 RMSveldiv 2.00318775e-01 mu 5.61517321e-03 uprime 8.68305636e-02 Mt 1.63752314e-01 
T 2.77772564e+00  K +3.76160429e-03 ReLambda +1.49217740e+01 Skewness -3.51280388e-01 Flatness 3.24928819e+00 RMSveldiv 1.99722876e-01 mu 5.61007531e-03 uprime 8.67265212e-02 Mt 1.63556011e-01 
T 2.78376699e+00  K +3.74888824e-03 ReLambda +1.49015354e+01 Skewness -3.50124428e-01 Flatness 3.25175979e+00 RMSveldiv 1.98901752e-01 mu 5.60246631e-03 uprime 8.65784699e-02 Mt 1.63276727e-01 
T 2.78986169e+00  K +3.73267830e-03 ReLambda +1.48777952e+01 Skewness -3.49813926e-01 Flatness 3.25450292e+00 RMSveldiv 1.97802509e-01 mu 5.59354080e-03 uprime 8.63897032e-02 Mt 1.62920672e-01 
T 2.79597665e+00  K +3.71449127e-03 ReLambda +1.48552461e+01 Skewness -3.50281702e-01 Flatness 3.25718929e+00 RMSveldiv 1.96462381e-01 mu 5.58506309e-03 uprime 8.61776248e-02 Mt 1.62520662e-01 
T 2.80209306e+00  K +3.69656170e-03 ReLambda +1.48385226e+01 Skewness -3.51183168e-01 Flatness 3.25934348e+00 RMSveldiv 1.94997893e-01 mu 5.57877563e-03 uprime 8.59681447e-02 Mt 1.62125552e-01 
T 2.80818665e+00  K +3.68125422e-03 ReLambda +1.48307388e+01 Skewness -3.51969357e-01 Flatness 3.26040594e+00 RMSveldiv 1.93580060e-01 mu 5.57584921e-03 uprime 8.57889382e-02 Mt 1.61787525e-01 
T 2.81421731e+00  K +3.67036984e-03 ReLambda +1.48323341e+01 Skewness -3.52027373e-01 Flatness 3.25988701e+00 RMSveldiv 1.92389186e-01 mu 5.57644896e-03 uprime 8.56612994e-02 Mt 1.61546735e-01 
T 2.82018719e+00  K +3.66452253e-03 ReLambda +1.48408728e+01 Skewness -3.50860764e-01 Flatness 3.25754560e+00 RMSveldiv 1.91552887e-01 mu 5.57965923e-03 uprime 8.55926831e-02 Mt 1.61417236e-01 
T 2.82612012e+00  K +3.66312842e-03 ReLambda +1.48519012e+01 Skewness -3.48210705e-01 Flatness 3.25345968e+00 RMSveldiv 1.91123415e-01 mu 5.58380555e-03 uprime 8.55764457e-02 Mt 1.61386502e-01 
T 2.83203992e+00  K +3.66458928e-03 ReLambda +1.48600320e+01 Skewness -3.44123755e-01 Flatness 3.24802314e+00 RMSveldiv 1.91070836e-01 mu 5.58686244e-03 uprime 8.55939793e-02 Mt 1.61419447e-01 
T 2.83797951e+00  K +3.66659950e-03 ReLambda +1.48601068e+01 Skewness -3.38946338e-01 Flatness 3.24184990e+00 RMSveldiv 1.91286770e-01 mu 5.58689057e-03 uprime 8.56183676e-02 Mt 1.61465316e-01 
T 2.84397261e+00  K +3.66655694e-03 ReLambda +1.48481834e+01 Skewness -3.33268307e-01 Flatness 3.23564816e+00 RMSveldiv 1.91601912e-01 mu 5.58240778e-03 uprime 8.56192394e-02 Mt 1.61466844e-01 
T 2.85004845e+00  K +3.66203402e-03 ReLambda +1.48223366e+01 Skewness -3.27832591e-01 Flatness 3.23009641e+00 RMSveldiv 1.91812933e-01 mu 5.57269025e-03 uprime 8.55682305e-02 Mt 1.61370548e-01 
T 2.85620334e+00  K +3.65135487e-03 ReLambda +1.47833938e+01 Skewness -3.23438568e-01 Flatness 3.22575763e+00 RMSveldiv 1.91721762e-01 mu 5.55804909e-03 uprime 8.54455932e-02 Mt 1.61139192e-01 
T 2.86244173e+00  K +3.63406512e-03 ReLambda +1.47348671e+01 Skewness -3.20765762e-01 Flatness 3.22294974e+00 RMSveldiv 1.91186253e-01 mu 5.53980471e-03 uprime 8.52456095e-02 Mt 1.60761995e-01 
T 2.86871236e+00  K +3.61133301e-03 ReLambda +1.46827707e+01 Skewness -3.20263089e-01 Flatness 3.22171944e+00 RMSveldiv 1.90168957e-01 mu 5.52021825e-03 uprime 8.49813562e-02 Mt 1.60263616e-01 
T 2.87494529e+00  K +3.58569362e-03 ReLambda +1.46339281e+01 Skewness -3.21989345e-01 Flatness 3.22180041e+00 RMSveldiv 1.88757661e-01 mu 5.50185512e-03 uprime 8.46820473e-02 Mt 1.59699139e-01 
T 2.88108641e+00  K +3.56012548e-03 ReLambda +1.45937939e+01 Skewness -3.25613754e-01 Flatness 3.22272482e+00 RMSveldiv 1.87126328e-01 mu 5.48676604e-03 uprime 8.43825358e-02 Mt 1.59134282e-01 
T 2.88713026e+00  K +3.53702948e-03 ReLambda +1.45651344e+01 Skewness -3.30583500e-01 Flatness 3.22403015e+00 RMSveldiv 1.85460154e-01 mu 5.47599104e-03 uprime 8.41113582e-02 Mt 1.58622854e-01 
T 2.89310369e+00  K +3.51783518e-03 ReLambda +1.45482607e+01 Skewness -3.36310163e-01 Flatness 3.22544079e+00 RMSveldiv 1.83905134e-01 mu 5.46964713e-03 uprime 8.38858569e-02 Mt 1.58197554e-01 
T 2.89905271e+00  K +3.50300647e-03 ReLambda +1.45417886e+01 Skewness -3.42297040e-01 Flatness 3.22695276e+00 RMSveldiv 1.82547283e-01 mu 5.46721382e-03 uprime 8.37119580e-02 Mt 1.57869554e-01 
T 2.90502199e+00  K +3.49224540e-03 ReLambda +1.45434137e+01 Skewness -3.48191460e-01 Flatness 3.22883872e+00 RMSveldiv 1.81413819e-01 mu 5.46782480e-03 uprime 8.35863794e-02 Mt 1.57632666e-01 
T 2.91104842e+00  K +3.48469498e-03 ReLambda +1.45504843e+01 Skewness -3.53801011e-01 Flatness 3.23160203e+00 RMSveldiv 1.80480494e-01 mu 5.47048312e-03 uprime 8.34989542e-02 Mt 1.57467718e-01 
T 2.91714537e+00  K +3.47918396e-03 ReLambda +1.45604348e+01 Skewness -3.59056628e-01 Flatness 3.23585270e+00 RMSveldiv 1.79687125e-01 mu 5.47422418e-03 uprime 8.34355546e-02 Mt 1.57348071e-01 
T 2.92330717e+00  K +3.47448871e-03 ReLambda +1.45711293e+01 Skewness -3.63955954e-01 Flatness 3.24212383e+00 RMSveldiv 1.78957207e-01 mu 5.47824491e-03 uprime 8.33812972e-02 Mt 1.57245660e-01 
T 2.92951970e+00  K +3.46961142e-03 ReLambda +1.45810725e+01 Skewness -3.68487835e-01 Flatness 3.25065209e+00 RMSveldiv 1.78222285e-01 mu 5.48198322e-03 uprime 8.33239751e-02 Mt 1.57137470e-01 
T 2.93571519e+00  K +3.46401592e-03 ReLambda +1.45893183e+01 Skewness -3.72533508e-01 Flatness 3.26109578e+00 RMSveldiv 1.77448976e-01 mu 5.48508338e-03 uprime 8.32569732e-02 Mt 1.57011027e-01 
T 2.94187775e+00  K +3.45756622e-03 ReLambda +1.45954219e+01 Skewness -3.75926998e-01 Flatness 3.27263249e+00 RMSveldiv 1.76633963e-01 mu 5.48737812e-03 uprime 8.31786033e-02 Mt 1.56863149e-01 
T 2.94797970e+00  K +3.45043054e-03 ReLambda +1.45990631e+01 Skewness -3.78443854e-01 Flatness 3.28399864e+00 RMSveldiv 1.75802801e-01 mu 5.48874708e-03 uprime 8.30909424e-02 Mt 1.56697751e-01 
T 2.95404211e+00  K +3.44281431e-03 ReLambda +1.45999005e+01 Skewness -3.79883070e-01 Flatness 3.29383287e+00 RMSveldiv 1.74985472e-01 mu 5.48906191e-03 uprime 8.29965788e-02 Mt 1.56519715e-01 
T 2.96010634e+00  K +3.43483371e-03 ReLambda +1.45974353e+01 Skewness -3.80080826e-01 Flatness 3.30084752e+00 RMSveldiv 1.74206382e-01 mu 5.48813510e-03 uprime 8.28970431e-02 Mt 1.56331926e-01 
T 2.96617388e+00  K +3.42653135e-03 ReLambda +1.45910660e+01 Skewness -3.78939351e-01 Flatness 3.30399194e+00 RMSveldiv 1.73484888e-01 mu 5.48574043e-03 uprime 8.27930090e-02 Mt 1.56135654e-01 
T 2.97228966e+00  K +3.41776839e-03 ReLambda +1.45801192e+01 Skewness -3.76446680e-01 Flatness 3.30276486e+00 RMSveldiv 1.72823365e-01 mu 5.48162482e-03 uprime 8.26829371e-02 Mt 1.55927996e-01 
T 2.97846435e+00  K +3.40837369e-03 ReLambda +1.45639866e+01 Skewness -3.72693580e-01 Flatness 3.29733278e+00 RMSveldiv 1.72219686e-01 mu 5.47555950e-03 uprime 8.25649224e-02 Mt 1.55705361e-01 
T 2.98467321e+00  K +3.39822055e-03 ReLambda +1.45423315e+01 Skewness -3.67903638e-01 Flatness 3.28868073e+00 RMSveldiv 1.71670259e-01 mu 5.46741795e-03 uprime 8.24376361e-02 Mt 1.55465242e-01 
T 2.99090403e+00  K +3.38721403e-03 ReLambda +1.45150829e+01 Skewness -3.62388436e-01 Flatness 3.27839705e+00 RMSveldiv 1.71168613e-01 mu 5.45717339e-03 uprime 8.23001330e-02 Mt 1.55205859e-01 
T 2.99711216e+00  K +3.37539635e-03 ReLambda +1.44827079e+01 Skewness -3.56545269e-01 Flatness 3.26829724e+00 RMSveldiv 1.70709681e-01 mu 5.44500152e-03 uprime 8.21531400e-02 Mt 1.54928584e-01 
T 3.00328760e+00  K +3.36282144e-03 ReLambda +1.44459805e+01 Skewness -3.50753329e-01 Flatness 3.25979687e+00 RMSveldiv 1.70281984e-01 mu 5.43119328e-03 uprime 8.19974661e-02 Mt 1.54634941e-01 
T 3.00943456e+00  K +3.34955998e-03 ReLambda +1.44060433e+01 Skewness -3.45359378e-01 Flatness 3.25360998e+00 RMSveldiv 1.69866582e-01 mu 5.41617826e-03 uprime 8.18340584e-02 Mt 1.54326719e-01 
T 3.01558043e+00  K +3.33566438e-03 ReLambda +1.43643435e+01 Skewness -3.40667426e-01 Flatness 3.24969900e+00 RMSveldiv 1.69434887e-01 mu 5.40050057e-03 uprime 8.16635669e-02 Mt 1.54005141e-01 
T 3.02174012e+00  K +3.32125999e-03 ReLambda +1.43228765e+01 Skewness -3.36973502e-01 Flatness 3.24746747e+00 RMSveldiv 1.68952188e-01 mu 5.38491039e-03 uprime 8.14874678e-02 Mt 1.53672992e-01 
T 3.02791068e+00  K +3.30659652e-03 ReLambda +1.42841772e+01 Skewness -3.34550314e-01 Flatness 3.24602370e+00 RMSveldiv 1.68383129e-01 mu 5.37036079e-03 uprime 8.13086973e-02 Mt 1.53335807e-01 
T 3.03410222e+00  K +3.29200665e-03 ReLambda +1.42509454e+01 Skewness -3.33606039e-01 Flatness 3.24451438e+00 RMSveldiv 1.67696776e-01 mu 5.35786677e-03 uprime 8.11311740e-02 Mt 1.53000976e-01 
T 3.04027048e+00  K +3.27806530e-03 ReLambda +1.42260626e+01 Skewness -3.34255944e-01 Flatness 3.24245143e+00 RMSveldiv 1.66882862e-01 mu 5.34851167e-03 uprime 8.09617778e-02 Mt 1.52681472e-01 
T 3.04645423e+00  K +3.26523506e-03 ReLambda +1.42115617e+01 Skewness -3.36496568e-01 Flatness 3.23984145e+00 RMSveldiv 1.65940873e-01 mu 5.34305985e-03 uprime 8.08060708e-02 Mt 1.52387781e-01 
T 3.05263468e+00  K +3.25411311e-03 ReLambda +1.42088729e+01 Skewness -3.40201437e-01 Flatness 3.23722933e+00 RMSveldiv 1.64899043e-01 mu 5.34204896e-03 uprime 8.06713070e-02 Mt 1.52133582e-01 
T 3.05884138e+00  K +3.24511128e-03 ReLambda +1.42181921e+01 Skewness -3.45163149e-01 Flatness 3.23552934e+00 RMSveldiv 1.63796425e-01 mu 5.34555263e-03 uprime 8.05625190e-02 Mt 1.51928364e-01 
T 3.06505400e+00  K +3.23851220e-03 ReLambda +1.42382501e+01 Skewness -3.51057696e-01 Flatness 3.23583222e+00 RMSveldiv 1.62692497e-01 mu 5.35309377e-03 uprime 8.04831442e-02 Mt 1.51778607e-01 
T 3.07127191e+00  K +3.23424227e-03 ReLambda +1.42662368e+01 Skewness -3.57516942e-01 Flatness 3.23909185e+00 RMSveldiv 1.61645024e-01 mu 5.36361581e-03 uprime 8.04322178e-02 Mt 1.51682494e-01 
T 3.07747494e+00  K +3.23187019e-03 ReLambda +1.42980007e+01 Skewness -3.64127991e-01 Flatness 3.24583864e+00 RMSveldiv 1.60704518e-01 mu 5.37555793e-03 uprime 8.04043271e-02 Mt 1.51629817e-01 
T 3.08367644e+00  K +3.23061860e-03 ReLambda +1.43289202e+01 Skewness -3.70518078e-01 Flatness 3.25604479e+00 RMSveldiv 1.59895937e-01 mu 5.38718262e-03 uprime 8.03897787e-02 Mt 1.51602298e-01 
T 3.08988210e+00  K +3.22950615e-03 ReLambda +1.43544606e+01 Skewness -3.76331923e-01 Flatness 3.26908142e+00 RMSveldiv 1.59221136e-01 mu 5.39678491e-03 uprime 8.03763650e-02 Mt 1.51576920e-01 
T 3.09609716e+00  K +3.22750026e-03 ReLambda +1.43709124e+01 Skewness -3.81252756e-01 Flatness 3.28382912e+00 RMSveldiv 1.58658537e-01 mu 5.40297023e-03 uprime 8.03512757e-02 Mt 1.51529528e-01 
T 3.10234227e+00  K +3.22368352e-03 ReLambda +1.43759153e+01 Skewness -3.85018018e-01 Flatness 3.29892565e+00 RMSveldiv 1.58168652e-01 mu 5.40485115e-03 uprime 8.03031533e-02 Mt 1.51438704e-01 
T 3.10863983e+00  K +3.21739063e-03 ReLambda +1.43685410e+01 Skewness -3.87399107e-01 Flatness 3.31295220e+00 RMSveldiv 1.57705887e-01 mu 5.40207867e-03 uprime 8.02237679e-02 Mt 1.51288932e-01 
T 3.11498094e+00  K +3.20834230e-03 ReLambda +1.43492897e+01 Skewness -3.88192643e-01 Flatness 3.32454552e+00 RMSveldiv 1.57231637e-01 mu 5.39484085e-03 uprime 8.01096677e-02 Mt 1.51073703e-01 
T 3.12134503e+00  K +3.19667423e-03 ReLambda +1.43198603e+01 Skewness -3.87261992e-01 Flatness 3.33263963e+00 RMSveldiv 1.56721912e-01 mu 5.38377642e-03 uprime 7.99625372e-02 Mt 1.50796192e-01 
T 3.12770433e+00  K +3.18284882e-03 ReLambda +1.42826029e+01 Skewness -3.84578653e-01 Flatness 3.33661697e+00 RMSveldiv 1.56170539e-01 mu 5.36976890e-03 uprime 7.97881146e-02 Mt 1.50467220e-01 
T 3.13402602e+00  K +3.16748682e-03 ReLambda +1.42399725e+01 Skewness -3.80270347e-01 Flatness 3.33636823e+00 RMSveldiv 1.55584596e-01 mu 5.35374134e-03 uprime 7.95941169e-02 Mt 1.50101338e-01 
T 3.14028899e+00  K +3.15116054e-03 ReLambda +1.41941074e+01 Skewness -3.74641544e-01 Flatness 3.33225463e+00 RMSveldiv 1.54973361e-01 mu 5.33649761e-03 uprime 7.93876689e-02 Mt 1.49711981e-01 
T 3.14652130e+00  K +3.13420006e-03 ReLambda +1.41465361e+01 Skewness -3.68122673e-01 Flatness 3.32493868e+00 RMSveldiv 1.54335649e-01 mu 5.31861244e-03 uprime 7.91728654e-02 Mt 1.49306868e-01 
T 3.15274550e+00  K +3.11686131e-03 ReLambda +1.40988549e+01 Skewness -3.61287579e-01 Flatness 3.31531008e+00 RMSveldiv 1.53661666e-01 mu 5.30068594e-03 uprime 7.89528931e-02 Mt 1.48892009e-01 
T 3.15899567e+00  K +3.09939808e-03 ReLambda +1.40529912e+01 Skewness -3.54812622e-01 Flatness 3.30445481e+00 RMSveldiv 1.52934489e-01 mu 5.28344278e-03 uprime 7.87309498e-02 Mt 1.48473434e-01 
T 3.16527837e+00  K +3.08231279e-03 ReLambda +1.40117392e+01 Skewness -3.49470722e-01 Flatness 3.29367918e+00 RMSveldiv 1.52143426e-01 mu 5.26793344e-03 uprime 7.85134506e-02 Mt 1.48063237e-01 
T 3.17163300e+00  K +3.06630116e-03 ReLambda +1.39783178e+01 Skewness -3.46001119e-01 Flatness 3.28428233e+00 RMSveldiv 1.51288462e-01 mu 5.25536813e-03 uprime 7.83093556e-02 Mt 1.47678314e-01 
T 3.17802658e+00  K +3.05252264e-03 ReLambda +1.39565090e+01 Skewness -3.45059465e-01 Flatness 3.27746118e+00 RMSveldiv 1.50404055e-01 mu 5.24716877e-03 uprime 7.81336352e-02 Mt 1.47346892e-01 
T 3.18445132e+00  K +3.04215741e-03 ReLambda +1.39491270e+01 Skewness -3.46981909e-01 Flatness 3.27380537e+00 RMSveldiv 1.49548069e-01 mu 5.24439338e-03 uprime 7.80015908e-02 Mt 1.47097825e-01 
T 3.19085071e+00  K +3.03619109e-03 ReLambda +1.39571175e+01 Skewness -3.51645750e-01 Flatness 3.27312736e+00 RMSveldiv 1.48798696e-01 mu 5.24739757e-03 uprime 7.79260017e-02 Mt 1.46955209e-01 
T 3.19717828e+00  K +3.03488383e-03 ReLambda +1.39786358e+01 Skewness -3.58433350e-01 Flatness 3.27449294e+00 RMSveldiv 1.48220814e-01 mu 5.25548769e-03 uprime 7.79102213e-02 Mt 1.46925367e-01 
T 3.20344999e+00  K +3.03762110e-03 ReLambda +1.40096352e+01 Skewness -3.66471327e-01 Flatness 3.27670989e+00 RMSveldiv 1.47838684e-01 mu 5.26714242e-03 uprime 7.79462418e-02 Mt 1.46993201e-01 
T 3.20967530e+00  K +3.04302158e-03 ReLambda +1.40446048e+01 Skewness -3.74806554e-01 Flatness 3.27881808e+00 RMSveldiv 1.47631823e-01 mu 5.28028976e-03 uprime 7.80161476e-02 Mt 1.47124929e-01 
T 3.21590626e+00  K +3.04915338e-03 ReLambda +1.40777645e+01 Skewness -3.82665722e-01 Flatness 3.28038244e+00 RMSveldiv 1.47532314e-01 mu 5.29275667e-03 uprime 7.80950271e-02 Mt 1.47273578e-01 
T 3.22217275e+00  K +3.05374971e-03 ReLambda +1.41035868e+01 Skewness -3.89489133e-01 Flatness 3.28148433e+00 RMSveldiv 1.47435777e-01 mu 5.30246499e-03 uprime 7.81538277e-02 Mt 1.47384366e-01 
T 3.22849073e+00  K +3.05457681e-03 ReLambda +1.41177216e+01 Skewness -3.94983300e-01 Flatness 3.28253481e+00 RMSveldiv 1.47217790e-01 mu 5.30777918e-03 uprime 7.81640626e-02 Mt 1.47403581e-01 
T 3.23488724e+00  K +3.04989431e-03 ReLambda +1.41178164e+01 Skewness -3.99092938e-01 Flatness 3.28399616e+00 RMSveldiv 1.46760574e-01 mu 5.30781483e-03 uprime 7.81035653e-02 Mt 1.47289426e-01 
T 3.24136978e+00  K +3.03889628e-03 ReLambda +1.41038972e+01 Skewness -4.01848744e-01 Flatness 3.28613168e+00 RMSveldiv 1.45986844e-01 mu 5.30258167e-03 uprime 7.79619584e-02 Mt 1.47022333e-01 
T 3.24790709e+00  K +3.02214438e-03 ReLambda +1.40785797e+01 Skewness -4.03233554e-01 Flatness 3.28887425e+00 RMSveldiv 1.44896820e-01 mu 5.29306318e-03 uprime 7.77461478e-02 Mt 1.46615323e-01 
T 3.25446693e+00  K +3.00153946e-03 ReLambda +1.40463511e+01 Skewness -4.03108021e-01 Flatness 3.29185551e+00 RMSveldiv 1.43580534e-01 mu 5.28094630e-03 uprime 7.74801395e-02 Mt 1.46113664e-01 
T 3.26099987e+00  K +2.97988073e-03 ReLambda +1.40122214e+01 Skewness -4.01216414e-01 Flatness 3.29451677e+00 RMSveldiv 1.42203425e-01 mu 5.26811471e-03 uprime 7.71997249e-02 Mt 1.45584840e-01 
T 3.26744332e+00  K +2.96003607e-03 ReLambda +1.39801835e+01 Skewness -3.97333223e-01 Flatness 3.29624545e+00 RMSveldiv 1.40958079e-01 mu 5.25606957e-03 uprime 7.69420358e-02 Mt 1.45098868e-01 
T 3.27380245e+00  K +2.94390058e-03 ReLambda +1.39518832e+01 Skewness -3.91387860e-01 Flatness 3.29648896e+00 RMSveldiv 1.39991421e-01 mu 5.24542963e-03 uprime 7.67319994e-02 Mt 1.44702749e-01 
T 3.28009352e+00  K +2.93223769e-03 ReLambda +1.39270086e+01 Skewness -3.83582546e-01 Flatness 3.29476724e+00 RMSveldiv 1.39381963e-01 mu 5.23607764e-03 uprime 7.65799909e-02 Mt 1.44416046e-01 
T 3.28635793e+00  K +2.92467339e-03 ReLambda +1.39039165e+01 Skewness -3.74405699e-01 Flatness 3.29071859e+00 RMSveldiv 1.39127293e-01 mu 5.22739581e-03 uprime 7.64815012e-02 Mt 1.44230257e-01 
T 3.29263508e+00  K +2.91997710e-03 ReLambda +1.38805817e+01 Skewness -3.64616340e-01 Flatness 3.28419591e+00 RMSveldiv 1.39151962e-01 mu 5.21862270e-03 uprime 7.64206821e-02 Mt 1.44115499e-01 
T 3.29895891e+00  K +2.91637432e-03 ReLambda +1.38553865e+01 Skewness -3.55153887e-01 Flatness 3.27542463e+00 RMSveldiv 1.39320683e-01 mu 5.20915017e-03 uprime 7.63744269e-02 Mt 1.44028202e-01 
T 3.30535876e+00  K +2.91194898e-03 ReLambda +1.38277733e+01 Skewness -3.46999015e-01 Flatness 3.26515612e+00 RMSveldiv 1.39462251e-01 mu 5.19876855e-03 uprime 7.63176583e-02 Mt 1.43921082e-01 
T 3.31185171e+00  K +2.90511534e-03 ReLambda +1.37987330e+01 Skewness -3.41032405e-01 Flatness 3.25476242e+00 RMSveldiv 1.39403884e-01 mu 5.18785042e-03 uprime 7.62294995e-02 Mt 1.43754772e-01 
T 3.31839712e+00  K +2.89515871e-03 ReLambda +1.37711168e+01 Skewness -3.37900656e-01 Flatness 3.24621304e+00 RMSveldiv 1.39017308e-01 mu 5.17746768e-03 uprime 7.61003307e-02 Mt 1.43511136e-01 
T 3.32497637e+00  K +2.88245759e-03 ReLambda +1.37487823e+01 Skewness -3.37812526e-01 Flatness 3.24156107e+00 RMSveldiv 1.38259677e-01 mu 5.16907067e-03 uprime 7.59347813e-02 Mt 1.43198902e-01 
T 3.33151776e+00  K +2.86851588e-03 ReLambda +1.37357379e+01 Skewness -3.40523259e-01 Flatness 3.24239220e+00 RMSveldiv 1.37195747e-01 mu 5.16416641e-03 uprime 7.57523140e-02 Mt 1.42854771e-01 
T 3.33797347e+00  K +2.85532624e-03 ReLambda +1.37344553e+01 Skewness -3.45378486e-01 Flatness 3.24913046e+00 RMSveldiv 1.35970336e-01 mu 5.16368421e-03 uprime 7.55790637e-02 Mt 1.42528020e-01 
T 3.34437474e+00  K +2.84460683e-03 ReLambda +1.37452266e+01 Skewness -3.51571660e-01 Flatness 3.26098224e+00 RMSveldiv 1.34745302e-01 mu 5.16773383e-03 uprime 7.54378155e-02 Mt 1.42261614e-01 
T 3.35073147e+00  K +2.83756515e-03 ReLambda +1.37661784e+01 Skewness -3.58252402e-01 Flatness 3.27605378e+00 RMSveldiv 1.33673735e-01 mu 5.17561100e-03 uprime 7.53447441e-02 Mt 1.42086050e-01 
T 3.35706054e+00  K +2.83457964e-03 ReLambda +1.37935260e+01 Skewness -3.64680688e-01 Flatness 3.29178350e+00 RMSveldiv 1.32863784e-01 mu 5.18589274e-03 uprime 7.53050405e-02 Mt 1.42011117e-01 
T 3.36341008e+00  K +2.83515515e-03 ReLambda +1.38223895e+01 Skewness -3.70367373e-01 Flatness 3.30563287e+00 RMSveldiv 1.32359888e-01 mu 5.19674445e-03 uprime 7.53122123e-02 Mt 1.42024571e-01 
T 3.36980216e+00  K +2.83802960e-03 ReLambda +1.38473217e+01 Skewness -3.75080700e-01 Flatness 3.31557138e+00 RMSveldiv 1.32145130e-01 mu 5.20611808e-03 uprime 7.53495087e-02 Mt 1.42094828e-01 
T 3.37624519e+00  K +2.84133028e-03 ReLambda +1.38632143e+01 Skewness -3.78873293e-01 Flatness 3.32063269e+00 RMSveldiv 1.32140560e-01 mu 5.21209316e-03 uprime 7.53920839e-02 Mt 1.42175039e-01 
T 3.38272718e+00  K +2.84291347e-03 ReLambda +1.38662253e+01 Skewness -3.82016549e-01 Flatness 3.32114100e+00 RMSveldiv 1.32219826e-01 mu 5.21322521e-03 uprime 7.54115759e-02 Mt 1.42211726e-01 
T 3.38925156e+00  K +2.84083303e-03 ReLambda +1.38545289e+01 Skewness -3.84891110e-01 Flatness 3.31851833e+00 RMSveldiv 1.32237492e-01 mu 5.20882777e-03 uprime 7.53822815e-02 Mt 1.42156424e-01 
T 3.39580567e+00  K +2.83377302e-03 ReLambda +1.38285950e+01 Skewness -3.87828850e-01 Flatness 3.31476855e+00 RMSveldiv 1.32062562e-01 mu 5.19907748e-03 uprime 7.52867764e-02 Mt 1.41976278e-01 
T 3.40237274e+00  K +2.82139277e-03 ReLambda +1.37911785e+01 Skewness -3.91013366e-01 Flatness 3.31191296e+00 RMSveldiv 1.31610148e-01 mu 5.18501019e-03 uprime 7.51203805e-02 Mt 1.41662463e-01 
T 3.40893552e+00  K +2.80444046e-03 ReLambda +1.37468269e+01 Skewness -3.94431322e-01 Flatness 3.31153662e+00 RMSveldiv 1.30862153e-01 mu 5.16833549e-03 uprime 7.48927006e-02 Mt 1.41233094e-01 
T 3.41549887e+00  K +2.78453694e-03 ReLambda +1.37008878e+01 Skewness -3.97890425e-01 Flatness 3.31456194e+00 RMSveldiv 1.29867357e-01 mu 5.15106396e-03 uprime 7.46249578e-02 Mt 1.40728183e-01 
T 3.42205799e+00  K +2.76391344e-03 ReLambda +1.36587629e+01 Skewness -4.01047889e-01 Flatness 3.32120871e+00 RMSveldiv 1.28732101e-01 mu 5.13522645e-03 uprime 7.43467762e-02 Mt 1.40203588e-01 
T 3.42859052e+00  K +2.74499201e-03 ReLambda +1.36249624e+01 Skewness -4.03486195e-01 Flatness 3.33099046e+00 RMSveldiv 1.27598815e-01 mu 5.12251861e-03 uprime 7.40907618e-02 Mt 1.39720790e-01 
T 3.43509034e+00  K +2.72977214e-03 ReLambda +1.36020474e+01 Skewness -4.04836929e-01 Flatness 3.34283966e+00 RMSveldiv 1.26607437e-01 mu 5.11390335e-03 uprime 7.38842194e-02 Mt 1.39331273e-01 
T 3.44157205e+00  K +2.71945180e-03 ReLambda +1.35903369e+01 Skewness -4.04881125e-01 Flatness 3.35530776e+00 RMSveldiv 1.25864305e-01 mu 5.10950063e-03 uprime 7.37437980e-02 Mt 1.39066432e-01 
T 3.44801253e+00  K +2.71430671e-03 ReLambda +1.35881604e+01 Skewness -4.03626966e-01 Flatness 3.36671606e+00 RMSveldiv 1.25425820e-01 mu 5.10868234e-03 uprime 7.36735868e-02 Mt 1.38933976e-01 
T 3.45441816e+00  K +2.71355427e-03 ReLambda +1.35922942e+01 Skewness -4.01335104e-01 Flatness 3.37566448e+00 RMSveldiv 1.25278229e-01 mu 5.11023650e-03 uprime 7.36631063e-02 Mt 1.38914146e-01 
T 3.46083034e+00  K +2.71564869e-03 ReLambda +1.35989948e+01 Skewness -3.98438035e-01 Flatness 3.38136141e+00 RMSveldiv 1.25346774e-01 mu 5.11275570e-03 uprime 7.36913373e-02 Mt 1.38967307e-01 
T 3.46724918e+00  K +2.71859361e-03 ReLambda +1.36047926e+01 Skewness -3.95473389e-01 Flatness 3.38372981e+00 RMSveldiv 1.25510452e-01 mu 5.11493545e-03 uprime 7.37310942e-02 Mt 1.39042201e-01 
T 3.47369306e+00  K +2.72033932e-03 ReLambda +1.36072825e+01 Skewness -3.92946631e-01 Flatness 3.38345195e+00 RMSveldiv 1.25624013e-01 mu 5.11587160e-03 uprime 7.37545149e-02 Mt 1.39086289e-01 
T 3.48020218e+00  K +2.71919662e-03 ReLambda +1.36055998e+01 Skewness -3.91228224e-01 Flatness 3.38162583e+00 RMSveldiv 1.25547187e-01 mu 5.11523894e-03 uprime 7.37386762e-02 Mt 1.39056351e-01 
T 3.48679049e+00  K +2.71418159e-03 ReLambda +1.36005788e+01 Skewness -3.90494625e-01 Flatness 3.37933096e+00 RMSveldiv 1.25173816e-01 mu 5.11335123e-03 uprime 7.36701938e-02 Mt 1.38927148e-01 
T 3.49345817e+00  K +2.70530808e-03 ReLambda +1.35945578e+01 Skewness -3.90654027e-01 Flatness 3.37719936e+00 RMSveldiv 1.24463251e-01 mu 5.11108754e-03 uprime 7.35491355e-02 Mt 1.38698809e-01 
T 3.50016721e+00  K +2.69368929e-03 ReLambda +1.35905910e+01 Skewness -3.91313103e-01 Flatness 3.37516777e+00 RMSveldiv 1.23464733e-01 mu 5.10959615e-03 uprime 7.33904661e-02 Mt 1.38399552e-01 
T 3.50685413e+00  K +2.68122859e-03 ReLambda +1.35910489e+01 Skewness -3.91829108e-01 Flatness 3.37256400e+00 RMSveldiv 1.22313479e-01 mu 5.10976832e-03 uprime 7.32200146e-02 Mt 1.38078080e-01 
T 3.51346926e+00  K +2.66987712e-03 ReLambda +1.35962665e+01 Skewness -3.91489669e-01 Flatness 3.36852772e+00 RMSveldiv 1.21184456e-01 mu 5.11172993e-03 uprime 7.30644816e-02 Mt 1.37784740e-01 
T 3.51998847e+00  K +2.66093774e-03 ReLambda +1.36041240e+01 Skewness -3.89739116e-01 Flatness 3.36246979e+00 RMSveldiv 1.20234143e-01 mu 5.11468408e-03 uprime 7.29418858e-02 Mt 1.37553507e-01 
T 3.52645627e+00  K +2.65469190e-03 ReLambda +1.36107001e+01 Skewness -3.86319324e-01 Flatness 3.35420813e+00 RMSveldiv 1.19555172e-01 mu 5.11715649e-03 uprime 7.28562929e-02 Mt 1.37392048e-01 
T 3.53288122e+00  K +2.65054016e-03 ReLambda +1.36112299e+01 Skewness -3.81367294e-01 Flatness 3.34400277e+00 RMSveldiv 1.19174277e-01 mu 5.11735565e-03 uprime 7.27996112e-02 Mt 1.37285106e-01 
T 3.53931741e+00  K +2.64711721e-03 ReLambda +1.36013376e+01 Skewness -3.75358591e-01 Flatness 3.33232082e+00 RMSveldiv 1.19043168e-01 mu 5.11363652e-03 uprime 7.27531286e-02 Mt 1.37197397e-01 
T 3.54580890e+00  K +2.64266829e-03 ReLambda +1.35780005e+01 Skewness -3.69050773e-01 Flatness 3.31982200e+00 RMSveldiv 1.19056277e-01 mu 5.10486254e-03 uprime 7.26926879e-02 Mt 1.37083370e-01 
T 3.55238724e+00  K +2.63545598e-03 ReLambda +1.35405021e+01 Skewness -3.63371920e-01 Flatness 3.30736853e+00 RMSveldiv 1.19069523e-01 mu 5.09076443e-03 uprime 7.25942597e-02 Mt 1.36897717e-01 
T 3.55906514e+00  K +2.62427686e-03 ReLambda +1.34911996e+01 Skewness -3.59272093e-01 Flatness 3.29603455e+00 RMSveldiv 1.18931710e-01 mu 5.07222840e-03 uprime 7.24410012e-02 Mt 1.36608678e-01 
T 3.56581504e+00  K +2.60903436e-03 ReLambda +1.34359169e+01 Skewness -3.57538856e-01 Flatness 3.28702737e+00 RMSveldiv 1.18528999e-01 mu 5.05144401e-03 uprime 7.22311540e-02 Mt 1.36212939e-01 
T 3.57260970e+00  K +2.59096046e-03 ReLambda +1.33828209e+01 Skewness -3.58576246e-01 Flatness 3.28137597e+00 RMSveldiv 1.17826909e-01 mu 5.03148174e-03 uprime 7.19813022e-02 Mt 1.35741769e-01 
T 3.57938165e+00  K +2.57251198e-03 ReLambda +1.33407472e+01 Skewness -3.62264768e-01 Flatness 3.27967199e+00 RMSveldiv 1.16893440e-01 mu 5.01566344e-03 uprime 7.17252970e-02 Mt 1.35258997e-01 
T 3.58607187e+00  K +2.55653197e-03 ReLambda +1.33162453e+01 Skewness -3.67943770e-01 Flatness 3.28180762e+00 RMSveldiv 1.15875609e-01 mu 5.00645159e-03 uprime 7.15028983e-02 Mt 1.34839593e-01 
T 3.59265500e+00  K +2.54529720e-03 ReLambda +1.33117514e+01 Skewness -3.74618867e-01 Flatness 3.28704381e+00 RMSveldiv 1.14942120e-01 mu 5.00476201e-03 uprime 7.13464129e-02 Mt 1.34544474e-01 
T 3.59915637e+00  K +2.53996458e-03 ReLambda +1.33256301e+01 Skewness -3.81269415e-01 Flatness 3.29430914e+00 RMSveldiv 1.14228733e-01 mu 5.00997994e-03 uprime 7.12725768e-02 Mt 1.34405197e-01 
T 3.60561646e+00  K +2.54053449e-03 ReLambda +1.33533094e+01 Skewness -3.87064720e-01 Flatness 3.30246537e+00 RMSveldiv 1.13813863e-01 mu 5.02038642e-03 uprime 7.12816905e-02 Mt 1.34422327e-01 
T 3.61206616e+00  K +2.54592808e-03 ReLambda +1.33883910e+01 Skewness -3.91511325e-01 Flatness 3.31049391e+00 RMSveldiv 1.13707646e-01 mu 5.03357588e-03 uprime 7.13586055e-02 Mt 1.34567300e-01 
T 3.61855642e+00  K +2.55421034e-03 ReLambda +1.34240331e+01 Skewness -3.94547786e-01 Flatness 3.31770902e+00 RMSveldiv 1.13850816e-01 mu 5.04697610e-03 uprime 7.14760079e-02 Mt 1.34788614e-01 
T 3.62511797e+00  K +2.56287163e-03 ReLambda +1.34538554e+01 Skewness -3.96474441e-01 Flatness 3.32382150e+00 RMSveldiv 1.14126289e-01 mu 5.05818826e-03 uprime 7.15986025e-02 Mt 1.35019717e-01 
T 3.63178586e+00  K +2.56924986e-03 ReLambda +1.34729683e+01 Skewness -3.97833168e-01 Flatness 3.32899126e+00 RMSveldiv 1.14379659e-01 mu 5.06537403e-03 uprime 7.16891756e-02 Mt 1.35190438e-01 
T 3.63857049e+00  K +2.57099538e-03 ReLambda +1.34785445e+01 Skewness -3.99207996e-01 Flatness 3.33369393e+00 RMSveldiv 1.14449940e-01 mu 5.06747050e-03 uprime 7.17150217e-02 Mt 1.35239111e-01 
T 3.64543349e+00  K +2.56666674e-03 ReLambda +1.34703461e+01 Skewness -4.01023027e-01 Flatness 3.33844939e+00 RMSveldiv 1.14212620e-01 mu 5.06438818e-03 uprime 7.16560137e-02 Mt 1.35127785e-01 
T 3.65230057e+00  K +2.55625289e-03 ReLambda +1.34507852e+01 Skewness -4.03389088e-01 Flatness 3.34347004e+00 RMSveldiv 1.13625034e-01 mu 5.05703397e-03 uprime 7.15116946e-02 Mt 1.34855598e-01 
T 3.65911771e+00  K +2.54108697e-03 ReLambda +1.34238427e+01 Skewness -4.06089517e-01 Flatness 3.34844488e+00 RMSveldiv 1.12737744e-01 mu 5.04690450e-03 uprime 7.13001602e-02 Mt 1.34456674e-01 
T 3.66584215e+00  K +2.52328683e-03 ReLambda +1.33936514e+01 Skewness -4.08684364e-01 Flatness 3.35259169e+00 RMSveldiv 1.11669071e-01 mu 5.03555360e-03 uprime 7.10505534e-02 Mt 1.33985962e-01 
T 3.67249138e+00  K +2.50493912e-03 ReLambda +1.33632406e+01 Skewness -4.10691965e-01 Flatness 3.35502307e+00 RMSveldiv 1.10553415e-01 mu 5.02412019e-03 uprime 7.07919179e-02 Mt 1.33498227e-01 
T 3.67910222e+00  K +2.48772427e-03 ReLambda +1.33343624e+01 Skewness -4.11711091e-01 Flatness 3.35511390e+00 RMSveldiv 1.09510269e-01 mu 5.01326299e-03 uprime 7.05479800e-02 Mt 1.33038207e-01 
T 3.68570072e+00  K +2.47279614e-03 ReLambda +1.33077798e+01 Skewness -4.11513851e-01 Flatness 3.35281223e+00 RMSveldiv 1.08628625e-01 mu 5.00326885e-03 uprime 7.03353445e-02 Mt 1.32637210e-01 
T 3.69231428e+00  K +2.46068854e-03 ReLambda +1.32835479e+01 Skewness -4.10108314e-01 Flatness 3.34876871e+00 RMSveldiv 1.07954408e-01 mu 4.99415847e-03 uprime 7.01619872e-02 Mt 1.32310277e-01 
T 3.69896878e+00  K +2.45137159e-03 ReLambda +1.32614271e+01 Skewness -4.07736521e-01 Flatness 3.34418052e+00 RMSveldiv 1.07489072e-01 mu 4.98584180e-03 uprime 7.00278759e-02 Mt 1.32057345e-01 
T 3.70566281e+00  K +2.44440324e-03 ReLambda +1.32413239e+01 Skewness -4.04819149e-01 Flatness 3.34043128e+00 RMSveldiv 1.07195914e-01 mu 4.97828369e-03 uprime 6.99270177e-02 Mt 1.31867116e-01 
T 3.71238492e+00  K +2.43907416e-03 ReLambda +1.32234799e+01 Skewness -4.01831234e-01 Flatness 3.33860648e+00 RMSveldiv 1.07009461e-01 mu 4.97157496e-03 uprime 6.98494784e-02 Mt 1.31720857e-01 
T 3.71911258e+00  K +2.43464060e-03 ReLambda +1.32085830e+01 Skewness -3.99157650e-01 Flatness 3.33915829e+00 RMSveldiv 1.06853745e-01 mu 4.96597425e-03 uprime 6.97847129e-02 Mt 1.31598685e-01 
T 3.72583870e+00  K +2.43052559e-03 ReLambda +1.31976427e+01 Skewness -3.96975504e-01 Flatness 3.34187667e+00 RMSveldiv 1.06661894e-01 mu 4.96186108e-03 uprime 6.97244747e-02 Mt 1.31485051e-01 
T 3.73255443e+00  K +2.42646768e-03 ReLambda +1.31918085e+01 Skewness -3.95228993e-01 Flatness 3.34610354e+00 RMSveldiv 1.06392456e-01 mu 4.95966760e-03 uprime 6.96649968e-02 Mt 1.31372850e-01 
T 3.73927378e+00  K +2.42252804e-03 ReLambda +1.31920054e+01 Skewness -3.93658603e-01 Flatness 3.35100368e+00 RMSveldiv 1.06036284e-01 mu 4.95974164e-03 uprime 6.96071384e-02 Mt 1.31263703e-01 
T 3.74600450e+00  K +2.41902880e-03 ReLambda +1.31985589e+01 Skewness -3.91887736e-01 Flatness 3.35571851e+00 RMSveldiv 1.05617290e-01 mu 4.96220553e-03 uprime 6.95555448e-02 Mt 1.31166369e-01 
T 3.75273588e+00  K +2.41639891e-03 ReLambda +1.32107150e+01 Skewness -3.89528076e-01 Flatness 3.35944462e+00 RMSveldiv 1.05186209e-01 mu 4.96677580e-03 uprime 6.95164533e-02 Mt 1.31092608e-01 
T 3.75947281e+00  K +2.41495161e-03 ReLambda +1.32264077e+01 Skewness -3.86284583e-01 Flatness 3.36154350e+00 RMSveldiv 1.04804123e-01 mu 4.97267573e-03 uprime 6.94944767e-02 Mt 1.31051117e-01 
T 3.76619630e+00  K +2.41469941e-03 ReLambda +1.32422626e+01 Skewness -3.82075317e-01 Flatness 3.36163941e+00 RMSveldiv 1.04525863e-01 mu 4.97863664e-03 uprime 6.94899154e-02 Mt 1.31042463e-01 
T 3.77290303e+00  K +2.41521950e-03 ReLambda +1.32541901e+01 Skewness -3.77075620e-01 Flatness 3.35972615e+00 RMSveldiv 1.04379079e-01 mu 4.98312095e-03 uprime 6.94967839e-02 Mt 1.31055360e-01 
T 3.77959056e+00  K +2.41566273e-03 ReLambda +1.32581960e+01 Skewness -3.71713587e-01 Flatness 3.35613974e+00 RMSveldiv 1.04352921e-01 mu 4.98462702e-03 uprime 6.95029301e-02 Mt 1.31066893e-01 
T 3.78627053e+00  K +2.41488828e-03 ReLambda +1.32512993e+01 Skewness -3.66582404e-01 Flatness 3.35142644e+00 RMSveldiv 1.04395694e-01 mu 4.98203412e-03 uprime 6.94919698e-02 Mt 1.31046171e-01 
T 3.79297637e+00  K +2.41167835e-03 ReLambda +1.32321730e+01 Skewness -3.62325423e-01 Flatness 3.34618348e+00 RMSveldiv 1.04423103e-01 mu 4.97484328e-03 uprime 6.94463585e-02 Mt 1.30960111e-01 
T 3.79972249e+00  K +2.40501813e-03 ReLambda +1.32016626e+01 Skewness -3.59561723e-01 Flatness 3.34102284e+00 RMSveldiv 1.04333492e-01 mu 4.96337241e-03 uprime 6.93513618e-02 Mt 1.30780931e-01 
T 3.80652316e+00  K +2.39439668e-03 ReLambda +1.31629566e+01 Skewness -3.58783220e-01 Flatness 3.33658430e+00 RMSveldiv 1.04030729e-01 mu 4.94882029e-03 uprime 6.91993284e-02 Mt 1.30494205e-01 
T 3.81340271e+00  K +2.38001847e-03 ReLambda +1.31212125e+01 Skewness -3.60303016e-01 Flatness 3.33357509e+00 RMSveldiv 1.03449149e-01 mu 4.93312592e-03 uprime 6.89927504e-02 Mt 1.30104630e-01 
T 3.82033985e+00  K +2.36302479e-03 ReLambda +1.30830781e+01 Skewness -3.64198795e-01 Flatness 3.33275715e+00 RMSveldiv 1.02582017e-01 mu 4.91878872e-03 uprime 6.87475967e-02 Mt 1.29642318e-01 
T 3.82727625e+00  K +2.34537794e-03 ReLambda +1.30550658e+01 Skewness -3.70221175e-01 Flatness 3.33471436e+00 RMSveldiv 1.01498654e-01 mu 4.90825703e-03 uprime 6.84919210e-02 Mt 1.29160168e-01 
T 3.83415383e+00  K +2.32928057e-03 ReLambda +1.30413707e+01 Skewness -3.77795330e-01 Flatness 3.33957649e+00 RMSveldiv 1.00327659e-01 mu 4.90310816e-03 uprime 6.82576817e-02 Mt 1.28718438e-01 
T 3.84093220e+00  K +2.31650389e-03 ReLambda +1.30426261e+01 Skewness -3.86124305e-01 Flatness 3.34692255e+00 RMSveldiv 9.92152095e-02 mu 4.90358016e-03 uprime 6.80709529e-02 Mt 1.28366295e-01 
T 3.84760894e+00  K +2.30794351e-03 ReLambda +1.30561421e+01 Skewness -3.94373354e-01 Flatness 3.35595609e+00 RMSveldiv 9.82802873e-02 mu 4.90866170e-03 uprime 6.79452002e-02 Mt 1.28129130e-01 
T 3.85424364e+00  K +2.30358312e-03 ReLambda +1.30773142e+01 Skewness -4.01860223e-01 Flatness 3.36583237e+00 RMSveldiv 9.75895794e-02 mu 4.91662169e-03 uprime 6.78804770e-02 Mt 1.28007041e-01 
T 3.86088216e+00  K +2.30275678e-03 ReLambda +1.31007999e+01 Skewness -4.08069841e-01 Flatness 3.37575029e+00 RMSveldiv 9.71636945e-02 mu 4.92545150e-03 uprime 6.78671569e-02 Mt 1.27981878e-01 
T 3.86755805e+00  K +2.30430068e-03 ReLambda +1.31215225e+01 Skewness -4.12731757e-01 Flatness 3.38498863e+00 RMSveldiv 9.69771979e-02 mu 4.93324250e-03 uprime 6.78881958e-02 Mt 1.28021503e-01 
T 3.87431662e+00  K +2.30680029e-03 ReLambda +1.31356019e+01 Skewness -4.15840180e-01 Flatness 3.39287294e+00 RMSveldiv 9.69671535e-02 mu 4.93853585e-03 uprime 6.79228491e-02 Mt 1.28086799e-01 
T 3.88118137e+00  K +2.30886207e-03 ReLambda +1.31407708e+01 Skewness -4.17551591e-01 Flatness 3.39864166e+00 RMSveldiv 9.70501394e-02 mu 4.94047917e-03 uprime 6.79507422e-02 Mt 1.28139348e-01 
T 3.88813758e+00  K +2.30938947e-03 ReLambda +1.31365913e+01 Skewness -4.18060886e-01 Flatness 3.40148925e+00 RMSveldiv 9.71416250e-02 mu 4.93890782e-03 uprime 6.79559407e-02 Mt 1.28149106e-01 
T 3.89514151e+00  K +2.30782223e-03 ReLambda +1.31242457e+01 Skewness -4.17479796e-01 Flatness 3.40084986e+00 RMSveldiv 9.71783051e-02 mu 4.93426632e-03 uprime 6.79304123e-02 Mt 1.28100926e-01 
T 3.90210762e+00  K +2.30419912e-03 ReLambda +1.31058552e+01 Skewness -4.15792308e-01 Flatness 3.39677065e+00 RMSveldiv 9.71330243e-02 mu 4.92735212e-03 uprime 6.78748925e-02 Mt 1.27996195e-01 
T 3.90898893e+00  K +2.29893312e-03 ReLambda +1.30833968e+01 Skewness -4.12914476e-01 Flatness 3.39002728e+00 RMSveldiv 9.70117323e-02 mu 4.91890852e-03 uprime 6.77955308e-02 Mt 1.27846509e-01 
T 3.91580380e+00  K +2.29244495e-03 ReLambda +1.30579779e+01 Skewness -4.08790976e-01 Flatness 3.38180917e+00 RMSveldiv 9.68335173e-02 mu 4.90935188e-03 uprime 6.76985138e-02 Mt 1.27663533e-01 
T 3.92256503e+00  K +2.28500272e-03 ReLambda +1.30301153e+01 Skewness -4.03524841e-01 Flatness 3.37337474e+00 RMSveldiv 9.66131877e-02 mu 4.89887650e-03 uprime 6.75877480e-02 Mt 1.27454632e-01 
T 3.92930321e+00  K +2.27666342e-03 ReLambda +1.30000969e+01 Skewness -3.97414114e-01 Flatness 3.36567054e+00 RMSveldiv 9.63509963e-02 mu 4.88759062e-03 uprime 6.74640006e-02 Mt 1.27221254e-01 
T 3.93607481e+00  K +2.26733578e-03 ReLambda +1.29684340e+01 Skewness -3.90918801e-01 Flatness 3.35913716e+00 RMSveldiv 9.60313379e-02 mu 4.87568646e-03 uprime 6.73258364e-02 Mt 1.26960691e-01 
T 3.94291164e+00  K +2.25699673e-03 ReLambda +1.29364935e+01 Skewness -3.84653536e-01 Flatness 3.35379394e+00 RMSveldiv 9.56318346e-02 mu 4.86367793e-03 uprime 6.71728312e-02 Mt 1.26672143e-01 
T 3.94983346e+00  K +2.24585181e-03 ReLambda +1.29066010e+01 Skewness -3.79298092e-01 Flatness 3.34943463e+00 RMSveldiv 9.51355927e-02 mu 4.85243935e-03 uprime 6.70079671e-02 Mt 1.26361233e-01 
T 3.95680376e+00  K +2.23451951e-03 ReLambda +1.28819236e+01 Skewness -3.75508430e-01 Flatness 3.34598769e+00 RMSveldiv 9.45487378e-02 mu 4.84316151e-03 uprime 6.68403996e-02 Mt 1.26045224e-01 
T 3.96379733e+00  K +2.22387491e-03 ReLambda +1.28653863e+01 Skewness -3.73719117e-01 Flatness 3.34377896e+00 RMSveldiv 9.39032065e-02 mu 4.83694406e-03 uprime 6.66831743e-02 Mt 1.25748716e-01 
T 3.97074414e+00  K +2.21489637e-03 ReLambda +1.28588526e+01 Skewness -3.74049299e-01 Flatness 3.34362131e+00 RMSveldiv 9.32552098e-02 mu 4.83448760e-03 uprime 6.65509299e-02 Mt 1.25499312e-01 
T 3.97759896e+00  K +2.20823352e-03 ReLambda +1.28622910e+01 Skewness -3.76248628e-01 Flatness 3.34648516e+00 RMSveldiv 9.26602735e-02 mu 4.83578032e-03 uprime 6.64534149e-02 Mt 1.25315393e-01 
T 3.98437169e+00  K +2.20399813e-03 ReLambda +1.28740653e+01 Skewness -3.79833100e-01 Flatness 3.35304149e+00 RMSveldiv 9.21511269e-02 mu 4.84020706e-03 uprime 6.63923071e-02 Mt 1.25200123e-01 
T 3.99110407e+00  K +2.20181640e-03 ReLambda +1.28917068e+01 Skewness -3.84259571e-01 Flatness 3.36328937e+00 RMSveldiv 9.17311961e-02 mu 4.84683967e-03 uprime 6.63619622e-02 Mt 1.25142860e-01 
T 3.99782797e+00  K +2.20096509e-03 ReLambda +1.29124862e+01 Skewness -3.89036453e-01 Flatness 3.37628005e+00 RMSveldiv 9.13782981e-02 mu 4.85465199e-03 uprime 6.63514541e-02 Mt 1.25123001e-01 
T 4.00460546e+00  K +2.20053304e-03 ReLambda +1.29340014e+01 Skewness -3.93831854e-01 Flatness 3.39016811e+00 RMSveldiv 9.10503011e-02 mu 4.86274097e-03 uprime 6.63470384e-02 Mt 1.25114629e-01 
T 4.01145256e+00  K +2.19963466e-03 ReLambda +1.29542145e+01 Skewness -3.98441112e-01 Flatness 3.40230519e+00 RMSveldiv 9.07023927e-02 mu 4.87034043e-03 uprime 6.63353420e-02 Mt 1.25092529e-01 
T 4.01839121e+00  K +2.19762216e-03 ReLambda +1.29716783e+01 Skewness -4.02778339e-01 Flatness 3.40987751e+00 RMSveldiv 9.03013761e-02 mu 4.87690621e-03 uprime 6.63065484e-02 Mt 1.25038192e-01 
T 4.02541024e+00  K +2.19427075e-03 ReLambda +1.29852814e+01 Skewness -4.06747859e-01 Flatness 3.41063557e+00 RMSveldiv 8.98440181e-02 mu 4.88202050e-03 uprime 6.62571450e-02 Mt 1.24944993e-01 
T 4.03242665e+00  K +2.18986556e-03 ReLambda +1.29939672e+01 Skewness -4.10109254e-01 Flatness 3.40382041e+00 RMSveldiv 8.93675568e-02 mu 4.88528605e-03 uprime 6.61912523e-02 Mt 1.24820703e-01 
T 4.03939203e+00  K +2.18499066e-03 ReLambda +1.29967187e+01 Skewness -4.12479561e-01 Flatness 3.39056699e+00 RMSveldiv 8.89324513e-02 mu 4.88632054e-03 uprime 6.61175374e-02 Mt 1.24681664e-01 
T 4.04626817e+00  K +2.18022301e-03 ReLambda +1.29924308e+01 Skewness -4.13371850e-01 Flatness 3.37338987e+00 RMSveldiv 8.85994889e-02 mu 4.88470842e-03 uprime 6.60446669e-02 Mt 1.24544218e-01 
T 4.05306167e+00  K +2.17584454e-03 ReLambda +1.29800685e+01 Skewness -4.12349489e-01 Flatness 3.35516376e+00 RMSveldiv 8.84049473e-02 mu 4.88006061e-03 uprime 6.59769717e-02 Mt 1.24416531e-01 
T 4.05980651e+00  K +2.17174607e-03 ReLambda +1.29588749e+01 Skewness -4.09171128e-01 Flatness 3.33831255e+00 RMSveldiv 8.83505803e-02 mu 4.87209255e-03 uprime 6.59129492e-02 Mt 1.24295770e-01 
T 4.06654466e+00  K +2.16746725e-03 ReLambda +1.29286346e+01 Skewness -4.03907381e-01 Flatness 3.32441059e+00 RMSveldiv 8.84032486e-02 mu 4.86072324e-03 uprime 6.58458079e-02 Mt 1.24169128e-01 
T 4.07331058e+00  K +2.16232013e-03 ReLambda +1.28899476e+01 Skewness -3.97007189e-01 Flatness 3.31410070e+00 RMSveldiv 8.85004532e-02 mu 4.84617825e-03 uprime 6.57652830e-02 Mt 1.24017250e-01 
T 4.08012464e+00  K +2.15557629e-03 ReLambda +1.28444369e+01 Skewness -3.89280392e-01 Flatness 3.30721067e+00 RMSveldiv 8.85615837e-02 mu 4.82906781e-03 uprime 6.56604150e-02 Mt 1.23819471e-01 
T 4.08697789e+00  K +2.14672042e-03 ReLambda +1.27949217e+01 Skewness -3.81793963e-01 Flatness 3.30304875e+00 RMSveldiv 8.85055231e-02 mu 4.81045179e-03 uprime 6.55233591e-02 Mt 1.23560999e-01 
T 4.09383585e+00  K +2.13569515e-03 ReLambda +1.27452602e+01 Skewness -3.75649981e-01 Flatness 3.30078952e+00 RMSveldiv 8.82731679e-02 mu 4.79178077e-03 uprime 6.53531124e-02 Mt 1.23239944e-01 
T 4.10064890e+00  K +2.12302685e-03 ReLambda +1.26998249e+01 Skewness -3.71711551e-01 Flatness 3.29984364e+00 RMSveldiv 8.78463749e-02 mu 4.77469864e-03 uprime 6.51575238e-02 Mt 1.22871105e-01 
T 4.10739658e+00  K +2.10968296e-03 ReLambda +1.26625808e+01 Skewness -3.70388419e-01 Flatness 3.30003372e+00 RMSveldiv 8.72503236e-02 mu 4.76069615e-03 uprime 6.49512661e-02 Mt 1.22482149e-01 
T 4.11408870e+00  K +2.09685353e-03 ReLambda +1.26366594e+01 Skewness -3.71622954e-01 Flatness 3.30153472e+00 RMSveldiv 8.65418448e-02 mu 4.75095060e-03 uprime 6.47526314e-02 Mt 1.22107567e-01 
T 4.12075891e+00  K +2.08574633e-03 ReLambda +1.26242038e+01 Skewness -3.74975160e-01 Flatness 3.30466664e+00 RMSveldiv 8.57939577e-02 mu 4.74626771e-03 uprime 6.45804279e-02 Mt 1.21782823e-01 
T 4.12742438e+00  K +2.07746793e-03 ReLambda +1.26262741e+01 Skewness -3.79713755e-01 Flatness 3.30965404e+00 RMSveldiv 8.50860768e-02 mu 4.74704606e-03 uprime 6.44520856e-02 Mt 1.21540783e-01 
T 4.13411145e+00  K +2.07279814e-03 ReLambda +1.26425426e+01 Skewness -3.84963710e-01 Flatness 3.31647349e+00 RMSveldiv 8.44882756e-02 mu 4.75316245e-03 uprime 6.43800142e-02 Mt 1.21404847e-01 
T 4.14081490e+00  K +2.07205566e-03 ReLambda +1.26710570e+01 Skewness -3.89857905e-01 Flatness 3.32476557e+00 RMSveldiv 8.40527086e-02 mu 4.76388292e-03 uprime 6.43693458e-02 Mt 1.21384691e-01 
T 4.14752590e+00  K +2.07493118e-03 ReLambda +1.27082697e+01 Skewness -3.93752428e-01 Flatness 3.33393609e+00 RMSveldiv 8.37997434e-02 mu 4.77787361e-03 uprime 6.44152398e-02 Mt 1.21471188e-01 
T 4.15424654e+00  K +2.08049956e-03 ReLambda +1.27495556e+01 Skewness -3.96368622e-01 Flatness 3.34337904e+00 RMSveldiv 8.37131245e-02 mu 4.79339567e-03 uprime 6.45031100e-02 Mt 1.21636834e-01 
T 4.16095829e+00  K +2.08732303e-03 ReLambda +1.27896895e+01 Skewness -3.97796836e-01 Flatness 3.35265682e+00 RMSveldiv 8.37432826e-02 mu 4.80848464e-03 uprime 6.46103716e-02 Mt 1.21839045e-01 
T 4.16767934e+00  K +2.09373084e-03 ReLambda +1.28239387e+01 Skewness -3.98420111e-01 Flatness 3.36171681e+00 RMSveldiv 8.38164834e-02 mu 4.82136118e-03 uprime 6.47109566e-02 Mt 1.22028667e-01 
T 4.17441026e+00  K +2.09804966e-03 ReLambda +1.28484001e+01 Skewness -3.98744418e-01 Flatness 3.37080036e+00 RMSveldiv 8.38490544e-02 mu 4.83055783e-03 uprime 6.47789363e-02 Mt 1.22156811e-01 
T 4.18114955e+00  K +2.09892046e-03 ReLambda +1.28606478e+01 Skewness -3.99251098e-01 Flatness 3.38030451e+00 RMSveldiv 8.37639666e-02 mu 4.83516256e-03 uprime 6.47933561e-02 Mt 1.22183964e-01 
T 4.18791272e+00  K +2.09555631e-03 ReLambda +1.28600129e+01 Skewness -4.00276695e-01 Flatness 3.39057968e+00 RMSveldiv 8.35072930e-02 mu 4.83492384e-03 uprime 6.47420650e-02 Mt 1.22087215e-01 
T 4.19469785e+00  K +2.08790558e-03 ReLambda +1.28474673e+01 Skewness -4.01936364e-01 Flatness 3.40167712e+00 RMSveldiv 8.30623512e-02 mu 4.83020713e-03 uprime 6.46241078e-02 Mt 1.21864764e-01 
T 4.20149229e+00  K +2.07671486e-03 ReLambda +1.28253394e+01 Skewness -4.04090370e-01 Flatness 3.41323203e+00 RMSveldiv 8.24582935e-02 mu 4.82188779e-03 uprime 6.44507184e-02 Mt 1.21537792e-01 
T 4.20827305e+00  K +2.06338830e-03 ReLambda +1.27966505e+01 Skewness -4.06361355e-01 Flatness 3.42444352e+00 RMSveldiv 8.17674350e-02 mu 4.81110176e-03 uprime 6.42433224e-02 Mt 1.21146699e-01 
T 4.21500049e+00  K +2.04966257e-03 ReLambda +1.27643300e+01 Skewness -4.08216606e-01 Flatness 3.43416586e+00 RMSveldiv 8.10894678e-02 mu 4.79895034e-03 uprime 6.40287271e-02 Mt 1.20742032e-01 
T 4.22165627e+00  K +2.03708553e-03 ReLambda +1.27303894e+01 Skewness -4.09132907e-01 Flatness 3.44119555e+00 RMSveldiv 8.05207248e-02 mu 4.78618984e-03 uprime 6.38311262e-02 Mt 1.20369409e-01 
T 4.22825964e+00  K +2.02664195e-03 ReLambda +1.26956551e+01 Skewness -4.08759883e-01 Flatness 3.44455887e+00 RMSveldiv 8.01282582e-02 mu 4.77313093e-03 uprime 6.36661703e-02 Mt 1.20058341e-01 
T 4.23484536e+00  K +2.01867349e-03 ReLambda +1.26602202e+01 Skewness -4.07033646e-01 Flatness 3.44374206e+00 RMSveldiv 7.99382451e-02 mu 4.75980863e-03 uprime 6.35395341e-02 Mt 1.19819527e-01 
T 4.24144971e+00  K +2.01293031e-03 ReLambda +1.26241235e+01 Skewness -4.04241234e-01 Flatness 3.43890860e+00 RMSveldiv 7.99316119e-02 mu 4.74623750e-03 uprime 6.34475714e-02 Mt 1.19646093e-01 
T 4.24810166e+00  K +2.00871378e-03 ReLambda +1.25880245e+01 Skewness -4.01006399e-01 Flatness 3.43099386e+00 RMSveldiv 8.00462003e-02 mu 4.73266552e-03 uprime 6.33794861e-02 Mt 1.19517680e-01 
T 4.25482425e+00  K +2.00510705e-03 ReLambda +1.25536760e+01 Skewness -3.98168960e-01 Flatness 3.42155076e+00 RMSveldiv 8.01878988e-02 mu 4.71975167e-03 uprime 6.33209483e-02 Mt 1.19407270e-01 
T 4.26163328e+00  K +2.00128422e-03 ReLambda +1.25241144e+01 Skewness -3.96572871e-01 Flatness 3.41234211e+00 RMSveldiv 8.02519881e-02 mu 4.70863754e-03 uprime 6.32589833e-02 Mt 1.19290395e-01 
T 4.26852965e+00  K +1.99682930e-03 ReLambda +1.25034235e+01 Skewness -3.96808626e-01 Flatness 3.40481858e+00 RMSveldiv 8.01521155e-02 mu 4.70085846e-03 uprime 6.31870329e-02 Mt 1.19154692e-01 
T 4.27545392e+00  K +1.99197759e-03 ReLambda +1.24958487e+01 Skewness -3.98949623e-01 Flatness 3.39967518e+00 RMSveldiv 7.98527546e-02 mu 4.69801059e-03 uprime 6.31088256e-02 Mt 1.19007189e-01 
T 4.28228031e+00  K +1.98756396e-03 ReLambda +1.25037932e+01 Skewness -4.02378680e-01 Flatness 3.39658584e+00 RMSveldiv 7.93920487e-02 mu 4.70099747e-03 uprime 6.30376316e-02 Mt 1.18872911e-01 
T 4.28894029e+00  K +1.98453303e-03 ReLambda +1.25263303e+01 Skewness -4.06000455e-01 Flatness 3.39440952e+00 RMSveldiv 7.88603837e-02 mu 4.70947064e-03 uprime 6.29885188e-02 Mt 1.18780268e-01 
T 4.29547576e+00  K +1.98349789e-03 ReLambda +1.25599439e+01 Skewness -4.08661906e-01 Flatness 3.39181304e+00 RMSveldiv 7.83531701e-02 mu 4.72210819e-03 uprime 6.29713113e-02 Mt 1.18747785e-01 
T 4.30199750e+00  K +1.98460910e-03 ReLambda +1.25997079e+01 Skewness -4.09382681e-01 Flatness 3.38772390e+00 RMSveldiv 7.79442254e-02 mu 4.73705809e-03 uprime 6.29884569e-02 Mt 1.18780076e-01 
T 4.30856527e+00  K +1.98747257e-03 ReLambda +1.26392731e+01 Skewness -4.07479314e-01 Flatness 3.38161099e+00 RMSveldiv 7.76798119e-02 mu 4.75193323e-03 uprime 6.30337048e-02 Mt 1.18865356e-01 
T 4.31519728e+00  K +1.99105256e-03 ReLambda +1.26716572e+01 Skewness -4.02799878e-01 Flatness 3.37368067e+00 RMSveldiv 7.75626050e-02 mu 4.76410854e-03 uprime 6.30905840e-02 Mt 1.18972567e-01 
T 4.32190423e+00  K +1.99379306e-03 ReLambda +1.26908225e+01 Skewness -3.95822498e-01 Flatness 3.36485685e+00 RMSveldiv 7.75435010e-02 mu 4.77131406e-03 uprime 6.31343888e-02 Mt 1.19055125e-01 
T 4.32870011e+00  K +1.99394132e-03 ReLambda +1.26930232e+01 Skewness -3.87523199e-01 Flatness 3.35650806e+00 RMSveldiv 7.75310556e-02 mu 4.77214145e-03 uprime 6.31373291e-02 Mt 1.19060629e-01 
T 4.33558642e+00  K +1.98999537e-03 ReLambda +1.26776187e+01 Skewness -3.79117280e-01 Flatness 3.35004503e+00 RMSveldiv 7.74157233e-02 mu 4.76634987e-03 uprime 6.30755259e-02 Mt 1.18944056e-01 
T 4.34252657e+00  K +1.98124634e-03 ReLambda +1.26474859e+01 Skewness -3.71761672e-01 Flatness 3.34646034e+00 RMSveldiv 7.71061875e-02 mu 4.75502097e-03 uprime 6.29374515e-02 Mt 1.18683668e-01 
T 4.34940642e+00  K +1.96830272e-03 ReLambda +1.26088202e+01 Skewness -3.66268816e-01 Flatness 3.34590900e+00 RMSveldiv 7.65729325e-02 mu 4.74048401e-03 uprime 6.27322392e-02 Mt 1.18296687e-01 
T 4.35612177e+00  K +1.95294863e-03 ReLambda +1.25689816e+01 Skewness -3.62833461e-01 Flatness 3.34758484e+00 RMSveldiv 7.58648097e-02 mu 4.72550606e-03 uprime 6.24877494e-02 Mt 1.17835648e-01 
T 4.36268757e+00  K +1.93722968e-03 ReLambda +1.25335696e+01 Skewness -3.61114133e-01 Flatness 3.35019661e+00 RMSveldiv 7.50739291e-02 mu 4.71219237e-03 uprime 6.22363937e-02 Mt 1.17361665e-01 
T 4.36921525e+00  K +1.92289478e-03 ReLambda +1.25057401e+01 Skewness -3.60559796e-01 Flatness 3.35249389e+00 RMSveldiv 7.42995392e-02 mu 4.70172941e-03 uprime 6.20063223e-02 Mt 1.16927814e-01 
T 4.37579108e+00  K +1.91148223e-03 ReLambda +1.24870148e+01 Skewness -3.60612018e-01 Flatness 3.35347029e+00 RMSveldiv 7.36436673e-02 mu 4.69468933e-03 uprime 6.18226915e-02 Mt 1.16581532e-01 
T 4.38241922e+00  K +1.90418960e-03 ReLambda +1.24773608e+01 Skewness -3.60802234e-01 Flatness 3.35252715e+00 RMSveldiv 7.31993546e-02 mu 4.69105976e-03 uprime 6.17053646e-02 Mt 1.16360271e-01 
T 4.38908830e+00  K +1.90143261e-03 ReLambda +1.24750297e+01 Skewness -3.60890348e-01 Flatness 3.34957693e+00 RMSveldiv 7.30187780e-02 mu 4.69018337e-03 uprime 6.16615133e-02 Mt 1.16277554e-01 
T 4.39580042e+00  K +1.90273769e-03 ReLambda +1.24772343e+01 Skewness -3.60968312e-01 Flatness 3.34488271e+00 RMSveldiv 7.30979672e-02 mu 4.69101220e-03 uprime 6.16836740e-02 Mt 1.16319309e-01 
T 4.40256676e+00  K +1.90690096e-03 ReLambda +1.24810327e+01 Skewness -3.61439589e-01 Flatness 3.33881226e+00 RMSveldiv 7.33792789e-02 mu 4.69244029e-03 uprime 6.17523323e-02 Mt 1.16448738e-01 
T 4.40937660e+00  K +1.91224585e-03 ReLambda +1.24839928e+01 Skewness -3.62880702e-01 Flatness 3.33173938e+00 RMSveldiv 7.37630444e-02 mu 4.69355319e-03 uprime 6.18402459e-02 Mt 1.16614475e-01 
T 4.41620400e+00  K +1.91699477e-03 ReLambda +1.24846352e+01 Skewness -3.65832715e-01 Flatness 3.32408097e+00 RMSveldiv 7.41300067e-02 mu 4.69379469e-03 uprime 6.19186077e-02 Mt 1.16762202e-01 
T 4.42299321e+00  K +1.91969219e-03 ReLambda +1.24826138e+01 Skewness -3.70588860e-01 Flatness 3.31641166e+00 RMSveldiv 7.43712309e-02 mu 4.69303472e-03 uprime 6.19639013e-02 Mt 1.16847576e-01 
T 4.42972141e+00  K +1.91955960e-03 ReLambda +1.24785464e+01 Skewness -3.77122938e-01 Flatness 3.30940436e+00 RMSveldiv 7.44180611e-02 mu 4.69150551e-03 uprime 6.19635556e-02 Mt 1.16846895e-01 
T 4.43639525e+00  K +1.91652072e-03 ReLambda +1.24735506e+01 Skewness -3.85127672e-01 Flatness 3.30374186e+00 RMSveldiv 7.42505698e-02 mu 4.68962728e-03 uprime 6.19162633e-02 Mt 1.16757694e-01 
T 4.44305163e+00  K +1.91102832e-03 ReLambda +1.24687440e+01 Skewness -3.94102764e-01 Flatness 3.29999324e+00 RMSveldiv 7.38906608e-02 mu 4.68782014e-03 uprime 6.18291798e-02 Mt 1.16593463e-01 
T 4.44971746e+00  K +1.90387126e-03 ReLambda +1.24648533e+01 Skewness -4.03378042e-01 Flatness 3.29852575e+00 RMSveldiv 7.33914989e-02 mu 4.68635738e-03 uprime 6.17148630e-02 Mt 1.16377883e-01 
T 4.45640326e+00  K +1.89598030e-03 ReLambda +1.24618965e+01 Skewness -4.12178580e-01 Flatness 3.29940634e+00 RMSveldiv 7.28254659e-02 mu 4.68524572e-03 uprime 6.15882171e-02 Mt 1.16139054e-01 
T 4.46310280e+00  K +1.88821003e-03 ReLambda +1.24590422e+01 Skewness -4.19746951e-01 Flatness 3.30239542e+00 RMSveldiv 7.22681630e-02 mu 4.68417259e-03 uprime 6.14630101e-02 Mt 1.15902939e-01 
T 4.46980096e+00  K +1.88112944e-03 ReLambda +1.24547762e+01 Skewness -4.25513650e-01 Flatness 3.30709910e+00 RMSveldiv 7.17801078e-02 mu 4.68256875e-03 uprime 6.13484699e-02 Mt 1.15686938e-01 
T 4.47648479e+00  K +1.87489827e-03 ReLambda +1.24473811e+01 Skewness -4.29238617e-01 Flatness 3.31323119e+00 RMSveldiv 7.13921848e-02 mu 4.67978842e-03 uprime 6.12472234e-02 Mt 1.15496002e-01 
T 4.48317601e+00  K +1.86926100e-03 ReLambda +1.24354948e+01 Skewness -4.31050977e-01 Flatness 3.32085401e+00 RMSveldiv 7.10995297e-02 mu 4.67531959e-03 uprime 6.11551395e-02 Mt 1.15322343e-01 
T 4.48988038e+00  K +1.86372396e-03 ReLambda +1.24186889e+01 Skewness -4.31343577e-01 Flatness 3.33033507e+00 RMSveldiv 7.08688889e-02 mu 4.66900117e-03 uprime 6.10641793e-02 Mt 1.15150803e-01 
T 4.49659933e+00  K +1.85773634e-03 ReLambda +1.23978381e+01 Skewness -4.30646914e-01 Flatness 3.34210560e+00 RMSveldiv 7.06482017e-02 mu 4.66116198e-03 uprime 6.09653404e-02 Mt 1.14964407e-01 
T 4.50333699e+00  K +1.85090516e-03 ReLambda +1.23751735e+01 Skewness -4.29451172e-01 Flatness 3.35630515e+00 RMSveldiv 7.03821862e-02 mu 4.65264087e-03 uprime 6.08521716e-02 Mt 1.14750991e-01 
T 4.51008189e+00  K +1.84320328e-03 ReLambda +1.23540645e+01 Skewness -4.28051998e-01 Flatness 3.37244355e+00 RMSveldiv 7.00307128e-02 mu 4.64470459e-03 uprime 6.07242015e-02 Mt 1.14509665e-01 
T 4.51683156e+00  K +1.83503959e-03 ReLambda +1.23383023e+01 Skewness -4.26452327e-01 Flatness 3.38939063e+00 RMSveldiv 6.95826081e-02 mu 4.63877855e-03 uprime 6.05881404e-02 Mt 1.14253083e-01 
T 4.52355916e+00  K +1.82725077e-03 ReLambda +1.23312560e+01 Skewness -4.24367025e-01 Flatness 3.40552843e+00 RMSveldiv 6.90647773e-02 mu 4.63612938e-03 uprime 6.04578299e-02 Mt 1.14007344e-01 
T 4.53025640e+00  K +1.82085638e-03 ReLambda +1.23347832e+01 Skewness -4.21305237e-01 Flatness 3.41928365e+00 RMSveldiv 6.85352890e-02 mu 4.63745549e-03 uprime 6.03502490e-02 Mt 1.13804463e-01 
T 4.53692775e+00  K +1.81679677e-03 ReLambda +1.23486424e+01 Skewness -4.16729206e-01 Flatness 3.42948383e+00 RMSveldiv 6.80689267e-02 mu 4.64266609e-03 uprime 6.02811568e-02 Mt 1.13674154e-01 
T 4.54357111e+00  K +1.81568045e-03 ReLambda +1.23703264e+01 Skewness -4.10256155e-01 Flatness 3.43548006e+00 RMSveldiv 6.77390036e-02 mu 4.65081851e-03 uprime 6.02608183e-02 Mt 1.13635774e-01 
T 4.55020647e+00  K +1.81758029e-03 ReLambda +1.23955813e+01 Skewness -4.01799926e-01 Flatness 3.43709762e+00 RMSveldiv 6.75963511e-02 mu 4.66031350e-03 uprime 6.02905169e-02 Mt 1.13691742e-01 
T 4.55685602e+00  K +1.82197488e-03 ReLambda +1.24192649e+01 Skewness -3.91668248e-01 Flatness 3.43441264e+00 RMSveldiv 6.76567637e-02 mu 4.66921772e-03 uprime 6.03615655e-02 Mt 1.13825679e-01 
T 4.56352635e+00  K +1.82776933e-03 ReLambda +1.24363681e+01 Skewness -3.80580404e-01 Flatness 3.42769329e+00 RMSveldiv 6.78928600e-02 mu 4.67564792e-03 uprime 6.04557418e-02 Mt 1.14003223e-01 
T 4.57023386e+00  K +1.83347846e-03 ReLambda +1.24431535e+01 Skewness -3.69505741e-01 Flatness 3.41747486e+00 RMSveldiv 6.82357915e-02 mu 4.67819901e-03 uprime 6.05484503e-02 Mt 1.14178000e-01 
T 4.57699036e+00  K +1.83749663e-03 ReLambda +1.24378200e+01 Skewness -3.59490489e-01 Flatness 3.40468565e+00 RMSveldiv 6.85872176e-02 mu 4.67619381e-03 uprime 6.06132645e-02 Mt 1.14300179e-01 
T 4.58380002e+00  K +1.83843524e-03 ReLambda +1.24207984e+01 Skewness -3.51465917e-01 Flatness 3.39066884e+00 RMSveldiv 6.88397072e-02 mu 4.66979424e-03 uprime 6.06274432e-02 Mt 1.14326882e-01 
T 4.59062949e+00  K +1.83548050e-03 ReLambda +1.23947113e+01 Skewness -3.46110997e-01 Flatness 3.37704150e+00 RMSveldiv 6.89030722e-02 mu 4.65998641e-03 uprime 6.05776747e-02 Mt 1.14233007e-01 
T 4.59742211e+00  K +1.82868363e-03 ReLambda +1.23637353e+01 Skewness -3.43696233e-01 Flatness 3.36525030e+00 RMSveldiv 6.87337341e-02 mu 4.64834048e-03 uprime 6.04647244e-02 Mt 1.14020000e-01 
T 4.60412275e+00  K +1.81893073e-03 ReLambda +1.23323015e+01 Skewness -3.44043013e-01 Flatness 3.35608407e+00 RMSveldiv 6.83482735e-02 mu 4.63652247e-03 uprime 6.03029696e-02 Mt 1.13714969e-01 
T 4.61073429e+00  K +1.80751737e-03 ReLambda +1.23036363e+01 Skewness -3.46634121e-01 Flatness 3.34941424e+00 RMSveldiv 6.78084313e-02 mu 4.62574533e-03 uprime 6.01135549e-02 Mt 1.13357785e-01 
T 4.61731475e+00  K +1.79571759e-03 ReLambda +1.22792540e+01 Skewness -3.50793269e-01 Flatness 3.34435621e+00 RMSveldiv 6.71938807e-02 mu 4.61657842e-03 uprime 5.99174286e-02 Mt 1.12987946e-01 
T 4.62391843e+00  K +1.78463144e-03 ReLambda +1.22592700e+01 Skewness -3.55750198e-01 Flatness 3.33959771e+00 RMSveldiv 6.65863211e-02 mu 4.60906511e-03 uprime 5.97328593e-02 Mt 1.12639899e-01 
T 4.63056149e+00  K +1.77508768e-03 ReLambda +1.22427921e+01 Skewness -3.60671257e-01 Flatness 3.33381338e+00 RMSveldiv 6.60572082e-02 mu 4.60286999e-03 uprime 5.95737633e-02 Mt 1.12339884e-01 
T 4.63723957e+00  K +1.76748665e-03 ReLambda +1.22284112e+01 Skewness -3.64803926e-01 Flatness 3.32622927e+00 RMSveldiv 6.56507840e-02 mu 4.59746325e-03 uprime 5.94469722e-02 Mt 1.12100783e-01 
T 4.64395842e+00  K +1.76175201e-03 ReLambda +1.22149315e+01 Skewness -3.67675817e-01 Flatness 3.31709786e+00 RMSveldiv 6.53733240e-02 mu 4.59239538e-03 uprime 5.93513231e-02 Mt 1.11920403e-01 
T 4.65072762e+00  K +1.75747147e-03 ReLambda +1.22020905e+01 Skewness -3.69213522e-01 Flatness 3.30782058e+00 RMSveldiv 6.51965016e-02 mu 4.58756757e-03 uprime 5.92799649e-02 Mt 1.11785826e-01 
T 4.65753279e+00  K +1.75411231e-03 ReLambda +1.21909218e+01 Skewness -3.69758456e-01 Flatness 3.30059986e+00 RMSveldiv 6.50696298e-02 mu 4.58336854e-03 uprime 5.92239816e-02 Mt 1.11680240e-01 
T 4.66433251e+00  K +1.75122759e-03 ReLambda +1.21835302e+01 Skewness -3.69971953e-01 Flatness 3.29763224e+00 RMSveldiv 6.49372306e-02 mu 4.58058954e-03 uprime 5.91758843e-02 Mt 1.11589524e-01 
T 4.67107288e+00  K +1.74860701e-03 ReLambda +1.21823092e+01 Skewness -3.70615378e-01 Flatness 3.30021117e+00 RMSveldiv 6.47585518e-02 mu 4.58013049e-03 uprime 5.91321725e-02 Mt 1.11507078e-01 
T 4.67773349e+00  K +1.74629338e-03 ReLambda +1.21890144e+01 Skewness -3.72304977e-01 Flatness 3.30831147e+00 RMSveldiv 6.45187766e-02 mu 4.58265141e-03 uprime 5.90936165e-02 Mt 1.11434354e-01 
T 4.68434381e+00  K +1.74449147e-03 ReLambda +1.22042752e+01 Skewness -3.75376822e-01 Flatness 3.32086162e+00 RMSveldiv 6.42273813e-02 mu 4.58838895e-03 uprime 5.90637196e-02 Mt 1.11377957e-01 
T 4.69095436e+00  K +1.74344825e-03 ReLambda +1.22274320e+01 Skewness -3.79854598e-01 Flatness 3.33621750e+00 RMSveldiv 6.39105734e-02 mu 4.59709511e-03 uprime 5.90466891e-02 Mt 1.11345821e-01 
T 4.69759999e+00  K +1.74333199e-03 ReLambda +1.22563592e+01 Skewness -3.85438569e-01 Flatness 3.35251695e+00 RMSveldiv 6.36036215e-02 mu 4.60797075e-03 uprime 5.90453832e-02 Mt 1.11343335e-01 
T 4.70428414e+00  K +1.74411346e-03 ReLambda +1.22874401e+01 Skewness -3.91530975e-01 Flatness 3.36799672e+00 RMSveldiv 6.33419347e-02 mu 4.61965611e-03 uprime 5.90592983e-02 Mt 1.11369549e-01 
T 4.71098326e+00  K +1.74549319e-03 ReLambda +1.23160423e+01 Skewness -3.97362206e-01 Flatness 3.38127694e+00 RMSveldiv 6.31508393e-02 mu 4.63040956e-03 uprime 5.90833500e-02 Mt 1.11414876e-01 
T 4.71772700e+00  K +1.74694074e-03 ReLambda +1.23376588e+01 Skewness -4.02255163e-01 Flatness 3.39154630e+00 RMSveldiv 6.30372500e-02 mu 4.63853660e-03 uprime 5.91085677e-02 Mt 1.11462401e-01 
T 4.72450570e+00  K +1.74776962e-03 ReLambda +1.23482923e+01 Skewness -4.05726801e-01 Flatness 3.39816924e+00 RMSveldiv 6.29917711e-02 mu 4.64253444e-03 uprime 5.91233657e-02 Mt 1.11490279e-01 
T 4.73127857e+00  K +1.74729029e-03 ReLambda +1.23454025e+01 Skewness -4.07647029e-01 Flatness 3.40058250e+00 RMSveldiv 6.29903435e-02 mu 4.64144798e-03 uprime 5.91161123e-02 Mt 1.11476577e-01 
T 4.73801104e+00  K +1.74499066e-03 ReLambda +1.23285077e+01 Skewness -4.08283990e-01 Flatness 3.39837900e+00 RMSveldiv 6.30009603e-02 mu 4.63509610e-03 uprime 5.90781369e-02 Mt 1.11404946e-01 
T 4.74469262e+00  K +1.74063673e-03 ReLambda +1.22990158e+01 Skewness -4.08182501e-01 Flatness 3.39151951e+00 RMSveldiv 6.29922255e-02 mu 4.62400818e-03 uprime 5.90053869e-02 Mt 1.11267746e-01 
T 4.75134762e+00  K +1.73426438e-03 ReLambda +1.22595927e+01 Skewness -4.07976631e-01 Flatness 3.38054092e+00 RMSveldiv 6.29389425e-02 mu 4.60918645e-03 uprime 5.88982819e-02 Mt 1.11065767e-01 
T 4.75800947e+00  K +1.72614453e-03 ReLambda +1.22137234e+01 Skewness -4.08229245e-01 Flatness 3.36666321e+00 RMSveldiv 6.28241056e-02 mu 4.59194115e-03 uprime 5.87611603e-02 Mt 1.10807190e-01 
T 4.76469948e+00  K +1.71676367e-03 ReLambda +1.21655228e+01 Skewness -4.09311138e-01 Flatness 3.35169612e+00 RMSveldiv 6.26397510e-02 mu 4.57381939e-03 uprime 5.86020271e-02 Mt 1.10507108e-01 
T 4.77140470e+00  K +1.70681185e-03 ReLambda +1.21195645e+01 Skewness -4.11298455e-01 Flatness 3.33766656e+00 RMSveldiv 6.23883536e-02 mu 4.55654062e-03 uprime 5.84324548e-02 Mt 1.10187342e-01 
T 4.77811392e+00  K +1.69705190e-03 ReLambda +1.20801099e+01 Skewness -4.13934143e-01 Flatness 3.32612865e+00 RMSveldiv 6.20817045e-02 mu 4.54170707e-03 uprime 5.82654487e-02 Mt 1.09872415e-01 
T 4.78481743e+00  K +1.68821583e-03 ReLambda +1.20505886e+01 Skewness -4.16677002e-01 Flatness 3.31773169e+00 RMSveldiv 6.17388449e-02 mu 4.53060808e-03 uprime 5.81136963e-02 Mt 1.09586250e-01 
T 4.79151455e+00  K +1.68090648e-03 ReLambda +1.20331926e+01 Skewness -4.18822258e-01 Flatness 3.31221742e+00 RMSveldiv 6.13827834e-02 mu 4.52406775e-03 uprime 5.79878253e-02 Mt 1.09348886e-01 
T 4.79820892e+00  K +1.67554420e-03 ReLambda +1.20287416e+01 Skewness -4.19644233e-01 Flatness 3.30881945e+00 RMSveldiv 6.10374261e-02 mu 4.52239434e-03 uprime 5.78953781e-02 Mt 1.09174545e-01 
T 4.80489709e+00  K +1.67233653e-03 ReLambda +1.20366788e+01 Skewness -4.18529771e-01 Flatness 3.30675939e+00 RMSveldiv 6.07248089e-02 mu 4.52537845e-03 uprime 5.78401777e-02 Mt 1.09070436e-01 
T 4.81158268e+00  K +1.67125055e-03 ReLambda +1.20552152e+01 Skewness -4.15076713e-01 Flatness 3.30554266e+00 RMSveldiv 6.04611767e-02 mu 4.53234751e-03 uprime 5.78217693e-02 Mt 1.09035701e-01 
T 4.81826780e+00  K +1.67202966e-03 ReLambda +1.20816341e+01 Skewness -4.09136413e-01 Flatness 3.30495383e+00 RMSveldiv 6.02550390e-02 mu 4.54228009e-03 uprime 5.78356906e-02 Mt 1.09061925e-01 
T 4.82496676e+00  K +1.67422743e-03 ReLambda +1.21127055e+01 Skewness -4.00795620e-01 Flatness 3.30481504e+00 RMSveldiv 6.01056941e-02 mu 4.55396190e-03 uprime 5.78740970e-02 Mt 1.09134318e-01 
T 4.83167256e+00  K +1.67724411e-03 ReLambda +1.21448791e+01 Skewness -3.90383973e-01 Flatness 3.30472829e+00 RMSveldiv 6.00043471e-02 mu 4.56605805e-03 uprime 5.79264642e-02 Mt 1.09233036e-01 
T 4.83839427e+00  K +1.68039327e-03 ReLambda +1.21747377e+01 Skewness -3.78389929e-01 Flatness 3.30398227e+00 RMSveldiv 5.99348083e-02 mu 4.57728387e-03 uprime 5.79808170e-02 Mt 1.09335496e-01 
T 4.84512445e+00  K +1.68295414e-03 ReLambda +1.21990821e+01 Skewness -3.65467363e-01 Flatness 3.30170376e+00 RMSveldiv 5.98766797e-02 mu 4.58643654e-03 uprime 5.80246793e-02 Mt 1.09418176e-01 
T 4.85184141e+00  K +1.68424827e-03 ReLambda +1.22151927e+01 Skewness -3.52399537e-01 Flatness 3.29719491e+00 RMSveldiv 5.98082995e-02 mu 4.59249356e-03 uprime 5.80463971e-02 Mt 1.09459101e-01 
T 4.85853634e+00  K +1.68372363e-03 ReLambda +1.22211280e+01 Skewness -3.39995901e-01 Flatness 3.29026822e+00 RMSveldiv 5.97096583e-02 mu 4.59472502e-03 uprime 5.80365432e-02 Mt 1.09440495e-01 
T 4.86521320e+00  K +1.68099947e-03 ReLambda +1.22158052e+01 Skewness -3.29042527e-01 Flatness 3.28141928e+00 RMSveldiv 5.95645596e-02 mu 4.59272382e-03 uprime 5.79886204e-02 Mt 1.09350108e-01 
T 4.87188837e+00  K +1.67589014e-03 ReLambda +1.21990419e+01 Skewness -3.20264553e-01 Flatness 3.27178335e+00 RMSveldiv 5.93616944e-02 mu 4.58642142e-03 uprime 5.78994153e-02 Mt 1.09181880e-01 
T 4.87857292e+00  K +1.66844174e-03 ReLambda +1.21716727e+01 Skewness -3.14306685e-01 Flatness 3.26293680e+00 RMSveldiv 5.90960281e-02 mu 4.57613154e-03 uprime 5.77696120e-02 Mt 1.08937101e-01 
T 4.88527104e+00  K +1.65897274e-03 ReLambda +1.21356845e+01 Skewness -3.11660465e-01 Flatness 3.25654090e+00 RMSveldiv 5.87704261e-02 mu 4.56260119e-03 uprime 5.76045239e-02 Mt 1.08625790e-01 
T 4.89197782e+00  K +1.64809658e-03 ReLambda +1.20942219e+01 Skewness -3.12580077e-01 Flatness 3.25391764e+00 RMSveldiv 5.83974166e-02 mu 4.54701268e-03 uprime 5.74145703e-02 Mt 1.08267594e-01 
T 4.89868983e+00  K +1.63667737e-03 ReLambda +1.20512717e+01 Skewness -3.17017073e-01 Flatness 3.25567447e+00 RMSveldiv 5.79993907e-02 mu 4.53086490e-03 uprime 5.72146231e-02 Mt 1.07890554e-01 
T 4.90540110e+00  K +1.62574844e-03 ReLambda +1.20111824e+01 Skewness -3.24599450e-01 Flatness 3.26151812e+00 RMSveldiv 5.76076880e-02 mu 4.51579267e-03 uprime 5.70226946e-02 Mt 1.07528635e-01 
T 4.91210046e+00  K +1.61637480e-03 ReLambda +1.19780156e+01 Skewness -3.34646170e-01 Flatness 3.27028530e+00 RMSveldiv 5.72591128e-02 mu 4.50332311e-03 uprime 5.68575753e-02 Mt 1.07217267e-01 
T 4.91878150e+00  K +1.60946112e-03 ReLambda +1.19548159e+01 Skewness -3.46255674e-01 Flatness 3.28023123e+00 RMSveldiv 5.69891171e-02 mu 4.49460082e-03 uprime 5.67354067e-02 Mt 1.06986886e-01 
T 4.92544507e+00  K +1.60558818e-03 ReLambda +1.19431492e+01 Skewness -3.58445541e-01 Flatness 3.28950016e+00 RMSveldiv 5.68243080e-02 mu 4.49021454e-03 uprime 5.66666726e-02 Mt 1.06857260e-01 
T 4.93210195e+00  K +1.60490739e-03 ReLambda +1.19429890e+01 Skewness -3.70319209e-01 Flatness 3.29664598e+00 RMSveldiv 5.67758239e-02 mu 4.49015432e-03 uprime 5.66542014e-02 Mt 1.06833723e-01 
T 4.93876005e+00  K +1.60710646e-03 ReLambda +1.19529108e+01 Skewness -3.81197232e-01 Flatness 3.30104155e+00 RMSveldiv 5.68350376e-02 mu 4.49388455e-03 uprime 5.66925016e-02 Mt 1.06905920e-01 
T 4.94543512e+00  K +1.61144418e-03 ReLambda +1.19704906e+01 Skewness -3.90742675e-01 Flatness 3.30308426e+00 RMSveldiv 5.69723712e-02 mu 4.50049394e-03 uprime 5.67684180e-02 Mt 1.07049046e-01 
T 4.95213405e+00  K +1.61685567e-03 ReLambda +1.19927858e+01 Skewness -3.98958205e-01 Flatness 3.30407873e+00 RMSveldiv 5.71403798e-02 mu 4.50887620e-03 uprime 5.68631041e-02 Mt 1.07227564e-01 
T 4.95885611e+00  K +1.62212769e-03 ReLambda +1.20168255e+01 Skewness -4.06114417e-01 Flatness 3.30585663e+00 RMSveldiv 5.72816468e-02 mu 4.51791431e-03 uprime 5.69552150e-02 Mt 1.07401226e-01 
T 4.96560632e+00  K +1.62613444e-03 ReLambda +1.20400668e+01 Skewness -4.12598848e-01 Flatness 3.31024456e+00 RMSveldiv 5.73411935e-02 mu 4.52665221e-03 uprime 5.70250761e-02 Mt 1.07532934e-01 
T 4.97236368e+00  K +1.62803847e-03 ReLambda +1.20605011e+01 Skewness -4.18685247e-01 Flatness 3.31852809e+00 RMSveldiv 5.72797048e-02 mu 4.53433481e-03 uprime 5.70581403e-02 Mt 1.07595260e-01 
T 4.97909994e+00  K +1.62747321e-03 ReLambda +1.20767262e+01 Skewness -4.24390589e-01 Flatness 3.33107460e+00 RMSveldiv 5.70855914e-02 mu 4.54043491e-03 uprime 5.70480732e-02 Mt 1.07576259e-01 
T 4.98579239e+00  K +1.62456991e-03 ReLambda +1.20877722e+01 Skewness -4.29418910e-01 Flatness 3.34723214e+00 RMSveldiv 5.67781540e-02 mu 4.54458781e-03 uprime 5.69971570e-02 Mt 1.07480234e-01 
T 4.99244349e+00  K +1.61981348e-03 ReLambda +1.20928146e+01 Skewness -4.33228364e-01 Flatness 3.36552278e+00 RMSveldiv 5.63996050e-02 mu 4.54648357e-03 uprime 5.69137833e-02 Mt 1.07323008e-01 
T 4.99908229e+00  K +1.61381792e-03 ReLambda +1.20909055e+01 Skewness -4.35158894e-01 Flatness 3.38394898e+00 RMSveldiv 5.60014572e-02 mu 4.54576585e-03 uprime 5.68085874e-02 Mt 1.07124635e-01 
T 5.00572951e+00  K +1.60716205e-03 ReLambda +1.20809761e+01 Skewness -4.34588028e-01 Flatness 3.40023666e+00 RMSveldiv 5.56330016e-02 mu 4.54203274e-03 uprime 5.66916217e-02 Mt 1.06904069e-01 
T 5.01238933e+00  K +1.60026782e-03 ReLambda +1.20622492e+01 Skewness -4.31141380e-01 Flatness 3.41224334e+00 RMSveldiv 5.53294484e-02 mu 4.53499206e-03 uprime 5.65702344e-02 Mt 1.06675165e-01 
T 5.01906172e+00  K +1.59332064e-03 ReLambda +1.20347930e+01 Skewness -4.24859593e-01 Flatness 3.41847754e+00 RMSveldiv 5.51019637e-02 mu 4.52466945e-03 uprime 5.64476447e-02 Mt 1.06443993e-01 
T 5.02575184e+00  K +1.58628198e-03 ReLambda +1.19999407e+01 Skewness -4.16228103e-01 Flatness 3.41842792e+00 RMSveldiv 5.49350891e-02 mu 4.51156617e-03 uprime 5.63231261e-02 Mt 1.06209184e-01 
T 5.03247168e+00  K +1.57899702e-03 ReLambda +1.19604383e+01 Skewness -4.06073795e-01 Flatness 3.41255261e+00 RMSveldiv 5.47927193e-02 mu 4.49671465e-03 uprime 5.61938781e-02 Mt 1.05965456e-01 
T 5.03922377e+00  K +1.57137100e-03 ReLambda +1.19203693e+01 Skewness -3.95412146e-01 Flatness 3.40201699e+00 RMSveldiv 5.46306724e-02 mu 4.48165008e-03 uprime 5.60581467e-02 Mt 1.05709503e-01 
T 5.04599159e+00  K +1.56353654e-03 ReLambda +1.18846733e+01 Skewness -3.85265884e-01 Flatness 3.38834702e+00 RMSveldiv 5.44127005e-02 mu 4.46822959e-03 uprime 5.59182327e-02 Mt 1.05445663e-01 
T 5.05273353e+00  K +1.55594499e-03 ReLambda +1.18581940e+01 Skewness -3.76483432e-01 Flatness 3.37310290e+00 RMSveldiv 5.41260266e-02 mu 4.45827429e-03 uprime 5.57821894e-02 Mt 1.05189121e-01 
T 5.05941723e+00  K +1.54927650e-03 ReLambda +1.18443547e+01 Skewness -3.69558919e-01 Flatness 3.35757314e+00 RMSveldiv 5.37876153e-02 mu 4.45307119e-03 uprime 5.56622835e-02 Mt 1.04963008e-01 
T 5.06605172e+00  K +1.54425149e-03 ReLambda +1.18444076e+01 Skewness -3.64590950e-01 Flatness 3.34261850e+00 RMSveldiv 5.34375647e-02 mu 4.45309108e-03 uprime 5.55716230e-02 Mt 1.04792038e-01 
T 5.07267747e+00  K +1.54148161e-03 ReLambda +1.18574826e+01 Skewness -3.61382517e-01 Flatness 3.32873330e+00 RMSveldiv 5.31273673e-02 mu 4.45800682e-03 uprime 5.55214201e-02 Mt 1.04697355e-01 
T 5.07932696e+00  K +1.54134552e-03 ReLambda +1.18807796e+01 Skewness -3.59551296e-01 Flatness 3.31616234e+00 RMSveldiv 5.29086924e-02 mu 4.46676570e-03 uprime 5.55186594e-02 Mt 1.04692127e-01 
T 5.08600082e+00  K +1.54382407e-03 ReLambda +1.19098033e+01 Skewness -3.58604775e-01 Flatness 3.30490917e+00 RMSveldiv 5.28197313e-02 mu 4.47767761e-03 uprime 5.55630510e-02 Mt 1.04775809e-01 
T 5.09269042e+00  K +1.54839335e-03 ReLambda +1.19392166e+01 Skewness -3.58035788e-01 Flatness 3.29467337e+00 RMSveldiv 5.28709267e-02 mu 4.48873601e-03 uprime 5.56450953e-02 Mt 1.04930488e-01 
T 5.09939877e+00  K +1.55408632e-03 ReLambda +1.19640501e+01 Skewness -3.57443372e-01 Flatness 3.28493669e+00 RMSveldiv 5.30395089e-02 mu 4.49807256e-03 uprime 5.57472861e-02 Mt 1.05123155e-01 
T 5.10613408e+00  K +1.55966076e-03 ReLambda +1.19805835e+01 Skewness -3.56609607e-01 Flatness 3.27521213e+00 RMSveldiv 5.32736674e-02 mu 4.50428855e-03 uprime 5.58472610e-02 Mt 1.05311643e-01 
T 5.11288444e+00  K +1.56381588e-03 ReLambda +1.19868151e+01 Skewness -3.55506380e-01 Flatness 3.26531942e+00 RMSveldiv 5.35028130e-02 mu 4.50663140e-03 uprime 5.59217561e-02 Mt 1.05452088e-01 
T 5.11963212e+00  K +1.56548503e-03 ReLambda +1.19826790e+01 Skewness -3.54236628e-01 Flatness 3.25548095e+00 RMSveldiv 5.36548968e-02 mu 4.50507637e-03 uprime 5.59517980e-02 Mt 1.05508713e-01 
T 5.12635012e+00  K +1.56407908e-03 ReLambda +1.19697884e+01 Skewness -3.52945452e-01 Flatness 3.24624448e+00 RMSveldiv 5.36749702e-02 mu 4.50022997e-03 uprime 5.59269241e-02 Mt 1.05461791e-01 
T 5.13302763e+00  K +1.55959538e-03 ReLambda +1.19508005e+01 Skewness -3.51734454e-01 Flatness 3.23821259e+00 RMSveldiv 5.35386171e-02 mu 4.49309117e-03 uprime 5.58470234e-02 Mt 1.05311112e-01 
T 5.13968157e+00  K +1.55252963e-03 ReLambda +1.19286167e+01 Skewness -3.50617541e-01 Flatness 3.23179548e+00 RMSveldiv 5.32536381e-02 mu 4.48475083e-03 uprime 5.57207698e-02 Mt 1.05073032e-01 
T 5.14633926e+00  K +1.54371663e-03 ReLambda +1.19058300e+01 Skewness -3.49525217e-01 Flatness 3.22711656e+00 RMSveldiv 5.28543456e-02 mu 4.47618377e-03 uprime 5.55628811e-02 Mt 1.04775302e-01 
T 5.15301397e+00  K +1.53418618e-03 ReLambda +1.18844265e+01 Skewness -3.48342189e-01 Flatness 3.22405300e+00 RMSveldiv 5.23941024e-02 mu 4.46813679e-03 uprime 5.53916700e-02 Mt 1.04452452e-01 
T 5.15969933e+00  K +1.52498557e-03 ReLambda +1.18655658e+01 Skewness -3.46971663e-01 Flatness 3.22237508e+00 RMSveldiv 5.19346079e-02 mu 4.46104584e-03 uprime 5.52259486e-02 Mt 1.04139952e-01 
T 5.16638616e+00  K +1.51695768e-03 ReLambda +1.18494930e+01 Skewness -3.45411600e-01 Flatness 3.22193412e+00 RMSveldiv 5.15311213e-02 mu 4.45500301e-03 uprime 5.50810266e-02 Mt 1.03866671e-01 
T 5.17307642e+00  K +1.51058114e-03 ReLambda +1.18357510e+01 Skewness -3.43815294e-01 Flatness 3.22278465e+00 RMSveldiv 5.12197577e-02 mu 4.44983649e-03 uprime 5.49657343e-02 Mt 1.03649259e-01 
T 5.17976832e+00  K +1.50594197e-03 ReLambda +1.18236440e+01 Skewness -3.42513805e-01 Flatness 3.22512845e+00 RMSveldiv 5.10119138e-02 mu 4.44528467e-03 uprime 5.48817967e-02 Mt 1.03490968e-01 
T 5.18646308e+00  K +1.50277157e-03 ReLambda +1.18126647e+01 Skewness -3.41973186e-01 Flatness 3.22911142e+00 RMSveldiv 5.08935211e-02 mu 4.44115685e-03 uprime 5.48244531e-02 Mt 1.03382823e-01 
T 5.19316546e+00  K +1.50057068e-03 ReLambda +1.18028242e+01 Skewness -3.42704032e-01 Flatness 3.23461961e+00 RMSveldiv 5.08306854e-02 mu 4.43745714e-03 uprime 5.47846895e-02 Mt 1.03307825e-01 
T 5.19987113e+00  K +1.49877732e-03 ReLambda +1.17947980e+01 Skewness -3.45145602e-01 Flatness 3.24118615e+00 RMSveldiv 5.07796496e-02 mu 4.43443958e-03 uprime 5.47523070e-02 Mt 1.03246745e-01 
T 5.20657615e+00  K +1.49693053e-03 ReLambda +1.17898099e+01 Skewness -3.49551312e-01 Flatness 3.24807436e+00 RMSveldiv 5.06987664e-02 mu 4.43256420e-03 uprime 5.47189169e-02 Mt 1.03183766e-01 
T 5.21327841e+00  K +1.49479991e-03 ReLambda +1.17893217e+01 Skewness -3.55904695e-01 Flatness 3.25447568e+00 RMSveldiv 5.05600203e-02 mu 4.43238066e-03 uprime 5.46803094e-02 Mt 1.03110948e-01 
T 5.21997917e+00  K +1.49243883e-03 ReLambda +1.17945743e+01 Skewness -3.63873754e-01 Flatness 3.25973990e+00 RMSveldiv 5.03567510e-02 mu 4.43435546e-03 uprime 5.46374352e-02 Mt 1.03030086e-01 
T 5.22667670e+00  K +1.49015115e-03 ReLambda +1.18060524e+01 Skewness -3.72797090e-01 Flatness 3.26354931e+00 RMSveldiv 5.01059360e-02 mu 4.43867085e-03 uprime 5.45958200e-02 Mt 1.02951598e-01 
T 5.23336237e+00  K +1.48837610e-03 ReLambda +1.18229897e+01 Skewness -3.81729340e-01 Flatness 3.26598535e+00 RMSveldiv 4.98442146e-02 mu 4.44503869e-03 uprime 5.45634835e-02 Mt 1.02890606e-01 
T 5.24003545e+00  K +1.48751645e-03 ReLambda +1.18431773e+01 Skewness -3.89598371e-01 Flatness 3.26743530e+00 RMSveldiv 4.96173544e-02 mu 4.45262852e-03 uprime 5.45478026e-02 Mt 1.02861020e-01 
T 5.24669696e+00  K +1.48777483e-03 ReLambda +1.18631424e+01 Skewness -3.95408987e-01 Flatness 3.26834500e+00 RMSveldiv 4.94675138e-02 mu 4.46013472e-03 uprime 5.45524973e-02 Mt 1.02869854e-01 
T 5.25335799e+00  K +1.48903805e-03 ReLambda +1.18787562e+01 Skewness -3.98483004e-01 Flatness 3.26896944e+00 RMSveldiv 4.94207915e-02 mu 4.46600499e-03 uprime 5.45754912e-02 Mt 1.02913193e-01 
T 5.26002889e+00  K +1.49084035e-03 ReLambda +1.18860328e+01 Skewness -3.98625244e-01 Flatness 3.26927155e+00 RMSveldiv 4.94788768e-02 mu 4.46874071e-03 uprime 5.46082380e-02 Mt 1.02974923e-01 
T 5.26671742e+00  K +1.49241476e-03 ReLambda +1.18820130e+01 Skewness -3.96183175e-01 Flatness 3.26905770e+00 RMSveldiv 4.96155985e-02 mu 4.46722943e-03 uprime 5.46366817e-02 Mt 1.03028539e-01 
T 5.27342561e+00  K +1.49283703e-03 ReLambda +1.18654936e+01 Skewness -3.91951220e-01 Flatness 3.26826607e+00 RMSveldiv 4.97801599e-02 mu 4.46101867e-03 uprime 5.46439040e-02 Mt 1.03042142e-01 
T 5.28014894e+00  K +1.49124522e-03 ReLambda +1.18374242e+01 Skewness -3.86945897e-01 Flatness 3.26720967e+00 RMSveldiv 4.99075369e-02 mu 4.45046556e-03 uprime 5.46141129e-02 Mt 1.02985953e-01 
T 5.28687930e+00  K +1.48708337e-03 ReLambda +1.18008458e+01 Skewness -3.82131602e-01 Flatness 3.26660598e+00 RMSveldiv 4.99345420e-02 mu 4.43671333e-03 uprime 5.45370421e-02 Mt 1.02840615e-01 
T 5.29360307e+00  K +1.48029757e-03 ReLambda +1.17604033e+01 Skewness -3.78197313e-01 Flatness 3.26736406e+00 RMSveldiv 4.98172474e-02 mu 4.42150835e-03 uprime 5.44115107e-02 Mt 1.02603902e-01 
T 5.30030774e+00  K +1.47140560e-03 ReLambda +1.17214591e+01 Skewness -3.75434733e-01 Flatness 3.27024603e+00 RMSveldiv 4.95442517e-02 mu 4.40686665e-03 uprime 5.42467720e-02 Mt 1.02293260e-01 
T 5.30698662e+00  K +1.46140637e-03 ReLambda +1.16890368e+01 Skewness -3.73737417e-01 Flatness 3.27557343e+00 RMSveldiv 4.91406058e-02 mu 4.39467700e-03 uprime 5.40610198e-02 Mt 1.01942995e-01 
T 5.31364425e+00  K +1.45155993e-03 ReLambda +1.16668629e+01 Skewness -3.72693764e-01 Flatness 3.28309300e+00 RMSveldiv 4.86612218e-02 mu 4.38634036e-03 uprime 5.38775134e-02 Mt 1.01596965e-01 
T 5.32029232e+00  K +1.44312982e-03 ReLambda +1.16567758e+01 Skewness -3.71735055e-01 Flatness 3.29200839e+00 RMSveldiv 4.81774971e-02 mu 4.38254795e-03 uprime 5.37198788e-02 Mt 1.01299718e-01 
T 5.32694247e+00  K +1.43714121e-03 ReLambda +1.16585440e+01 Skewness -3.70305462e-01 Flatness 3.30113915e+00 RMSveldiv 4.77612231e-02 mu 4.38321273e-03 uprime 5.36075256e-02 Mt 1.01087852e-01 
T 5.33359707e+00  K +1.43418106e-03 ReLambda +1.16701049e+01 Skewness -3.68034332e-01 Flatness 3.30917782e+00 RMSveldiv 4.74684739e-02 mu 4.38755924e-03 uprime 5.35517221e-02 Mt 1.00982614e-01 
T 5.34026253e+00  K +1.43426967e-03 ReLambda +1.16882668e+01 Skewness -3.64860238e-01 Flatness 3.31502231e+00 RMSveldiv 4.73256258e-02 mu 4.39438750e-03 uprime 5.35530110e-02 Mt 1.00985027e-01 
T 5.34695019e+00  K +1.43688037e-03 ReLambda +1.17096647e+01 Skewness -3.61058916e-01 Flatness 3.31802677e+00 RMSveldiv 4.73239229e-02 mu 4.40243235e-03 uprime 5.36015264e-02 Mt 1.01076490e-01 
T 5.35367244e+00  K +1.44106933e-03 ReLambda +1.17315438e+01 Skewness -3.57167015e-01 Flatness 3.31810735e+00 RMSveldiv 4.74225594e-02 mu 4.41065816e-03 uprime 5.36795139e-02 Mt 1.01223523e-01 
T 5.36042522e+00  K +1.44566952e-03 ReLambda +1.17521186e+01 Skewness -3.53840061e-01 Flatness 3.31570342e+00 RMSveldiv 4.75587595e-02 mu 4.41839358e-03 uprime 5.37650998e-02 Mt 1.01384884e-01 
T 5.36718427e+00  K +1.44954331e-03 ReLambda +1.17705685e+01 Skewness -3.51673620e-01 Flatness 3.31162481e+00 RMSveldiv 4.76642099e-02 mu 4.42533012e-03 uprime 5.38370883e-02 Mt 1.01520604e-01 
T 5.37391320e+00  K +1.45184870e-03 ReLambda +1.17867092e+01 Skewness -3.51044504e-01 Flatness 3.30680798e+00 RMSveldiv 4.76850838e-02 mu 4.43139846e-03 uprime 5.38798858e-02 Mt 1.01601283e-01 
T 5.38059124e+00  K +1.45220448e-03 ReLambda +1.18004826e+01 Skewness -3.52033253e-01 Flatness 3.30205910e+00 RMSveldiv 4.75970918e-02 mu 4.43657679e-03 uprime 5.38864698e-02 Mt 1.01613678e-01 
T 5.38723118e+00  K +1.45065937e-03 ReLambda +1.18114190e+01 Skewness -3.54450465e-01 Flatness 3.29790820e+00 RMSveldiv 4.74077356e-02 mu 4.44068850e-03 uprime 5.38577350e-02 Mt 1.01559477e-01 
T 5.39387072e+00  K +1.44753385e-03 ReLambda +1.18182477e+01 Skewness -3.57898562e-01 Flatness 3.29461060e+00 RMSveldiv 4.71486606e-02 mu 4.44325587e-03 uprime 5.37995482e-02 Mt 1.01449742e-01 
T 5.40053043e+00  K +1.44327163e-03 ReLambda +1.18188064e+01 Skewness -3.61797950e-01 Flatness 3.29221654e+00 RMSveldiv 4.68660930e-02 mu 4.44346590e-03 uprime 5.37200293e-02 Mt 1.01299784e-01 
T 5.40720808e+00  K +1.43830987e-03 ReLambda +1.18104872e+01 Skewness -3.65439617e-01 Flatness 3.29060823e+00 RMSveldiv 4.66085386e-02 mu 4.44033815e-03 uprime 5.36271876e-02 Mt 1.01124704e-01 
T 5.41388849e+00  K +1.43296059e-03 ReLambda +1.17911098e+01 Skewness -3.68113377e-01 Flatness 3.28952693e+00 RMSveldiv 4.64125047e-02 mu 4.43305294e-03 uprime 5.35267454e-02 Mt 1.00935294e-01 
T 5.42057717e+00  K +1.42733000e-03 ReLambda +1.17597500e+01 Skewness -3.69279203e-01 Flatness 3.28859985e+00 RMSveldiv 4.62914717e-02 mu 4.42126274e-03 uprime 5.34206338e-02 Mt 1.00735194e-01 
T 5.42728212e+00  K +1.42136193e-03 ReLambda +1.17173615e+01 Skewness -3.68677697e-01 Flatness 3.28737786e+00 RMSveldiv 4.62342554e-02 mu 4.40532608e-03 uprime 5.33077834e-02 Mt 1.00522388e-01 
T 5.43400783e+00  K +1.41494075e-03 ReLambda +1.16670285e+01 Skewness -3.66385313e-01 Flatness 3.28537852e+00 RMSveldiv 4.62094611e-02 mu 4.38640263e-03 uprime 5.31860332e-02 Mt 1.00292800e-01 
T 5.44074271e+00  K +1.40803318e-03 ReLambda +1.16138072e+01 Skewness -3.62792084e-01 Flatness 3.28216064e+00 RMSveldiv 4.61753335e-02 mu 4.36639324e-03 uprime 5.30547852e-02 Mt 1.00045305e-01 
T 5.44745823e+00  K +1.40080680e-03 ReLambda +1.15639762e+01 Skewness -3.58497568e-01 Flatness 3.27743003e+00 RMSveldiv 4.60930634e-02 mu 4.34765849e-03 uprime 5.29172458e-02 Mt 9.97859466e-02 
T 5.45413906e+00  K +1.39364691e-03 ReLambda +1.15236748e+01 Skewness -3.54128794e-01 Flatness 3.27111664e+00 RMSveldiv 4.59390353e-02 mu 4.33250654e-03 uprime 5.27807684e-02 Mt 9.95285917e-02 
T 5.46079280e+00  K +1.38710798e-03 ReLambda +1.14978523e+01 Skewness -3.50180803e-01 Flatness 3.26340627e+00 RMSveldiv 4.57107168e-02 mu 4.32279817e-03 uprime 5.26559697e-02 Mt 9.92932582e-02 
T 5.46744331e+00  K +1.38183051e-03 ReLambda +1.14897190e+01 Skewness -3.46934542e-01 Flatness 3.25473901e+00 RMSveldiv 4.54259479e-02 mu 4.31974033e-03 uprime 5.25551703e-02 Mt 9.91031776e-02 
T 5.47411020e+00  K +1.37844111e-03 ReLambda +1.15004007e+01 Skewness -3.44440696e-01 Flatness 3.24578332e+00 RMSveldiv 4.51187553e-02 mu 4.32375628e-03 uprime 5.24904756e-02 Mt 9.89811756e-02 
T 5.48079273e+00  K +1.37741222e-03 ReLambda +1.15285228e+01 Skewness -3.42543402e-01 Flatness 3.23733246e+00 RMSveldiv 4.48324458e-02 mu 4.33432924e-03 uprime 5.24710414e-02 Mt 9.89445161e-02 
T 5.48748329e+00  K +1.37890541e-03 ReLambda +1.15701491e+01 Skewness -3.40954229e-01 Flatness 3.23006980e+00 RMSveldiv 4.46088182e-02 mu 4.34997929e-03 uprime 5.25000119e-02 Mt 9.89991275e-02 
T 5.49417659e+00  K +1.38268836e-03 ReLambda +1.16193941e+01 Skewness -3.39388072e-01 Flatness 3.22433426e+00 RMSveldiv 4.44776869e-02 mu 4.36849370e-03 uprime 5.25729119e-02 Mt 9.91365717e-02 
T 5.50087417e+00  K +1.38814394e-03 ReLambda +1.16694721e+01 Skewness -3.37710402e-01 Flatness 3.22003245e+00 RMSveldiv 4.44499968e-02 mu 4.38732134e-03 uprime 5.26778793e-02 Mt 9.93344815e-02 
T 5.50757718e+00  K +1.39434676e-03 ReLambda +1.17137701e+01 Skewness -3.36036171e-01 Flatness 3.21676575e+00 RMSveldiv 4.45156044e-02 mu 4.40397585e-03 uprime 5.27972327e-02 Mt 9.95595170e-02 
T 5.51427967e+00  K +1.40019272e-03 ReLambda +1.17468092e+01 Skewness -3.34740487e-01 Flatness 3.21411108e+00 RMSveldiv 4.46450278e-02 mu 4.41639743e-03 uprime 5.29100262e-02 Mt 9.97721832e-02 
T 5.52097548e+00  K +1.40458360e-03 ReLambda +1.17650267e+01 Skewness -3.34374621e-01 Flatness 3.21191677e+00 RMSveldiv 4.47953786e-02 mu 4.42324658e-03 uprime 5.29955624e-02 Mt 9.99334538e-02 
T 5.52766528e+00  K +1.40661194e-03 ReLambda +1.17670786e+01 Skewness -3.35532445e-01 Flatness 3.21046459e+00 RMSveldiv 4.49193044e-02 mu 4.42401801e-03 uprime 5.30368017e-02 Mt 1.00011199e-01 
T 5.53435399e+00  K +1.40569575e-03 ReLambda +1.17536813e+01 Skewness -3.38719199e-01 Flatness 3.21041766e+00 RMSveldiv 4.49741126e-02 mu 4.41898111e-03 uprime 5.30227625e-02 Mt 9.99847128e-02 
T 5.54104843e+00  K +1.40165754e-03 ReLambda +1.17272234e+01 Skewness -3.44249929e-01 Flatness 3.21257975e+00 RMSveldiv 4.49294684e-02 mu 4.40903385e-03 uprime 5.29499024e-02 Mt 9.98473153e-02 
T 5.54774652e+00  K +1.39475406e-03 ReLambda +1.16913131e+01 Skewness -3.52167231e-01 Flatness 3.21753983e+00 RMSveldiv 4.47729495e-02 mu 4.39553278e-03 uprime 5.28226658e-02 Mt 9.96073869e-02 
T 5.55443974e+00  K +1.38564061e-03 ReLambda +1.16502184e+01 Skewness -3.62190767e-01 Flatness 3.22530756e+00 RMSveldiv 4.45126044e-02 mu 4.38008261e-03 uprime 5.26529283e-02 Mt 9.92873197e-02 
T 5.56112174e+00  K +1.37524668e-03 ReLambda +1.16081885e+01 Skewness -3.73723140e-01 Flatness 3.23510036e+00 RMSveldiv 4.41747245e-02 mu 4.36428080e-03 uprime 5.24578434e-02 Mt 9.89194579e-02 
T 5.56779111e+00  K +1.36460665e-03 ReLambda +1.15688800e+01 Skewness -3.85904164e-01 Flatness 3.24539369e+00 RMSveldiv 4.37975602e-02 mu 4.34950215e-03 uprime 5.22568084e-02 Mt 9.85403766e-02 
T 5.57445697e+00  K +1.35468618e-03 ReLambda +1.15349931e+01 Skewness -3.97720047e-01 Flatness 3.25427016e+00 RMSveldiv 4.34227877e-02 mu 4.33676183e-03 uprime 5.20682329e-02 Mt 9.81847882e-02 
T 5.58112865e+00  K +1.34627042e-03 ReLambda +1.15082565e+01 Skewness -4.08118471e-01 Flatness 3.25994900e+00 RMSveldiv 4.30881011e-02 mu 4.32670980e-03 uprime 5.19073491e-02 Mt 9.78814146e-02 
T 5.58781296e+00  K +1.33988332e-03 ReLambda +1.14895448e+01 Skewness -4.16158775e-01 Flatness 3.26136372e+00 RMSveldiv 4.28208988e-02 mu 4.31967483e-03 uprime 5.17845373e-02 Mt 9.76498287e-02 
T 5.59450882e+00  K +1.33575279e-03 ReLambda +1.14790934e+01 Skewness -4.21151820e-01 Flatness 3.25854602e+00 RMSveldiv 4.26343344e-02 mu 4.31574548e-03 uprime 5.17045082e-02 Mt 9.74989129e-02 
T 5.60121392e+00  K +1.33381465e-03 ReLambda +1.14766957e+01 Skewness -4.22756564e-01 Flatness 3.25261409e+00 RMSveldiv 4.25261272e-02 mu 4.31484400e-03 uprime 5.16662731e-02 Mt 9.74268029e-02 
T 5.60791922e+00  K +1.33377264e-03 ReLambda +1.14818526e+01 Skewness -4.20975727e-01 Flatness 3.24534591e+00 RMSveldiv 4.24813194e-02 mu 4.31678283e-03 uprime 5.16642616e-02 Mt 9.74229954e-02 
T 5.61462339e+00  K +1.33518393e-03 ReLambda +1.14938061e+01 Skewness -4.16073672e-01 Flatness 3.23852913e+00 RMSveldiv 4.24775113e-02 mu 4.32127693e-03 uprime 5.16899894e-02 Mt 9.74714925e-02 
T 5.62132194e+00  K +1.33755088e-03 ReLambda +1.15114591e+01 Skewness -4.08466075e-01 Flatness 3.23342575e+00 RMSveldiv 4.24913321e-02 mu 4.32791386e-03 uprime 5.17338760e-02 Mt 9.75542294e-02 
T 5.62801138e+00  K +1.34038756e-03 ReLambda +1.15332475e+01 Skewness -3.98639150e-01 Flatness 3.23050332e+00 RMSveldiv 4.25036611e-02 mu 4.33610557e-03 uprime 5.17865686e-02 Mt 9.76535706e-02 
T 5.63468964e+00  K +1.34325658e-03 ReLambda +1.15570672e+01 Skewness -3.87112773e-01 Flatness 3.22946942e+00 RMSveldiv 4.25025302e-02 mu 4.34506092e-03 uprime 5.18396736e-02 Mt 9.77536892e-02 
T 5.64135804e+00  K +1.34577795e-03 ReLambda +1.15803356e+01 Skewness -3.74436225e-01 Flatness 3.22951276e+00 RMSveldiv 4.24831976e-02 mu 4.35380905e-03 uprime 5.18859312e-02 Mt 9.78408964e-02 
T 5.64802441e+00  K +1.34762123e-03 ReLambda +1.16002164e+01 Skewness -3.61187761e-01 Flatness 3.22961511e+00 RMSveldiv 4.24459279e-02 mu 4.36128357e-03 uprime 5.19190573e-02 Mt 9.79033429e-02 
T 5.65470063e+00  K +1.34849360e-03 ReLambda +1.16139495e+01 Skewness -3.47968776e-01 Flatness 3.22881979e+00 RMSveldiv 4.23927561e-02 mu 4.36644672e-03 uprime 5.19335036e-02 Mt 9.79305671e-02 
T 5.66139131e+00  K +1.34814294e-03 ReLambda +1.16192528e+01 Skewness -3.35389921e-01 Flatness 3.22641016e+00 RMSveldiv 4.23247226e-02 mu 4.36844061e-03 uprime 5.19245062e-02 Mt 9.79135862e-02 
T 5.66809090e+00  K +1.34639046e-03 ReLambda +1.16147958e+01 Skewness -3.24012383e-01 Flatness 3.22200597e+00 RMSveldiv 4.22404800e-02 mu 4.36676492e-03 uprime 5.18886946e-02 Mt 9.78460449e-02 
T 5.67479519e+00  K +1.34317455e-03 ReLambda +1.16005366e+01 Skewness -3.14262501e-01 Flatness 3.21558313e+00 RMSveldiv 4.21365664e-02 mu 4.36140396e-03 uprime 5.18249116e-02 Mt 9.77257611e-02 
T 5.68149998e+00  K +1.33858775e-03 ReLambda +1.15777701e+01 Skewness -3.06402406e-01 Flatness 3.20745356e+00 RMSveldiv 4.20093767e-02 mu 4.35284450e-03 uprime 5.17349178e-02 Mt 9.75560550e-02 
T 5.68820140e+00  K +1.33289233e-03 ReLambda +1.15489062e+01 Skewness -3.00537933e-01 Flatness 3.19823485e+00 RMSveldiv 4.18577629e-02 mu 4.34199267e-03 uprime 5.16237054e-02 Mt 9.73463395e-02 
T 5.69489179e+00  K +1.32650523e-03 ReLambda +1.15170602e+01 Skewness -2.96658252e-01 Flatness 3.18880852e+00 RMSveldiv 4.16851269e-02 mu 4.33001967e-03 uprime 5.14992429e-02 Mt 9.71116398e-02 
T 5.70156777e+00  K +1.31993410e-03 ReLambda +1.14854870e+01 Skewness -2.94673234e-01 Flatness 3.18021112e+00 RMSveldiv 4.14995884e-02 mu 4.31814923e-03 uprime 5.13712813e-02 Mt 9.68703424e-02 
T 5.70823357e+00  K +1.31369085e-03 ReLambda +1.14570777e+01 Skewness -2.94451256e-01 Flatness 3.17347096e+00 RMSveldiv 4.13122628e-02 mu 4.30746833e-03 uprime 5.12497109e-02 Mt 9.66410961e-02 
T 5.71489853e+00  K +1.30821146e-03 ReLambda +1.14340578e+01 Skewness -2.95840092e-01 Flatness 3.16943283e+00 RMSveldiv 4.11344136e-02 mu 4.29881364e-03 uprime 5.11430075e-02 Mt 9.64398830e-02 
T 5.72156944e+00  K +1.30379793e-03 ReLambda +1.14178862e+01 Skewness -2.98669468e-01 Flatness 3.16862986e+00 RMSveldiv 4.09744973e-02 mu 4.29273365e-03 uprime 5.10570840e-02 Mt 9.62778522e-02 
T 5.72825076e+00  K +1.30058153e-03 ReLambda +1.14092615e+01 Skewness -3.02752133e-01 Flatness 3.17125559e+00 RMSveldiv 4.08357693e-02 mu 4.28949106e-03 uprime 5.09945421e-02 Mt 9.61599095e-02 
T 5.73494332e+00  K +1.29852453e-03 ReLambda +1.14082273e+01 Skewness -3.07896779e-01 Flatness 3.17726106e+00 RMSveldiv 4.07156190e-02 mu 4.28910225e-03 uprime 5.09546810e-02 Mt 9.60847339e-02 
T 5.74164202e+00  K +1.29745786e-03 ReLambda +1.14142997e+01 Skewness -3.13927949e-01 Flatness 3.18650263e+00 RMSveldiv 4.06070318e-02 mu 4.29138526e-03 uprime 5.09342237e-02 Mt 9.60461459e-02 
T 5.74834992e+00  K +1.29714247e-03 ReLambda +1.14265887e+01 Skewness -3.20717123e-01 Flatness 3.19884713e+00 RMSveldiv 4.05015723e-02 mu 4.29600551e-03 uprime 5.09285150e-02 Mt 9.60353683e-02 
T 5.75506212e+00  K +1.29733880e-03 ReLambda +1.14438337e+01 Skewness -3.28164681e-01 Flatness 3.21408507e+00 RMSveldiv 4.03934549e-02 mu 4.30248904e-03 uprime 5.09328835e-02 Mt 9.60435926e-02 
T 5.76176330e+00  K +1.29785052e-03 ReLambda +1.14643560e+01 Skewness -3.36158963e-01 Flatness 3.23170677e+00 RMSveldiv 4.02825171e-02 mu 4.31020471e-03 uprime 5.09434938e-02 Mt 9.60635869e-02 
T 5.76844427e+00  K +1.29853872e-03 ReLambda +1.14860962e+01 Skewness -3.44540460e-01 Flatness 3.25073160e+00 RMSveldiv 4.01747083e-02 mu 4.31837826e-03 uprime 5.09576218e-02 Mt 9.60902147e-02 
T 5.77510664e+00  K +1.29930225e-03 ReLambda +1.15067104e+01 Skewness -3.53061753e-01 Flatness 3.26967348e+00 RMSveldiv 4.00800916e-02 mu 4.32612852e-03 uprime 5.09732720e-02 Mt 9.61197134e-02 
T 5.78176783e+00  K +1.30003521e-03 ReLambda +1.15237426e+01 Skewness -3.61377996e-01 Flatness 3.28671581e+00 RMSveldiv 4.00090048e-02 mu 4.33253204e-03 uprime 5.09883498e-02 Mt 9.61481329e-02 
T 5.78843943e+00  K +1.30057871e-03 ReLambda +1.15348029e+01 Skewness -3.69048618e-01 Flatness 3.29998953e+00 RMSveldiv 3.99679535e-02 mu 4.33669032e-03 uprime 5.09997222e-02 Mt 9.61695660e-02 
T 5.79512432e+00  K +1.30069434e-03 ReLambda +1.15379269e+01 Skewness -3.75614808e-01 Flatness 3.30801521e+00 RMSveldiv 3.99556476e-02 mu 4.33786486e-03 uprime 5.10027015e-02 Mt 9.61751734e-02 
T 5.80181650e+00  K +1.30007484e-03 ReLambda +1.15319823e+01 Skewness -3.80714892e-01 Flatness 3.31011250e+00 RMSveldiv 3.99609417e-02 mu 4.33562987e-03 uprime 5.09912497e-02 Mt 9.61535700e-02 
T 5.80851158e+00  K +1.29839502e-03 ReLambda +1.15169495e+01 Skewness -3.84192570e-01 Flatness 3.30658602e+00 RMSveldiv 3.99639426e-02 mu 4.32997806e-03 uprime 5.09589601e-02 Mt 9.60926753e-02 
T 5.81521758e+00  K +1.29538327e-03 ReLambda +1.14939220e+01 Skewness -3.86130156e-01 Flatness 3.29856959e+00 RMSveldiv 3.99402220e-02 mu 4.32132050e-03 uprime 5.09004340e-02 Mt 9.59823094e-02 
T 5.82192757e+00  K +1.29091435e-03 ReLambda +1.14650289e+01 Skewness -3.86794473e-01 Flatness 3.28770587e+00 RMSveldiv 3.98669391e-02 mu 4.31045771e-03 uprime 5.08130829e-02 Mt 9.58175916e-02 
T 5.82863164e+00  K +1.28508079e-03 ReLambda +1.14331228e+01 Skewness -3.86550519e-01 Flatness 3.27573639e+00 RMSveldiv 3.97295203e-02 mu 4.29846211e-03 uprime 5.06985466e-02 Mt 9.56016135e-02 
T 5.83532100e+00  K +1.27821578e-03 ReLambda +1.14013270e+01 Skewness -3.85741779e-01 Flatness 3.26410805e+00 RMSveldiv 3.95265145e-02 mu 4.28650796e-03 uprime 5.05632027e-02 Mt 9.53464006e-02 
T 5.84199482e+00  K +1.27085243e-03 ReLambda +1.13725477e+01 Skewness -3.84588487e-01 Flatness 3.25369736e+00 RMSveldiv 3.92707400e-02 mu 4.27568794e-03 uprime 5.04174527e-02 Mt 9.50715656e-02 
T 5.84866206e+00  K +1.26364063e-03 ReLambda +1.13491092e+01 Skewness -3.83134817e-01 Flatness 3.24470886e+00 RMSveldiv 3.89867127e-02 mu 4.26687585e-03 uprime 5.02741556e-02 Mt 9.48013553e-02 
T 5.85533279e+00  K +1.25725472e-03 ReLambda +1.13325745e+01 Skewness -3.81253864e-01 Flatness 3.23674031e+00 RMSveldiv 3.87059500e-02 mu 4.26065939e-03 uprime 5.01468281e-02 Mt 9.45612563e-02 
T 5.86201209e+00  K +1.25229113e-03 ReLambda +1.13236704e+01 Skewness -3.78701168e-01 Flatness 3.22898314e+00 RMSveldiv 3.84608328e-02 mu 4.25731175e-03 uprime 5.00475734e-02 Mt 9.43740900e-02 
T 5.86869361e+00  K +1.24916763e-03 ReLambda +1.13223119e+01 Skewness -3.75206048e-01 Flatness 3.22055716e+00 RMSveldiv 3.82779788e-02 mu 4.25680101e-03 uprime 4.99849833e-02 Mt 9.42560575e-02 
T 5.87537857e+00  K +1.24803822e-03 ReLambda +1.13277465e+01 Skewness -3.70561275e-01 Flatness 3.21088115e+00 RMSveldiv 3.81719845e-02 mu 4.25884423e-03 uprime 4.99623307e-02 Mt 9.42133299e-02 
T 5.88206847e+00  K +1.24878103e-03 ReLambda +1.13388207e+01 Skewness -3.64697120e-01 Flatness 3.19999048e+00 RMSveldiv 3.81430187e-02 mu 4.26300774e-03 uprime 4.99772613e-02 Mt 9.42414679e-02 
T 5.88876177e+00  K +1.25102612e-03 ReLambda +1.13541925e+01 Skewness -3.57711331e-01 Flatness 3.18863164e+00 RMSveldiv 3.81772643e-02 mu 4.26878702e-03 uprime 5.00223479e-02 Mt 9.43264674e-02 
T 5.89546085e+00  K +1.25422672e-03 ReLambda +1.13724896e+01 Skewness -3.49838066e-01 Flatness 3.17806909e+00 RMSveldiv 3.82503226e-02 mu 4.27566608e-03 uprime 5.00865702e-02 Mt 9.44475483e-02 
T 5.90215954e+00  K +1.25774941e-03 ReLambda +1.13923346e+01 Skewness -3.41401296e-01 Flatness 3.16972261e+00 RMSveldiv 3.83325906e-02 mu 4.28312712e-03 uprime 5.01571848e-02 Mt 9.45806824e-02 
T 5.90885248e+00  K +1.26097964e-03 ReLambda +1.14123611e+01 Skewness -3.32735051e-01 Flatness 3.16471553e+00 RMSveldiv 3.83956272e-02 mu 4.29065642e-03 uprime 5.02218768e-02 Mt 9.47026490e-02 
T 5.91553867e+00  K +1.26341133e-03 ReLambda +1.14311883e+01 Skewness -3.24124493e-01 Flatness 3.16355112e+00 RMSveldiv 3.84178343e-02 mu 4.29773478e-03 uprime 5.02705518e-02 Mt 9.47944144e-02 
T 5.92222428e+00  K +1.26469902e-03 ReLambda +1.14473786e+01 Skewness -3.15783657e-01 Flatness 3.16599936e+00 RMSveldiv 3.83879266e-02 mu 4.30382181e-03 uprime 5.02963457e-02 Mt 9.48430357e-02 
T 5.92891344e+00  K +1.26466667e-03 ReLambda +1.14593798e+01 Skewness -3.07882707e-01 Flatness 3.17115849e+00 RMSveldiv 3.83057955e-02 mu 4.30833381e-03 uprime 5.02957654e-02 Mt 9.48419268e-02 
T 5.93560380e+00  K +1.26329073e-03 ReLambda +1.14655546e+01 Skewness -3.00589525e-01 Flatness 3.17762157e+00 RMSveldiv 3.81811289e-02 mu 4.31065535e-03 uprime 5.02683313e-02 Mt 9.47901833e-02 
T 5.94229109e+00  K +1.26065937e-03 ReLambda +1.14643336e+01 Skewness -2.94104988e-01 Flatness 3.18372592e+00 RMSveldiv 3.80297694e-02 mu 4.31019628e-03 uprime 5.02157639e-02 Mt 9.46910493e-02 
T 5.94897249e+00  K +1.25691598e-03 ReLambda +1.14544566e+01 Skewness -2.88689291e-01 Flatness 3.18784442e+00 RMSveldiv 3.78686156e-02 mu 4.30648287e-03 uprime 5.01408678e-02 Mt 9.45498132e-02 
T 5.95564847e+00  K +1.25220743e-03 ReLambda +1.14352730e+01 Skewness -2.84666514e-01 Flatness 3.18867036e+00 RMSveldiv 3.77105737e-02 mu 4.29927051e-03 uprime 5.00465101e-02 Mt 9.43718811e-02 
T 5.96232526e+00  K +1.24665350e-03 ReLambda +1.14070318e+01 Skewness -2.82402206e-01 Flatness 3.18545813e+00 RMSveldiv 3.75609352e-02 mu 4.28865276e-03 uprime 4.99350132e-02 Mt 9.41616320e-02 
T 5.96900678e+00  K +1.24035698e-03 ReLambda +1.13711404e+01 Skewness -2.82260905e-01 Flatness 3.17818204e+00 RMSveldiv 3.74163797e-02 mu 4.27515884e-03 uprime 4.98083547e-02 Mt 9.39227949e-02 
T 5.97569669e+00  K +1.23343770e-03 ReLambda +1.13302526e+01 Skewness -2.84539522e-01 Flatness 3.16756768e+00 RMSveldiv 3.72664773e-02 mu 4.25978642e-03 uprime 4.96688524e-02 Mt 9.36597402e-02 
T 5.98239327e+00  K +1.22609147e-03 ReLambda +1.12881638e+01 Skewness -2.89395130e-01 Flatness 3.15496671e+00 RMSveldiv 3.70979372e-02 mu 4.24396248e-03 uprime 4.95203648e-02 Mt 9.33797432e-02 
T 5.98909377e+00  K +1.21863719e-03 ReLambda +1.12493869e+01 Skewness -2.96781712e-01 Flatness 3.14207699e+00 RMSveldiv 3.69003455e-02 mu 4.22938371e-03 uprime 4.93692784e-02 Mt 9.30948462e-02 
T 5.99579507e+00  K +1.21154003e-03 ReLambda +1.12185107e+01 Skewness -3.06408173e-01 Flatness 3.13060298e+00 RMSveldiv 3.66719841e-02 mu 4.21777531e-03 uprime 4.92250254e-02 Mt 9.28228344e-02 
T 6.00249136e+00  K +1.20539092e-03 ReLambda +1.11994279e+01 Skewness -3.17717620e-01 Flatness 3.12195143e+00 RMSveldiv 3.64237821e-02 mu 4.21060083e-03 uprime 4.90997096e-02 Mt 9.25865302e-02 
T 6.00917670e+00  K +1.20082529e-03 ReLambda +1.11945317e+01 Skewness -3.29912689e-01 Flatness 3.11700177e+00 RMSveldiv 3.61794738e-02 mu 4.20876001e-03 uprime 4.90064530e-02 Mt 9.24106766e-02 
T 6.01584852e+00  K +1.19840023e-03 ReLambda +1.12041329e+01 Skewness -3.42040690e-01 Flatness 3.11598912e+00 RMSveldiv 3.59714229e-02 mu 4.21236974e-03 uprime 4.89568283e-02 Mt 9.23170945e-02 
T 6.02250960e+00  K +1.19846367e-03 ReLambda +1.12263023e+01 Skewness -3.53136750e-01 Flatness 3.11851887e+00 RMSveldiv 3.58331549e-02 mu 4.22070468e-03 uprime 4.89580794e-02 Mt 9.23194431e-02 
T 6.02917321e+00  K +1.20105116e-03 ReLambda +1.12572263e+01 Skewness -3.62408351e-01 Flatness 3.12372757e+00 RMSveldiv 3.57906685e-02 mu 4.23233105e-03 uprime 4.90109246e-02 Mt 9.24190766e-02 
T 6.03584616e+00  K +1.20582128e-03 ReLambda +1.12918606e+01 Skewness -3.69381672e-01 Flatness 3.13056596e+00 RMSveldiv 3.58547861e-02 mu 4.24535234e-03 uprime 4.91082300e-02 Mt 9.26025435e-02 
T 6.04252837e+00  K +1.21204454e-03 ReLambda +1.13248682e+01 Skewness -3.74020747e-01 Flatness 3.13816752e+00 RMSveldiv 3.60152692e-02 mu 4.25776207e-03 uprime 4.92348918e-02 Mt 9.28413640e-02 
T 6.04922295e+00  K +1.21869253e-03 ReLambda +1.13516637e+01 Skewness -3.76723630e-01 Flatness 3.14619110e+00 RMSveldiv 3.62400064e-02 mu 4.26783627e-03 uprime 4.93698228e-02 Mt 9.30957765e-02 
T 6.05593150e+00  K +1.22459421e-03 ReLambda +1.13691194e+01 Skewness -3.78162423e-01 Flatness 3.15492737e+00 RMSveldiv 3.64797055e-02 mu 4.27439900e-03 uprime 4.94892632e-02 Mt 9.33209802e-02 
T 6.06264945e+00  K +1.22863907e-03 ReLambda +1.13758920e+01 Skewness -3.79050751e-01 Flatness 3.16511924e+00 RMSveldiv 3.66772954e-02 mu 4.27694528e-03 uprime 4.95708996e-02 Mt 9.34749015e-02 
T 6.06936567e+00  K +1.22999680e-03 ReLambda +1.13723930e+01 Skewness -3.79916514e-01 Flatness 3.17758737e+00 RMSveldiv 3.67806887e-02 mu 4.27562979e-03 uprime 4.95981684e-02 Mt 9.35263086e-02 
T 6.07606807e+00  K +1.22829092e-03 ReLambda +1.13604229e+01 Skewness -3.80946962e-01 Flatness 3.19283680e+00 RMSveldiv 3.67555035e-02 mu 4.27112944e-03 uprime 4.95635709e-02 Mt 9.34610621e-02 
T 6.08274875e+00  K +1.22366056e-03 ReLambda +1.13425609e+01 Skewness -3.81941831e-01 Flatness 3.21079376e+00 RMSveldiv 3.65931489e-02 mu 4.26441394e-03 uprime 4.94698109e-02 Mt 9.32842603e-02 
T 6.08941372e+00  K +1.21668862e-03 ReLambda +1.13214733e+01 Skewness -3.82369038e-01 Flatness 3.23074802e+00 RMSveldiv 3.63114105e-02 mu 4.25648570e-03 uprime 4.93283963e-02 Mt 9.30176021e-02 
T 6.09607553e+00  K +1.20825438e-03 ReLambda +1.12993936e+01 Skewness -3.81488113e-01 Flatness 3.25140083e+00 RMSveldiv 3.59489431e-02 mu 4.24818451e-03 uprime 4.91568273e-02 Mt 9.26940852e-02 
T 6.10274337e+00  K +1.19936829e-03 ReLambda +1.12778679e+01 Skewness -3.78527268e-01 Flatness 3.27099612e+00 RMSveldiv 3.55565875e-02 mu 4.24009156e-03 uprime 4.89754306e-02 Mt 9.23520372e-02 
T 6.10941540e+00  K +1.19100293e-03 ReLambda +1.12577624e+01 Skewness -3.72908263e-01 Flatness 3.28756606e+00 RMSveldiv 3.51867569e-02 mu 4.23253259e-03 uprime 4.88040196e-02 Mt 9.20288176e-02 
T 6.11608866e+00  K +1.18391888e-03 ReLambda +1.12394791e+01 Skewness -3.64456340e-01 Flatness 3.29933319e+00 RMSveldiv 3.48816282e-02 mu 4.22565869e-03 uprime 4.86583102e-02 Mt 9.17540603e-02 
T 6.12276667e+00  K +1.17855760e-03 ReLambda +1.12233460e+01 Skewness -3.53503966e-01 Flatness 3.30510157e+00 RMSveldiv 3.46646929e-02 mu 4.21959321e-03 uprime 4.85475993e-02 Mt 9.15452954e-02 
T 6.12945874e+00  K +1.17503075e-03 ReLambda +1.12099930e+01 Skewness -3.40851951e-01 Flatness 3.30450083e+00 RMSveldiv 3.45382518e-02 mu 4.21457296e-03 uprime 4.84744068e-02 Mt 9.14072740e-02 
T 6.13616847e+00  K +1.17318155e-03 ReLambda +1.12005106e+01 Skewness -3.27626701e-01 Flatness 3.29804147e+00 RMSveldiv 3.44862631e-02 mu 4.21100790e-03 uprime 4.84356564e-02 Mt 9.13341958e-02 
T 6.14288844e+00  K +1.17267640e-03 ReLambda +1.11962609e+01 Skewness -3.15057661e-01 Flatness 3.28699024e+00 RMSveldiv 3.44808128e-02 mu 4.20941014e-03 uprime 4.84245532e-02 Mt 9.13132486e-02 
T 6.14959844e+00  K +1.17311360e-03 ReLambda +1.11984070e+01 Skewness -3.04237706e-01 Flatness 3.27305754e+00 RMSveldiv 3.44912372e-02 mu 4.21021699e-03 uprime 4.84328539e-02 Mt 9.13288888e-02 
T 6.15628556e+00  K +1.17412730e-03 ReLambda +1.12073762e+01 Skewness -2.95916349e-01 Flatness 3.25794555e+00 RMSveldiv 3.44934947e-02 mu 4.21358910e-03 uprime 4.84530386e-02 Mt 9.13669371e-02 
T 6.16295348e+00  K +1.17545427e-03 ReLambda +1.12225241e+01 Skewness -2.90445268e-01 Flatness 3.24297301e+00 RMSveldiv 3.44762282e-02 mu 4.21928421e-03 uprime 4.84797034e-02 Mt 9.14172043e-02 
T 6.16961781e+00  K +1.17693838e-03 ReLambda +1.12420184e+01 Skewness -2.87834211e-01 Flatness 3.22891360e+00 RMSveldiv 3.44417380e-02 mu 4.22661340e-03 uprime 4.85096516e-02 Mt 9.14736623e-02 
T 6.17629205e+00  K +1.17848551e-03 ReLambda +1.12628886e+01 Skewness -2.87824623e-01 Flatness 3.21602076e+00 RMSveldiv 3.44028842e-02 mu 4.23445989e-03 uprime 4.85409590e-02 Mt 9.15326832e-02 
T 6.18297626e+00  K +1.17999763e-03 ReLambda +1.12813206e+01 Skewness -2.89938386e-01 Flatness 3.20415860e+00 RMSveldiv 3.43772631e-02 mu 4.24138968e-03 uprime 4.85716145e-02 Mt 9.15904747e-02 
T 6.18966147e+00  K +1.18131565e-03 ReLambda +1.12933235e+01 Skewness -2.93534151e-01 Flatness 3.19298978e+00 RMSveldiv 3.43798058e-02 mu 4.24590235e-03 uprime 4.85983454e-02 Mt 9.16408658e-02 
T 6.19634474e+00  K +1.18219227e-03 ReLambda +1.12955999e+01 Skewness -2.97907746e-01 Flatness 3.18219445e+00 RMSveldiv 3.44160978e-02 mu 4.24675820e-03 uprime 4.86160647e-02 Mt 9.16742650e-02 
T 6.20303020e+00  K +1.18230057e-03 ReLambda +1.12862529e+01 Skewness -3.02403893e-01 Flatness 3.17166562e+00 RMSveldiv 3.44787627e-02 mu 4.24324404e-03 uprime 4.86180516e-02 Mt 9.16779995e-02 
T 6.20972561e+00  K +1.18128063e-03 ReLambda +1.12651986e+01 Skewness -3.06506425e-01 Flatness 3.16158549e+00 RMSveldiv 3.45475750e-02 mu 4.23532837e-03 uprime 4.85968996e-02 Mt 9.16381037e-02 
T 6.21642990e+00  K +1.17882076e-03 ReLambda +1.12343035e+01 Skewness -3.09890391e-01 Flatness 3.15237722e+00 RMSveldiv 3.45930113e-02 mu 4.22371287e-03 uprime 4.85461634e-02 Mt 9.15424246e-02 
T 6.22313295e+00  K +1.17475878e-03 ReLambda +1.11971866e+01 Skewness -3.12444784e-01 Flatness 3.14454141e+00 RMSveldiv 3.45830526e-02 mu 4.20975816e-03 uprime 4.84624128e-02 Mt 9.13844945e-02 
T 6.22982377e+00  K +1.16916286e-03 ReLambda +1.11586257e+01 Skewness -3.14253328e-01 Flatness 3.13846759e+00 RMSveldiv 3.44916526e-02 mu 4.19526059e-03 uprime 4.83468963e-02 Mt 9.11666675e-02 
T 6.23650254e+00  K +1.16235426e-03 ReLambda +1.11237173e+01 Skewness -3.15532379e-01 Flatness 3.13431077e+00 RMSveldiv 3.43057985e-02 mu 4.18213626e-03 uprime 4.82060559e-02 Mt 9.09010902e-02 
T 6.24317841e+00  K +1.15488230e-03 ReLambda +1.10971308e+01 Skewness -3.16544262e-01 Flatness 3.13197846e+00 RMSveldiv 3.40292965e-02 mu 4.17214063e-03 uprime 4.80511006e-02 Mt 9.06088983e-02 
T 6.24985906e+00  K +1.14746830e-03 ReLambda +1.10824785e+01 Skewness -3.17511999e-01 Flatness 3.13118253e+00 RMSveldiv 3.36835978e-02 mu 4.16663187e-03 uprime 4.78969447e-02 Mt 9.03182139e-02 
T 6.25654478e+00  K +1.14090843e-03 ReLambda +1.10816967e+01 Skewness -3.18548402e-01 Flatness 3.13152171e+00 RMSveldiv 3.33054209e-02 mu 4.16633792e-03 uprime 4.77602515e-02 Mt 9.00604566e-02 
T 6.26322917e+00  K +1.13593649e-03 ReLambda +1.10945618e+01 Skewness -3.19614310e-01 Flatness 3.13258131e+00 RMSveldiv 3.29405757e-02 mu 4.17117478e-03 uprime 4.76565520e-02 Mt 8.98649120e-02 
T 6.26990547e+00  K +1.13307788e-03 ReLambda +1.11186231e+01 Skewness -3.20530217e-01 Flatness 3.13402278e+00 RMSveldiv 3.26347740e-02 mu 4.18022099e-03 uprime 4.75970899e-02 Mt 8.97527807e-02 
T 6.27657886e+00  K +1.13254541e-03 ReLambda +1.11497308e+01 Skewness -3.21052892e-01 Flatness 3.13561548e+00 RMSveldiv 3.24240688e-02 mu 4.19191644e-03 uprime 4.75865055e-02 Mt 8.97328123e-02 
T 6.28325956e+00  K +1.13420899e-03 ReLambda +1.11829006e+01 Skewness -3.20995038e-01 Flatness 3.13718514e+00 RMSveldiv 3.23286047e-02 mu 4.20438713e-03 uprime 4.76221191e-02 Mt 8.97999543e-02 
T 6.28995027e+00  K +1.13760760e-03 ReLambda +1.12132400e+01 Skewness -3.20350070e-01 Flatness 3.13851930e+00 RMSveldiv 3.23490000e-02 mu 4.21579370e-03 uprime 4.76941944e-02 Mt 8.99358480e-02 
T 6.29664793e+00  K +1.14201367e-03 ReLambda +1.12368576e+01 Skewness -3.19367510e-01 Flatness 3.13933075e+00 RMSveldiv 3.24656535e-02 mu 4.22467310e-03 uprime 4.77873799e-02 Mt 9.01115466e-02 
T 6.30334772e+00  K +1.14655866e-03 ReLambda +1.12514603e+01 Skewness -3.18531929e-01 Flatness 3.13934033e+00 RMSveldiv 3.26426035e-02 mu 4.23016321e-03 uprime 4.78834448e-02 Mt 9.02926749e-02 
T 6.31004604e+00  K +1.15039026e-03 ReLambda +1.12564674e+01 Skewness -3.18452754e-01 Flatness 3.13844696e+00 RMSveldiv 3.28352698e-02 mu 4.23204572e-03 uprime 4.79646136e-02 Mt 9.04457155e-02 
T 6.31674360e+00  K +1.15281996e-03 ReLambda +1.12526981e+01 Skewness -3.19714574e-01 Flatness 3.13686954e+00 RMSveldiv 3.29999713e-02 mu 4.23062860e-03 uprime 4.80166070e-02 Mt 9.05437439e-02 
T 6.32343825e+00  K +1.15342416e-03 ReLambda +1.12418355e+01 Skewness -3.22738308e-01 Flatness 3.13515468e+00 RMSveldiv 3.31024861e-02 mu 4.22654465e-03 uprime 4.80306552e-02 Mt 9.05702236e-02 
T 6.33012725e+00  K +1.15209248e-03 ReLambda +1.12258552e+01 Skewness -3.27681264e-01 Flatness 3.13402034e+00 RMSveldiv 3.31243433e-02 mu 4.22053657e-03 uprime 4.80044259e-02 Mt 9.05207574e-02 
T 6.33680771e+00  K +1.14900740e-03 ReLambda +1.12065157e+01 Skewness -3.34389080e-01 Flatness 3.13409405e+00 RMSveldiv 3.30650647e-02 mu 4.21326559e-03 uprime 4.79415851e-02 Mt 9.04022573e-02 
T 6.34348000e+00  K +1.14456382e-03 ReLambda +1.11850090e+01 Skewness -3.42405600e-01 Flatness 3.13566338e+00 RMSveldiv 3.29399080e-02 mu 4.20517982e-03 uprime 4.78501726e-02 Mt 9.02298831e-02 
T 6.35014872e+00  K +1.13925549e-03 ReLambda +1.11618556e+01 Skewness -3.51035024e-01 Flatness 3.13855639e+00 RMSveldiv 3.27739858e-02 mu 4.19647492e-03 uprime 4.77403126e-02 Mt 9.00227248e-02 
T 6.35681945e+00  K +1.13356606e-03 ReLambda +1.11370790e+01 Skewness -3.59444018e-01 Flatness 3.14220897e+00 RMSveldiv 3.25948398e-02 mu 4.18715977e-03 uprime 4.76219973e-02 Mt 8.97996232e-02 
T 6.36349711e+00  K +1.12788665e-03 ReLambda +1.11105904e+01 Skewness -3.66799120e-01 Flatness 3.14590329e+00 RMSveldiv 3.24253475e-02 mu 4.17720098e-03 uprime 4.75033757e-02 Mt 8.95759439e-02 
T 6.37018391e+00  K +1.12247495e-03 ReLambda +1.10826662e+01 Skewness -3.72410413e-01 Flatness 3.14908655e+00 RMSveldiv 3.22786038e-02 mu 4.16670244e-03 uprime 4.73898742e-02 Mt 8.93619188e-02 
T 6.37687991e+00  K +1.11745803e-03 ReLambda +1.10543347e+01 Skewness -3.75842389e-01 Flatness 3.15163178e+00 RMSveldiv 3.21558902e-02 mu 4.15605076e-03 uprime 4.72842150e-02 Mt 8.91626808e-02 
T 6.38358282e+00  K +1.11287481e-03 ReLambda +1.10275277e+01 Skewness -3.76948403e-01 Flatness 3.15391527e+00 RMSveldiv 3.20482595e-02 mu 4.14597224e-03 uprime 4.71872790e-02 Mt 8.89798910e-02 
T 6.39028671e+00  K +1.10874039e-03 ReLambda +1.10049145e+01 Skewness -3.75821976e-01 Flatness 3.15667494e+00 RMSveldiv 3.19411782e-02 mu 4.13747047e-03 uprime 4.70994476e-02 Mt 8.88142686e-02 
T 6.39698494e+00  K +1.10510402e-03 ReLambda +1.09894306e+01 Skewness -3.72693380e-01 Flatness 3.16071384e+00 RMSveldiv 3.18206323e-02 mu 4.13164904e-03 uprime 4.70218314e-02 Mt 8.86679075e-02 
T 6.40367179e+00  K +1.10208231e-03 ReLambda +1.09836561e+01 Skewness -3.67818154e-01 Flatness 3.16657318e+00 RMSveldiv 3.16787336e-02 mu 4.12947801e-03 uprime 4.69569802e-02 Mt 8.85456157e-02 
T 6.41034893e+00  K +1.09985260e-03 ReLambda +1.09892205e+01 Skewness -3.61402873e-01 Flatness 3.17430947e+00 RMSveldiv 3.15168281e-02 mu 4.13157006e-03 uprime 4.69087450e-02 Mt 8.84546547e-02 
T 6.41702162e+00  K +1.09861648e-03 ReLambda +1.10063938e+01 Skewness -3.53603917e-01 Flatness 3.18344276e+00 RMSveldiv 3.13456080e-02 mu 4.13802661e-03 uprime 4.68814938e-02 Mt 8.84032607e-02 
T 6.42369305e+00  K +1.09853870e-03 ReLambda +1.10338736e+01 Skewness -3.44592938e-01 Flatness 3.19308534e+00 RMSveldiv 3.11824826e-02 mu 4.14835810e-03 uprime 4.68787928e-02 Mt 8.83981576e-02 
T 6.43036777e+00  K +1.09967930e-03 ReLambda +1.10688748e+01 Skewness -3.34641968e-01 Flatness 3.20222961e+00 RMSveldiv 3.10468314e-02 mu 4.16151735e-03 uprime 4.69019396e-02 Mt 8.84417928e-02 
T 6.43704869e+00  K +1.10194276e-03 ReLambda +1.11075001e+01 Skewness -3.24200686e-01 Flatness 3.21006580e+00 RMSveldiv 3.09548820e-02 mu 4.17603911e-03 uprime 4.69488755e-02 Mt 8.85302840e-02 
T 6.44373860e+00  K +1.10505822e-03 ReLambda +1.11453512e+01 Skewness -3.13911681e-01 Flatness 3.21620009e+00 RMSveldiv 3.09153659e-02 mu 4.19026985e-03 uprime 4.70137855e-02 Mt 8.86526667e-02 
T 6.45043691e+00  K +1.10859658e-03 ReLambda +1.11781958e+01 Skewness -3.04554682e-01 Flatness 3.22066762e+00 RMSveldiv 3.09271876e-02 mu 4.20261827e-03 uprime 4.70875080e-02 Mt 8.87916659e-02 
T 6.45713750e+00  K +1.11202415e-03 ReLambda +1.12025664e+01 Skewness -2.96919616e-01 Flatness 3.22376949e+00 RMSveldiv 3.09794681e-02 mu 4.21178080e-03 uprime 4.71587187e-02 Mt 8.89259289e-02 
T 6.46383414e+00  K +1.11478728e-03 ReLambda +1.12161820e+01 Skewness -2.91643805e-01 Flatness 3.22585059e+00 RMSveldiv 3.10540511e-02 mu 4.21689978e-03 uprime 4.72157436e-02 Mt 8.90334432e-02 
T 6.47052448e+00  K +1.11640052e-03 ReLambda +1.12180521e+01 Skewness -2.89089757e-01 Flatness 3.22714370e+00 RMSveldiv 3.11296766e-02 mu 4.21760287e-03 uprime 4.72484017e-02 Mt 8.90950122e-02 
T 6.47720802e+00  K +1.11651406e-03 ReLambda +1.12083279e+01 Skewness -2.89298944e-01 Flatness 3.22773289e+00 RMSveldiv 3.11862986e-02 mu 4.21394693e-03 uprime 4.72493803e-02 Mt 8.90968471e-02 
T 6.48388833e+00  K +1.11495268e-03 ReLambda +1.11880459e+01 Skewness -2.92011925e-01 Flatness 3.22759341e+00 RMSveldiv 3.12084857e-02 mu 4.20632157e-03 uprime 4.72150047e-02 Mt 8.90320190e-02 
T 6.49056803e+00  K +1.11172454e-03 ReLambda +1.11588809e+01 Skewness -2.96735109e-01 Flatness 3.22663423e+00 RMSveldiv 3.11872405e-02 mu 4.19535653e-03 uprime 4.71453975e-02 Mt 8.89007592e-02 
T 6.49724814e+00  K +1.10700751e-03 ReLambda +1.11229623e+01 Skewness -3.02826286e-01 Flatness 3.22471258e+00 RMSveldiv 3.11203520e-02 mu 4.18185240e-03 uprime 4.70442016e-02 Mt 8.87099366e-02 
T 6.50392956e+00  K +1.10111605e-03 ReLambda +1.10827323e+01 Skewness -3.09585868e-01 Flatness 3.22163632e+00 RMSveldiv 3.10114803e-02 mu 4.16672727e-03 uprime 4.69179242e-02 Mt 8.84718208e-02 
T 6.51061318e+00  K +1.09445894e-03 ReLambda +1.10408435e+01 Skewness -3.16336496e-01 Flatness 3.21719981e+00 RMSveldiv 3.08684938e-02 mu 4.15097853e-03 uprime 4.67751007e-02 Mt 8.82025062e-02 
T 6.51730105e+00  K +1.08749505e-03 ReLambda +1.10000631e+01 Skewness -3.22482907e-01 Flatness 3.21127631e+00 RMSveldiv 3.07016314e-02 mu 4.13564651e-03 uprime 4.66254135e-02 Mt 8.79202497e-02 
T 6.52399175e+00  K +1.08069981e-03 ReLambda +1.09631893e+01 Skewness -3.27543508e-01 Flatness 3.20395647e+00 RMSveldiv 3.05221280e-02 mu 4.12178323e-03 uprime 4.64790137e-02 Mt 8.76441920e-02 
T 6.53068346e+00  K +1.07452811e-03 ReLambda +1.09328670e+01 Skewness -3.31173551e-01 Flatness 3.19566128e+00 RMSveldiv 3.03411510e-02 mu 4.11038307e-03 uprime 4.63457366e-02 Mt 8.73928783e-02 
T 6.53737248e+00  K +1.06938447e-03 ReLambda +1.09113752e+01 Skewness -3.33175235e-01 Flatness 3.18716334e+00 RMSveldiv 3.01692443e-02 mu 4.10230288e-03 uprime 4.62344394e-02 Mt 8.71830095e-02 
T 6.54405718e+00  K +1.06559044e-03 ReLambda +1.09003668e+01 Skewness -3.33506486e-01 Flatness 3.17945807e+00 RMSveldiv 3.00158359e-02 mu 4.09816410e-03 uprime 4.61522534e-02 Mt 8.70280322e-02 
T 6.55074003e+00  K +1.06335871e-03 ReLambda +1.09006600e+01 Skewness -3.32282204e-01 Flatness 3.17351751e+00 RMSveldiv 2.98888019e-02 mu 4.09827433e-03 uprime 4.61039639e-02 Mt 8.69369699e-02 
T 6.55742309e+00  K +1.06277310e-03 ReLambda +1.09120991e+01 Skewness -3.29769853e-01 Flatness 3.17002040e+00 RMSveldiv 2.97939946e-02 mu 4.10257507e-03 uprime 4.60915252e-02 Mt 8.69135070e-02 
T 6.56410737e+00  K +1.06376882e-03 ReLambda +1.09334849e+01 Skewness -3.26372552e-01 Flatness 3.16915812e+00 RMSveldiv 2.97344396e-02 mu 4.11061537e-03 uprime 4.61135957e-02 Mt 8.69551144e-02 
T 6.57079319e+00  K +1.06612261e-03 ReLambda +1.09626306e+01 Skewness -3.22590005e-01 Flatness 3.17060836e+00 RMSveldiv 2.97094724e-02 mu 4.12157316e-03 uprime 4.61653220e-02 Mt 8.70526400e-02 
T 6.57747861e+00  K +1.06945866e-03 ReLambda +1.09965447e+01 Skewness -3.18959360e-01 Flatness 3.17368652e+00 RMSveldiv 2.97141536e-02 mu 4.13432371e-03 uprime 4.62384969e-02 Mt 8.71906088e-02 
T 6.58416298e+00  K +1.07327773e-03 ReLambda +1.10317521e+01 Skewness -3.15979782e-01 Flatness 3.17759419e+00 RMSveldiv 2.97392700e-02 mu 4.14756049e-03 uprime 4.63222416e-02 Mt 8.73485078e-02 
T 6.59085015e+00  K +1.07700804e-03 ReLambda +1.10646827e+01 Skewness -3.14043776e-01 Flatness 3.18164462e+00 RMSveldiv 2.97721722e-02 mu 4.15994124e-03 uprime 4.64041536e-02 Mt 8.75029510e-02 
T 6.59753982e+00  K +1.08006310e-03 ReLambda +1.10919985e+01 Skewness -3.13392427e-01 Flatness 3.18536624e+00 RMSveldiv 2.97982681e-02 mu 4.17021107e-03 uprime 4.64715760e-02 Mt 8.76300730e-02 
T 6.60423134e+00  K +1.08191579e-03 ReLambda +1.11109570e+01 Skewness -3.14092010e-01 Flatness 3.18849809e+00 RMSveldiv 2.98031437e-02 mu 4.17733880e-03 uprime 4.65131762e-02 Mt 8.77085050e-02 
T 6.61092131e+00  K +1.08216914e-03 ReLambda +1.11196821e+01 Skewness -3.16041140e-01 Flatness 3.19091651e+00 RMSveldiv 2.97749326e-02 mu 4.18061916e-03 uprime 4.65204200e-02 Mt 8.77221556e-02 
T 6.61760800e+00  K +1.08061524e-03 ReLambda +1.11173526e+01 Skewness -3.19004636e-01 Flatness 3.19255855e+00 RMSveldiv 2.97064716e-02 mu 4.17974331e-03 uprime 4.64887855e-02 Mt 8.76624982e-02 
T 6.62429239e+00  K +1.07726489e-03 ReLambda +1.11042393e+01 Skewness -3.22663806e-01 Flatness 3.19336520e+00 RMSveldiv 2.95966870e-02 mu 4.17481317e-03 uprime 4.64183741e-02 Mt 8.75297238e-02 
T 6.63097831e+00  K +1.07234601e-03 ReLambda +1.10816231e+01 Skewness -3.26665820e-01 Flatness 3.19324164e+00 RMSveldiv 2.94509624e-02 mu 4.16631025e-03 uprime 4.63138947e-02 Mt 8.73327115e-02 
T 6.63766753e+00  K +1.06627740e-03 ReLambda +1.10516473e+01 Skewness -3.30658788e-01 Flatness 3.19202603e+00 RMSveldiv 2.92805551e-02 mu 4.15504038e-03 uprime 4.61841631e-02 Mt 8.70880844e-02 
T 6.64435644e+00  K +1.05961884e-03 ReLambda +1.10171198e+01 Skewness -3.34313676e-01 Flatness 3.18948122e+00 RMSveldiv 2.91010181e-02 mu 4.14205923e-03 uprime 4.60411143e-02 Mt 8.68183465e-02 
T 6.65104014e+00  K +1.05299172e-03 ReLambda +1.09812151e+01 Skewness -3.37341619e-01 Flatness 3.18533329e+00 RMSveldiv 2.89295227e-02 mu 4.12856029e-03 uprime 4.58981584e-02 Mt 8.65487837e-02 
T 6.65771881e+00  K +1.04698676e-03 ReLambda +1.09471212e+01 Skewness -3.39507724e-01 Flatness 3.17937320e+00 RMSveldiv 2.87817122e-02 mu 4.11574215e-03 uprime 4.57682032e-02 Mt 8.63037348e-02 
T 6.66439731e+00  K +1.04208995e-03 ReLambda +1.09177556e+01 Skewness -3.40641617e-01 Flatness 3.17160416e+00 RMSveldiv 2.86691080e-02 mu 4.10470170e-03 uprime 4.56620046e-02 Mt 8.61034807e-02 
T 6.67107888e+00  K +1.03863457e-03 ReLambda +1.08955614e+01 Skewness -3.40653133e-01 Flatness 3.16238044e+00 RMSveldiv 2.85974580e-02 mu 4.09635744e-03 uprime 4.55870415e-02 Mt 8.59621235e-02 
T 6.67776528e+00  K +1.03677121e-03 ReLambda +1.08823075e+01 Skewness -3.39551388e-01 Flatness 3.15244303e+00 RMSveldiv 2.85660140e-02 mu 4.09137442e-03 uprime 4.55467771e-02 Mt 8.58861935e-02 
T 6.68445584e+00  K +1.03646511e-03 ReLambda +1.08789326e+01 Skewness -3.37451888e-01 Flatness 3.14281344e+00 RMSveldiv 2.85680975e-02 mu 4.09010558e-03 uprime 4.55405442e-02 Mt 8.58744327e-02 
T 6.69114673e+00  K +1.03751810e-03 ReLambda +1.08854337e+01 Skewness -3.34562923e-01 Flatness 3.13457586e+00 RMSveldiv 2.85928402e-02 mu 4.09254979e-03 uprime 4.55640099e-02 Mt 8.59186708e-02 
T 6.69783742e+00  K +1.03961166e-03 ReLambda +1.09008363e+01 Skewness -3.31146144e-01 Flatness 3.12862533e+00 RMSveldiv 2.86277457e-02 mu 4.09834062e-03 uprime 4.56101437e-02 Mt 8.60056512e-02 
T 6.70452984e+00  K +1.04235910e-03 ReLambda +1.09232539e+01 Skewness -3.27465989e-01 Flatness 3.12550085e+00 RMSveldiv 2.86613261e-02 mu 4.10676889e-03 uprime 4.56704014e-02 Mt 8.61192633e-02 
T 6.71122150e+00  K +1.04534781e-03 ReLambda +1.09499836e+01 Skewness -3.23746435e-01 Flatness 3.12532649e+00 RMSveldiv 2.86850117e-02 mu 4.11681834e-03 uprime 4.57356901e-02 Mt 8.62423614e-02 
T 6.71790865e+00  K +1.04817374e-03 ReLambda +1.09777141e+01 Skewness -3.20136736e-01 Flatness 3.12783058e+00 RMSveldiv 2.86939843e-02 mu 4.12724405e-03 uprime 4.57971463e-02 Mt 8.63582327e-02 
T 6.72458964e+00  K +1.05046427e-03 ReLambda +1.10028592e+01 Skewness -3.16700399e-01 Flatness 3.13242387e+00 RMSveldiv 2.86866597e-02 mu 4.13669773e-03 uprime 4.58466404e-02 Mt 8.64515485e-02 
T 6.73126691e+00  K +1.05188871e-03 ReLambda +1.10219714e+01 Skewness -3.13431076e-01 Flatness 3.13830262e+00 RMSveldiv 2.86630442e-02 mu 4.14388327e-03 uprime 4.58769949e-02 Mt 8.65087747e-02 
T 6.73794448e+00  K +1.05216284e-03 ReLambda +1.10321798e+01 Skewness -3.10291517e-01 Flatness 3.14456193e+00 RMSveldiv 2.86226620e-02 mu 4.14772128e-03 uprime 4.58820607e-02 Mt 8.65183171e-02 
T 6.74462623e+00  K +1.05106014e-03 ReLambda +1.10316225e+01 Skewness -3.07261432e-01 Flatness 3.15033357e+00 RMSveldiv 2.85628932e-02 mu 4.14751175e-03 uprime 4.58569313e-02 Mt 8.64709238e-02 
T 6.75131252e+00  K +1.04843663e-03 ReLambda +1.10198024e+01 Skewness -3.04379703e-01 Flatness 3.15495161e+00 RMSveldiv 2.84784726e-02 mu 4.14306779e-03 uprime 4.57984543e-02 Mt 8.63606510e-02 
T 6.75800368e+00  K +1.04426591e-03 ReLambda +1.09977629e+01 Skewness -3.01760501e-01 Flatness 3.15811964e+00 RMSveldiv 2.83624781e-02 mu 4.13478172e-03 uprime 4.57059736e-02 Mt 8.61862616e-02 
T 6.76469890e+00  K +1.03867614e-03 ReLambda +1.09680031e+01 Skewness -2.99577143e-01 Flatness 3.16000477e+00 RMSveldiv 2.82088178e-02 mu 4.12359304e-03 uprime 4.55821439e-02 Mt 8.59527611e-02 
T 6.77139574e+00  K +1.03197670e-03 ReLambda +1.09341334e+01 Skewness -2.98010948e-01 Flatness 3.16121451e+00 RMSveldiv 2.80155670e-02 mu 4.11085919e-03 uprime 4.54335615e-02 Mt 8.56725875e-02 
T 6.77809062e+00  K +1.02465794e-03 ReLambda +1.09003074e+01 Skewness -2.97178272e-01 Flatness 3.16264409e+00 RMSveldiv 2.77880430e-02 mu 4.09814176e-03 uprime 4.52708456e-02 Mt 8.53657641e-02 
T 6.78478011e+00  K +1.01735245e-03 ReLambda +1.08705253e+01 Skewness -2.97061148e-01 Flatness 3.16522735e+00 RMSveldiv 2.75403828e-02 mu 4.08694472e-03 uprime 4.51078889e-02 Mt 8.50584868e-02 
T 6.79146139e+00  K +1.01075939e-03 ReLambda +1.08479608e+01 Skewness -2.97471143e-01 Flatness 3.16965243e+00 RMSveldiv 2.72947951e-02 mu 4.07846123e-03 uprime 4.49602540e-02 Mt 8.47801001e-02 
T 6.79813451e+00  K +1.00554115e-03 ReLambda +1.08344573e+01 Skewness -2.98071914e-01 Flatness 3.17610828e+00 RMSveldiv 2.70782470e-02 mu 4.07338441e-03 uprime 4.48428764e-02 Mt 8.45587662e-02 
T 6.80480382e+00  K +1.00221764e-03 ReLambda +1.08303375e+01 Skewness -2.98468315e-01 Flatness 3.18412745e+00 RMSveldiv 2.69173962e-02 mu 4.07183551e-03 uprime 4.47676195e-02 Mt 8.44168547e-02 
T 6.81147794e+00  K +1.00108076e-03 ReLambda +1.08345603e+01 Skewness -2.98341014e-01 Flatness 3.19259057e+00 RMSveldiv 2.68330629e-02 mu 4.07342314e-03 uprime 4.47412334e-02 Mt 8.43670933e-02 
T 6.81816048e+00  K +1.00214071e-03 ReLambda +1.08451333e+01 Skewness -2.97579675e-01 Flatness 3.19994008e+00 RMSveldiv 2.68354264e-02 mu 4.07739822e-03 uprime 4.47640443e-02 Mt 8.44100972e-02 
T 6.82485001e+00  K +1.00510586e-03 ReLambda +1.08596440e+01 Skewness -2.96358266e-01 Flatness 3.20464142e+00 RMSveldiv 2.69205959e-02 mu 4.08285375e-03 uprime 4.48294805e-02 Mt 8.45334750e-02 
T 6.83154369e+00  K +1.00942103e-03 ReLambda +1.08757916e+01 Skewness -2.95105564e-01 Flatness 3.20575750e+00 RMSveldiv 2.70702123e-02 mu 4.08892467e-03 uprime 4.49250012e-02 Mt 8.47135798e-02 
T 6.83824088e+00  K +1.01436126e-03 ReLambda +1.08917532e+01 Skewness -2.94378671e-01 Flatness 3.20337713e+00 RMSveldiv 2.72545982e-02 mu 4.09492570e-03 uprime 4.50343176e-02 Mt 8.49196977e-02 
T 6.84493913e+00  K +1.01915114e-03 ReLambda +1.09062931e+01 Skewness -2.94700794e-01 Flatness 3.19869495e+00 RMSveldiv 2.74384024e-02 mu 4.10039221e-03 uprime 4.51401536e-02 Mt 8.51192532e-02 
T 6.85163569e+00  K +1.02309086e-03 ReLambda +1.09186862e+01 Skewness -2.96426680e-01 Flatness 3.19370934e+00 RMSveldiv 2.75876106e-02 mu 4.10505159e-03 uprime 4.52270706e-02 Mt 8.52831357e-02 
T 6.85832672e+00  K +1.02565918e-03 ReLambda +1.09285269e+01 Skewness -2.99676726e-01 Flatness 3.19066177e+00 RMSveldiv 2.76760991e-02 mu 4.10875134e-03 uprime 4.52836866e-02 Mt 8.53898835e-02 
T 6.86501053e+00  K +1.02657450e-03 ReLambda +1.09355179e+01 Skewness -3.04343696e-01 Flatness 3.19141489e+00 RMSveldiv 2.76901794e-02 mu 4.11137971e-03 uprime 4.53039286e-02 Mt 8.54280454e-02 
T 6.87168824e+00  K +1.02579998e-03 ReLambda +1.09392900e+01 Skewness -3.10148366e-01 Flatness 3.19695460e+00 RMSveldiv 2.76299050e-02 mu 4.11279789e-03 uprime 4.52870633e-02 Mt 8.53962388e-02 
T 6.87836405e+00  K +1.02350149e-03 ReLambda +1.09393098e+01 Skewness -3.16713324e-01 Flatness 3.20712388e+00 RMSveldiv 2.75071961e-02 mu 4.11280536e-03 uprime 4.52367386e-02 Mt 8.53013420e-02 
T 6.88504248e+00  K +1.01997788e-03 ReLambda +1.09349149e+01 Skewness -3.23628697e-01 Flatness 3.22063473e+00 RMSveldiv 2.73416886e-02 mu 4.11115300e-03 uprime 4.51594642e-02 Mt 8.51556292e-02 
T 6.89172403e+00  K +1.01558608e-03 ReLambda +1.09254973e+01 Skewness -3.30499350e-01 Flatness 3.23536913e+00 RMSveldiv 2.71555756e-02 mu 4.10761233e-03 uprime 4.50630004e-02 Mt 8.49737334e-02 
T 6.89840761e+00  K +1.01067163e-03 ReLambda +1.09107941e+01 Skewness -3.36981937e-01 Flatness 3.24894891e+00 RMSveldiv 2.69683858e-02 mu 4.10208441e-03 uprime 4.49548613e-02 Mt 8.47698225e-02 
T 6.90509291e+00  K +1.00551982e-03 ReLambda +1.08911807e+01 Skewness -3.42805353e-01 Flatness 3.25939831e+00 RMSveldiv 2.67930555e-02 mu 4.09471047e-03 uprime 4.48412579e-02 Mt 8.45556082e-02 
T 6.91178221e+00  K +1.00033816e-03 ReLambda +1.08678550e+01 Skewness -3.47777479e-01 Flatness 3.26563986e+00 RMSveldiv 2.66343050e-02 mu 4.08594081e-03 uprime 4.47267153e-02 Mt 8.43396225e-02 
T 6.91847424e+00  K +9.95275407e-04 ReLambda +1.08428571e+01 Skewness -3.51778462e-01 Flatness 3.26762945e+00 RMSveldiv 2.64897219e-02 mu 4.07654243e-03 uprime 4.46144929e-02 Mt 8.41280115e-02 
T 6.92516796e+00  K +9.90452527e-04 ReLambda +1.08188356e+01 Skewness -3.54759310e-01 Flatness 3.26614716e+00 RMSveldiv 2.63526295e-02 mu 4.06751117e-03 uprime 4.45072738e-02 Mt 8.39258344e-02 
T 6.93186082e+00  K +9.86002740e-04 ReLambda +1.07986423e+01 Skewness -3.56731343e-01 Flatness 3.26238476e+00 RMSveldiv 2.62162075e-02 mu 4.05991918e-03 uprime 4.44080587e-02 Mt 8.37387491e-02 
T 6.93854975e+00  K +9.82098147e-04 ReLambda +1.07848165e+01 Skewness -3.57749850e-01 Flatness 3.25756593e+00 RMSveldiv 2.60774070e-02 mu 4.05472114e-03 uprime 4.43207626e-02 Mt 8.35741377e-02 
T 6.94523455e+00  K +9.78952309e-04 ReLambda +1.07790818e+01 Skewness -3.57887615e-01 Flatness 3.25274009e+00 RMSveldiv 2.59394694e-02 mu 4.05256509e-03 uprime 4.42502674e-02 Mt 8.34412055e-02 
T 6.95191643e+00  K +9.76798991e-04 ReLambda +1.07819818e+01 Skewness -3.57201159e-01 Flatness 3.24875507e+00 RMSveldiv 2.58124142e-02 mu 4.05365542e-03 uprime 4.42019265e-02 Mt 8.33500469e-02 
T 6.95859646e+00  K +9.75846573e-04 ReLambda +1.07927093e+01 Skewness -3.55700250e-01 Flatness 3.24628447e+00 RMSveldiv 2.57112353e-02 mu 4.05768859e-03 uprime 4.41805095e-02 Mt 8.33096552e-02 
T 6.96527652e+00  K +9.76218724e-04 ReLambda +1.08091944e+01 Skewness -3.53331706e-01 Flatness 3.24577813e+00 RMSveldiv 2.56521889e-02 mu 4.06388643e-03 uprime 4.41888313e-02 Mt 8.33253383e-02 
T 6.97195631e+00  K +9.77897818e-04 ReLambda +1.08284595e+01 Skewness -3.49991091e-01 Flatness 3.24730280e+00 RMSveldiv 2.56481639e-02 mu 4.07112943e-03 uprime 4.42264573e-02 Mt 8.33962766e-02 
T 6.97863694e+00  K +9.80687920e-04 ReLambda +1.08472022e+01 Skewness -3.45561996e-01 Flatness 3.25036018e+00 RMSveldiv 2.57042173e-02 mu 4.07817604e-03 uprime 4.42888810e-02 Mt 8.35139728e-02 
T 6.98532159e+00  K +9.84211918e-04 ReLambda +1.08624403e+01 Skewness -3.39973308e-01 Flatness 3.25384760e+00 RMSveldiv 2.58146612e-02 mu 4.08390504e-03 uprime 4.43675096e-02 Mt 8.36622245e-02 
T 6.99201076e+00  K +9.87942800e-04 ReLambda +1.08720330e+01 Skewness -3.33256947e-01 Flatness 3.25625659e+00 RMSveldiv 2.59623273e-02 mu 4.08751159e-03 uprime 4.44504366e-02 Mt 8.38185809e-02 
T 6.99870228e+00  K +9.91272540e-04 ReLambda +1.08749921e+01 Skewness -3.25574313e-01 Flatness 3.25606377e+00 RMSveldiv 2.61204958e-02 mu 4.08862408e-03 uprime 4.45240408e-02 Mt 8.39573586e-02 
T 7.00539480e+00  K +9.93609458e-04 ReLambda +1.08715144e+01 Skewness -3.17195839e-01 Flatness 3.25213972e+00 RMSveldiv 2.62574781e-02 mu 4.08731660e-03 uprime 4.45751712e-02 Mt 8.40537599e-02 
T 7.01208913e+00  K +9.94478618e-04 ReLambda +1.08627633e+01 Skewness -3.08449843e-01 Flatness 3.24398625e+00 RMSveldiv 2.63427050e-02 mu 4.08402647e-03 uprime 4.45933391e-02 Mt 8.40880081e-02 
T 7.01878238e+00  K +9.93604923e-04 ReLambda +1.08505130e+01 Skewness -2.99673426e-01 Flatness 3.23174850e+00 RMSveldiv 2.63528969e-02 mu 4.07942080e-03 uprime 4.45724977e-02 Mt 8.40487012e-02 
T 7.02547213e+00  K +9.90965058e-04 ReLambda +1.08367217e+01 Skewness -2.91164065e-01 Flatness 3.21604033e+00 RMSveldiv 2.62772092e-02 mu 4.07423573e-03 uprime 4.45121440e-02 Mt 8.39348909e-02 
T 7.03215752e+00  K +9.86788529e-04 ReLambda +1.08231041e+01 Skewness -2.83161855e-01 Flatness 3.19769586e+00 RMSveldiv 2.61196732e-02 mu 4.06911599e-03 uprime 4.44173451e-02 Mt 8.37561318e-02 
T 7.03883886e+00  K +9.81511005e-04 ReLambda +1.08107864e+01 Skewness -2.75861243e-01 Flatness 3.17756604e+00 RMSveldiv 2.58984309e-02 mu 4.06448494e-03 uprime 4.42977583e-02 Mt 8.35306332e-02 
T 7.04551674e+00  K +9.75692351e-04 ReLambda +1.08001149e+01 Skewness -2.69441682e-01 Flatness 3.15643306e+00 RMSveldiv 2.56420036e-02 mu 4.06047283e-03 uprime 4.41658833e-02 Mt 8.32819643e-02 
T 7.05219399e+00  K +9.69914783e-04 ReLambda +1.07906870e+01 Skewness -2.64099854e-01 Flatness 3.13504727e+00 RMSveldiv 2.53833206e-02 mu 4.05692828e-03 uprime 4.40348379e-02 Mt 8.30348598e-02 
T 7.05887204e+00  K +9.64689999e-04 ReLambda +1.07816435e+01 Skewness -2.60076664e-01 Flatness 3.11426723e+00 RMSveldiv 2.51531830e-02 mu 4.05352822e-03 uprime 4.39162719e-02 Mt 8.28112864e-02 
T 7.06555242e+00  K +9.60385069e-04 ReLambda +1.07721453e+01 Skewness -2.57656806e-01 Flatness 3.09517105e+00 RMSveldiv 2.49742413e-02 mu 4.04995724e-03 uprime 4.38186428e-02 Mt 8.26271913e-02 
T 7.07223795e+00  K +9.57185844e-04 ReLambda +1.07618849e+01 Skewness -2.57144230e-01 Flatness 3.07905195e+00 RMSveldiv 2.48570796e-02 mu 4.04609968e-03 uprime 4.37463116e-02 Mt 8.24907976e-02 
T 7.07892880e+00  K +9.55104138e-04 ReLambda +1.07514330e+01 Skewness -2.58817561e-01 Flatness 3.06726715e+00 RMSveldiv 2.47993303e-02 mu 4.04217013e-03 uprime 4.36996451e-02 Mt 8.24027969e-02 
T 7.08562406e+00  K +9.54016224e-04 ReLambda +1.07422540e+01 Skewness -2.62875377e-01 Flatness 3.06097511e+00 RMSveldiv 2.47877012e-02 mu 4.03871913e-03 uprime 4.36758651e-02 Mt 8.23579508e-02 
T 7.09232108e+00  K +9.53724292e-04 ReLambda +1.07363712e+01 Skewness -2.69387121e-01 Flatness 3.06090668e+00 RMSveldiv 2.48025787e-02 mu 4.03650741e-03 uprime 4.36704546e-02 Mt 8.23477420e-02 
T 7.09901442e+00  K +9.54019974e-04 ReLambda +1.07357826e+01 Skewness -2.78253965e-01 Flatness 3.06724577e+00 RMSveldiv 2.48238669e-02 mu 4.03628609e-03 uprime 4.36786248e-02 Mt 8.23631408e-02 
T 7.10570524e+00  K +9.54732321e-04 ReLambda +1.07418137e+01 Skewness -2.89198588e-01 Flatness 3.07963925e+00 RMSveldiv 2.48364523e-02 mu 4.03855357e-03 uprime 4.36964285e-02 Mt 8.23967046e-02 
T 7.11239071e+00  K +9.55745139e-04 ReLambda +1.07545926e+01 Skewness -3.01740154e-01 Flatness 3.09723731e+00 RMSveldiv 2.48336064e-02 mu 4.04335802e-03 uprime 4.37211598e-02 Mt 8.24433311e-02 
T 7.11907014e+00  K +9.56982530e-04 ReLambda +1.07727659e+01 Skewness -3.15206304e-01 Flatness 3.11873593e+00 RMSveldiv 2.48175849e-02 mu 4.05019056e-03 uprime 4.37510253e-02 Mt 8.24996385e-02 
T 7.12574555e+00  K +9.58371486e-04 ReLambda +1.07935583e+01 Skewness -3.28770856e-01 Flatness 3.14242885e+00 RMSveldiv 2.47973326e-02 mu 4.05800776e-03 uprime 4.37842895e-02 Mt 8.25623547e-02 
T 7.13242117e+00  K +9.59797149e-04 ReLambda +1.08131789e+01 Skewness -3.41532303e-01 Flatness 3.16632253e+00 RMSveldiv 2.47841901e-02 mu 4.06538447e-03 uprime 4.38182594e-02 Mt 8.26264017e-02 
T 7.13909985e+00  K +9.61068434e-04 ReLambda +1.08275080e+01 Skewness -3.52628718e-01 Flatness 3.18835853e+00 RMSveldiv 2.47869657e-02 mu 4.07077168e-03 uprime 4.38485101e-02 Mt 8.26834359e-02 
T 7.14578383e+00  K +9.61911012e-04 ReLambda +1.08329509e+01 Skewness -3.61381272e-01 Flatness 3.20675953e+00 RMSveldiv 2.48077849e-02 mu 4.07281806e-03 uprime 4.38687368e-02 Mt 8.27215692e-02 
T 7.15247460e+00  K +9.61994528e-04 ReLambda +1.08272343e+01 Skewness -3.67407875e-01 Flatness 3.22037374e+00 RMSveldiv 2.48399675e-02 mu 4.07066878e-03 uprime 4.38713771e-02 Mt 8.27265418e-02 
T 7.15917080e+00  K +9.60992390e-04 ReLambda +1.08099366e+01 Skewness -3.70660873e-01 Flatness 3.22887813e+00 RMSveldiv 2.48686268e-02 mu 4.06416545e-03 uprime 4.38489570e-02 Mt 8.26842615e-02 
T 7.16586977e+00  K +9.58662118e-04 ReLambda +1.07826260e+01 Skewness -3.71377098e-01 Flatness 3.23276504e+00 RMSveldiv 2.48739914e-02 mu 4.05389760e-03 uprime 4.37958929e-02 Mt 8.25841993e-02 
T 7.17256641e+00  K +9.54925144e-04 ReLambda +1.07485925e+01 Skewness -3.69956927e-01 Flatness 3.23311572e+00 RMSveldiv 2.48366176e-02 mu 4.04110218e-03 uprime 4.37102868e-02 Mt 8.24227767e-02 
T 7.17925697e+00  K +9.49919486e-04 ReLambda +1.07122471e+01 Skewness -3.66824198e-01 Flatness 3.23126917e+00 RMSveldiv 2.47429957e-02 mu 4.02743755e-03 uprime 4.35951428e-02 Mt 8.22056581e-02 
T 7.18594025e+00  K +9.44008531e-04 ReLambda +1.06783669e+01 Skewness -3.62315313e-01 Flatness 3.22850356e+00 RMSveldiv 2.45898330e-02 mu 4.01469975e-03 uprime 4.34586326e-02 Mt 8.19482516e-02 
T 7.19261919e+00  K +9.37741323e-04 ReLambda +1.06513382e+01 Skewness -3.56629005e-01 Flatness 3.22581224e+00 RMSveldiv 2.43858092e-02 mu 4.00453791e-03 uprime 4.33132852e-02 Mt 8.16741816e-02 
T 7.19929621e+00  K +9.31779826e-04 ReLambda +1.06345326e+01 Skewness -3.49845113e-01 Flatness 3.22379386e+00 RMSveldiv 2.41506918e-02 mu 3.99821956e-03 uprime 4.31744030e-02 Mt 8.14123024e-02 
T 7.20597344e+00  K +9.26796633e-04 ReLambda +1.06298213e+01 Skewness -3.41989801e-01 Flatness 3.22262920e+00 RMSveldiv 2.39118683e-02 mu 3.99644828e-03 uprime 4.30577274e-02 Mt 8.11922949e-02 
T 7.21265202e+00  K +9.23365905e-04 ReLambda +1.06373413e+01 Skewness -3.33125063e-01 Flatness 3.22212782e+00 RMSveldiv 2.36991677e-02 mu 3.99927556e-03 uprime 4.29768485e-02 Mt 8.10397850e-02 
T 7.21933257e+00  K +9.21866586e-04 ReLambda +1.06555675e+01 Skewness -3.23429980e-01 Flatness 3.22183691e+00 RMSveldiv 2.35390855e-02 mu 4.00612797e-03 uprime 4.29408298e-02 Mt 8.09718624e-02 
T 7.22601698e+00  K +9.22418445e-04 ReLambda +1.06816959e+01 Skewness -3.13244005e-01 Flatness 3.22120475e+00 RMSveldiv 2.34497460e-02 mu 4.01595135e-03 uprime 4.29525928e-02 Mt 8.09940358e-02 
T 7.23270700e+00  K +9.24862749e-04 ReLambda +1.07122120e+01 Skewness -3.03060997e-01 Flatness 3.21977403e+00 RMSveldiv 2.34377743e-02 mu 4.02742436e-03 uprime 4.30084128e-02 Mt 8.10992821e-02 
T 7.23940042e+00  K +9.28783691e-04 ReLambda +1.07434612e+01 Skewness -2.93475241e-01 Flatness 3.21735700e+00 RMSveldiv 2.34974016e-02 mu 4.03917297e-03 uprime 4.30984660e-02 Mt 8.12690775e-02 
T 7.24609537e+00  K +9.33572279e-04 ReLambda +1.07721353e+01 Skewness -2.85083234e-01 Flatness 3.21413034e+00 RMSveldiv 2.36119311e-02 mu 4.04995347e-03 uprime 4.32084335e-02 Mt 8.14764225e-02 
T 7.25278821e+00  K +9.38516544e-04 ReLambda +1.07955353e+01 Skewness -2.78395427e-01 Flatness 3.21062540e+00 RMSveldiv 2.37572086e-02 mu 4.05875108e-03 uprime 4.33217197e-02 Mt 8.16900250e-02 
T 7.25947505e+00  K +9.42904109e-04 ReLambda +1.08116666e+01 Skewness -2.73767903e-01 Flatness 3.20762152e+00 RMSveldiv 2.39062044e-02 mu 4.06481587e-03 uprime 4.34218900e-02 Mt 8.18788961e-02 
T 7.26615857e+00  K +9.46118635e-04 ReLambda +1.08192182e+01 Skewness -2.71370435e-01 Flatness 3.20598951e+00 RMSveldiv 2.40337463e-02 mu 4.06765501e-03 uprime 4.34948714e-02 Mt 8.20165003e-02 
T 7.27284206e+00  K +9.47701781e-04 ReLambda +1.08174653e+01 Skewness -2.71197967e-01 Flatness 3.20654027e+00 RMSveldiv 2.41199432e-02 mu 4.06699597e-03 uprime 4.35302908e-02 Mt 8.20832782e-02 
T 7.27952751e+00  K +9.47392149e-04 ReLambda +1.08062298e+01 Skewness -2.73092016e-01 Flatness 3.20988171e+00 RMSveldiv 2.41523049e-02 mu 4.06277182e-03 uprime 4.35222650e-02 Mt 8.20681367e-02 


==> data/CHIT/logKG.dat <==
T 0.00000000e+00  K +1.65161750e+00 ReLambda +1.07288169e+02 Skewness -1.84289772e-03 Flatness 2.97497634e+00 RMSveldiv 7.45137300e+02 mu 4.03366722e-02 uprime 1.81748040e+00 Mt 3.68647099e+00 
T 1.00000000e-12  K +1.65161750e+00 ReLambda +1.07288169e+02 Skewness -1.84289775e-03 Flatness 2.97497634e+00 RMSveldiv 7.45137300e+02 mu 4.03366722e-02 uprime 1.81748040e+00 Mt 3.68647099e+00 
T 1.10000000e-11  K +1.65161750e+00 ReLambda +1.07288169e+02 Skewness -1.84289804e-03 Flatness 2.97497634e+00 RMSveldiv 7.45137300e+02 mu 4.03366722e-02 uprime 1.81748040e+00 Mt 3.68647099e+00 
T 1.11000000e-10  K +1.65161750e+00 ReLambda +1.07288169e+02 Skewness -1.84290099e-03 Flatness 2.97497634e+00 RMSveldiv 7.45137300e+02 mu 4.03366722e-02 uprime 1.81748040e+00 Mt 3.68647098e+00 
T 1.11100000e-09  K +1.65161749e+00 ReLambda +1.07288168e+02 Skewness -1.84293040e-03 Flatness 2.97497634e+00 RMSveldiv 7.45137297e+02 mu 4.03366720e-02 uprime 1.81748039e+00 Mt 3.68647097e+00 
T 1.11110000e-08  K +1.65161738e+00 ReLambda +1.07288163e+02 Skewness -1.84322459e-03 Flatness 2.97497637e+00 RMSveldiv 7.45137268e+02 mu 4.03366699e-02 uprime 1.81748033e+00 Mt 3.68647081e+00 
T 1.11111000e-07  K +1.65161630e+00 ReLambda +1.07288109e+02 Skewness -1.84616637e-03 Flatness 2.97497667e+00 RMSveldiv 7.45136978e+02 mu 4.03366496e-02 uprime 1.81747969e+00 Mt 3.68646925e+00 
T 1.11111100e-06  K +1.65160549e+00 ReLambda +1.07287568e+02 Skewness -1.87557676e-03 Flatness 2.97497964e+00 RMSveldiv 7.45134072e+02 mu 4.03364464e-02 uprime 1.81747335e+00 Mt 3.68645365e+00 
T 9.12896652e-06  K +1.65151885e+00 ReLambda +1.07283254e+02 Skewness -2.11094036e-03 Flatness 2.97500353e+00 RMSveldiv 7.45110457e+02 mu 4.03348243e-02 uprime 1.81742240e+00 Mt 3.68633021e+00 
T 2.23959018e-05  K +1.65137523e+00 ReLambda +1.07276167e+02 Skewness -2.49872244e-03 Flatness 2.97504478e+00 RMSveldiv 7.45070105e+02 mu 4.03321601e-02 uprime 1.81733777e+00 Mt 3.68612718e+00 
T 4.96841148e-05  K +1.65107827e+00 ReLambda +1.07261766e+02 Skewness -3.28980104e-03 Flatness 2.97513810e+00 RMSveldiv 7.44982062e+02 mu 4.03267457e-02 uprime 1.81716210e+00 Mt 3.68570850e+00 
T 9.24404400e-05  K +1.65060838e+00 ReLambda +1.07239645e+02 Skewness -4.51144160e-03 Flatness 2.97530783e+00 RMSveldiv 7.44830464e+02 mu 4.03184290e-02 uprime 1.81688227e+00 Mt 3.68504575e+00 
T 1.53093595e-04  K +1.64993177e+00 ReLambda +1.07209149e+02 Skewness -6.20680249e-03 Flatness 2.97559649e+00 RMSveldiv 7.44587004e+02 mu 4.03069634e-02 uprime 1.81647544e+00 Mt 3.68408875e+00 
T 2.30639873e-04  K +1.64904901e+00 ReLambda +1.07171593e+02 Skewness -8.31018484e-03 Flatness 2.97604360e+00 RMSveldiv 7.44227843e+02 mu 4.02928439e-02 uprime 1.81593821e+00 Mt 3.68283436e+00 
T 3.26315448e-04  K +1.64793175e+00 ReLambda +1.07127346e+02 Skewness -1.08072072e-02 Flatness 2.97670902e+00 RMSveldiv 7.43712175e+02 mu 4.02762084e-02 uprime 1.81524872e+00 Mt 3.68123713e+00 
T 3.84467853e-04  K +1.64723715e+00 ReLambda +1.07101514e+02 Skewness -1.22727911e-02 Flatness 2.97717157e+00 RMSveldiv 7.43360473e+02 mu 4.02664965e-02 uprime 1.81481523e+00 Mt 3.68023894e+00 
T 4.38271899e-04  K +1.64658385e+00 ReLambda +1.07078292e+02 Skewness -1.35942454e-02 Flatness 2.97763687e+00 RMSveldiv 7.43009852e+02 mu 4.02577658e-02 uprime 1.81440446e+00 Mt 3.67929673e+00 
T 4.94253544e-04  K +1.64589315e+00 ReLambda +1.07054794e+02 Skewness -1.49344263e-02 Flatness 2.97815776e+00 RMSveldiv 7.42619778e+02 mu 4.02489314e-02 uprime 1.81396721e+00 Mt 3.67829728e+00 
T 5.48631990e-04  K +1.64521142e+00 ReLambda +1.07032592e+02 Skewness -1.62027595e-02 Flatness 2.97869841e+00 RMSveldiv 7.42216661e+02 mu 4.02405840e-02 uprime 1.81353290e+00 Mt 3.67730779e+00 
T 6.08761758e-04  K +1.64444506e+00 ReLambda +1.07008724e+02 Skewness -1.75673992e-02 Flatness 2.97933465e+00 RMSveldiv 7.41743668e+02 mu 4.02316106e-02 uprime 1.81304172e+00 Mt 3.67619221e+00 
T 6.78079714e-04  K +1.64354511e+00 ReLambda +1.06982058e+02 Skewness -1.90920389e-02 Flatness 2.98011624e+00 RMSveldiv 7.41163657e+02 mu 4.02215852e-02 uprime 1.81246132e+00 Mt 3.67487824e+00 
T 7.59836808e-04  K +1.64246075e+00 ReLambda +1.06951711e+02 Skewness -2.08247243e-02 Flatness 2.98110147e+00 RMSveldiv 7.40432937e+02 mu 4.02101757e-02 uprime 1.81175741e+00 Mt 3.67329005e+00 
T 8.53400124e-04  K +1.64118904e+00 ReLambda +1.06918352e+02 Skewness -2.27224830e-02 Flatness 2.98230900e+00 RMSveldiv 7.39536610e+02 mu 4.01976336e-02 uprime 1.81092636e+00 Mt 3.67142159e+00 
T 9.49512311e-04  K +1.63984817e+00 ReLambda +1.06885491e+02 Skewness -2.45796894e-02 Flatness 2.98363351e+00 RMSveldiv 7.38551330e+02 mu 4.01852792e-02 uprime 1.81004467e+00 Mt 3.66944585e+00 
T 1.04506058e-03  K +1.63848017e+00 ReLambda +1.06854121e+02 Skewness -2.63357860e-02 Flatness 2.98502982e+00 RMSveldiv 7.37509342e+02 mu 4.01734851e-02 uprime 1.80914036e+00 Mt 3.66742535e+00 
T 1.14107677e-03  K +1.63707005e+00 ReLambda +1.06823787e+02 Skewness -2.80122937e-02 Flatness 2.98650807e+00 RMSveldiv 7.36401816e+02 mu 4.01620805e-02 uprime 1.80820406e+00 Mt 3.66533870e+00 
T 1.23585039e-03  K +1.63564313e+00 ReLambda +1.06794906e+02 Skewness -2.95827052e-02 Flatness 2.98803637e+00 RMSveldiv 7.35251448e+02 mu 4.01512222e-02 uprime 1.80725312e+00 Mt 3.66322407e+00 
T 1.32844120e-03  K +1.63421526e+00 ReLambda +1.06767608e+02 Skewness -3.10380846e-02 Flatness 2.98959149e+00 RMSveldiv 7.34074803e+02 mu 4.01409590e-02 uprime 1.80629874e+00 Mt 3.66110572e+00 
T 1.41868351e-03  K +1.63279133e+00 ReLambda +1.06741783e+02 Skewness -3.23834495e-02 Flatness 2.99116215e+00 RMSveldiv 7.32879718e+02 mu 4.01312500e-02 uprime 1.80534475e+00 Mt 3.65899152e+00 
T 1.50658555e-03  K +1.63137359e+00 ReLambda +1.06717287e+02 Skewness -3.36262317e-02 Flatness 2.99274053e+00 RMSveldiv 7.31671536e+02 mu 4.01220403e-02 uprime 1.80439316e+00 Mt 3.65688538e+00 
T 1.59219251e-03  K +1.62996365e+00 ReLambda +1.06693977e+02 Skewness -3.47738174e-02 Flatness 2.99432016e+00 RMSveldiv 7.30454681e+02 mu 4.01132764e-02 uprime 1.80344547e+00 Mt 3.65479009e+00 
T 1.67565246e-03  K +1.62856128e+00 ReLambda +1.06671695e+02 Skewness -3.58341923e-02 Flatness 2.99589715e+00 RMSveldiv 7.29231648e+02 mu 4.01048992e-02 uprime 1.80250185e+00 Mt 3.65270566e+00 
T 1.75739742e-03  K +1.62716113e+00 ReLambda +1.06650218e+02 Skewness -3.68175425e-02 Flatness 2.99747385e+00 RMSveldiv 7.28000119e+02 mu 4.00968247e-02 uprime 1.80155896e+00 Mt 3.65062438e+00 
T 1.83845698e-03  K +1.62574672e+00 ReLambda +1.06629174e+02 Skewness -3.77381600e-02 Flatness 2.99906635e+00 RMSveldiv 7.26747705e+02 mu 4.00889127e-02 uprime 1.80060596e+00 Mt 3.64852203e+00 
T 1.92127548e-03  K +1.62427491e+00 ReLambda +1.06607823e+02 Skewness -3.86186751e-02 Flatness 3.00072823e+00 RMSveldiv 7.25438182e+02 mu 4.00808856e-02 uprime 1.79961409e+00 Mt 3.64633507e+00 
T 2.01384888e-03  K +1.62259778e+00 ReLambda +1.06584017e+02 Skewness -3.95160959e-02 Flatness 3.00267971e+00 RMSveldiv 7.23941958e+02 mu 4.00719355e-02 uprime 1.79848460e+00 Mt 3.64384589e+00 
T 2.10193581e-03  K +1.62097058e+00 ReLambda +1.06561551e+02 Skewness -4.02786513e-02 Flatness 3.00472260e+00 RMSveldiv 7.22486982e+02 mu 4.00634888e-02 uprime 1.79739081e+00 Mt 3.64143639e+00 
T 2.18494434e-03  K +1.61940920e+00 ReLambda +1.06541012e+02 Skewness -4.09775629e-02 Flatness 3.00661032e+00 RMSveldiv 7.21081389e+02 mu 4.00557668e-02 uprime 1.79634283e+00 Mt 3.63912842e+00 
T 2.27358827e-03  K +1.61771203e+00 ReLambda +1.06519842e+02 Skewness -4.17434139e-02 Flatness 3.00836663e+00 RMSveldiv 7.19541496e+02 mu 4.00478075e-02 uprime 1.79520464e+00 Mt 3.63662243e+00 
T 2.36235279e-03  K +1.61598199e+00 ReLambda +1.06498976e+02 Skewness -4.24754153e-02 Flatness 3.01010766e+00 RMSveldiv 7.17966985e+02 mu 4.00399627e-02 uprime 1.79404602e+00 Mt 3.63407221e+00 
T 2.45958458e-03  K +1.61405201e+00 ReLambda +1.06476070e+02 Skewness -4.31977788e-02 Flatness 3.01213565e+00 RMSveldiv 7.16211670e+02 mu 4.00313511e-02 uprime 1.79275565e+00 Mt 3.63123264e+00 
T 2.57366951e-03  K +1.61174120e+00 ReLambda +1.06448911e+02 Skewness -4.39442378e-02 Flatness 3.01461460e+00 RMSveldiv 7.14114204e+02 mu 4.00211400e-02 uprime 1.79121317e+00 Mt 3.62783862e+00 
T 2.70737464e-03  K +1.60896972e+00 ReLambda +1.06416634e+02 Skewness -4.47015007e-02 Flatness 3.01757539e+00 RMSveldiv 7.11605461e+02 mu 4.00090049e-02 uprime 1.78936657e+00 Mt 3.62377536e+00 
T 2.83709243e-03  K +1.60621613e+00 ReLambda +1.06384831e+02 Skewness -4.53283241e-02 Flatness 3.02047566e+00 RMSveldiv 7.09121701e+02 mu 3.99970482e-02 uprime 1.78753598e+00 Mt 3.61974677e+00 
T 2.95828685e-03  K +1.60358638e+00 ReLambda +1.06354633e+02 Skewness -4.58244365e-02 Flatness 3.02320136e+00 RMSveldiv 7.06759527e+02 mu 3.99856948e-02 uprime 1.78579198e+00 Mt 3.61590805e+00 
T 3.07142243e-03  K +1.60108220e+00 ReLambda +1.06325965e+02 Skewness -4.62134588e-02 Flatness 3.02575530e+00 RMSveldiv 7.04520614e+02 mu 3.99749164e-02 uprime 1.78413550e+00 Mt 3.61226120e+00 
T 3.17671824e-03  K +1.59870921e+00 ReLambda +1.06298810e+02 Skewness -4.65142794e-02 Flatness 3.02813582e+00 RMSveldiv 7.02409630e+02 mu 3.99647073e-02 uprime 1.78256986e+00 Mt 3.60881359e+00 
T 3.27603332e-03  K +1.59643398e+00 ReLambda +1.06272715e+02 Skewness -4.67460165e-02 Flatness 3.03037708e+00 RMSveldiv 7.00396545e+02 mu 3.99548963e-02 uprime 1.78107263e+00 Mt 3.60551589e+00 
T 3.37144369e-03  K +1.59421469e+00 ReLambda +1.06247112e+02 Skewness -4.69204145e-02 Flatness 3.03251560e+00 RMSveldiv 6.98444978e+02 mu 3.99452707e-02 uprime 1.77961625e+00 Mt 3.60230751e+00 
T 3.46526635e-03  K +1.59200057e+00 ReLambda +1.06221327e+02 Skewness -4.70376734e-02 Flatness 3.03460403e+00 RMSveldiv 6.96512192e+02 mu 3.99355763e-02 uprime 1.77816798e+00 Mt 3.59911639e+00 
T 3.53764066e-03  K +1.59027119e+00 ReLambda +1.06201046e+02 Skewness -4.70860193e-02 Flatness 3.03623216e+00 RMSveldiv 6.95012592e+02 mu 3.99279515e-02 uprime 1.77704044e+00 Mt 3.59663140e+00 
T 3.59422928e-03  K +1.58890608e+00 ReLambda +1.06185050e+02 Skewness -4.71063116e-02 Flatness 3.03752037e+00 RMSveldiv 6.93833143e+02 mu 3.99219372e-02 uprime 1.77615225e+00 Mt 3.59467348e+00 
T 3.65620782e-03  K +1.58739805e+00 ReLambda +1.06167451e+02 Skewness -4.71221509e-02 Flatness 3.03892277e+00 RMSveldiv 6.92533052e+02 mu 3.99153208e-02 uprime 1.77517252e+00 Mt 3.59251326e+00 
T 3.72419760e-03  K +1.58572844e+00 ReLambda +1.06148048e+02 Skewness -4.71350777e-02 Flatness 3.04043567e+00 RMSveldiv 6.91097108e+02 mu 3.99080260e-02 uprime 1.77408947e+00 Mt 3.59012482e+00 
T 3.81639880e-03  K +1.58343899e+00 ReLambda +1.06121512e+02 Skewness -4.71380101e-02 Flatness 3.04246057e+00 RMSveldiv 6.89135441e+02 mu 3.98980493e-02 uprime 1.77260759e+00 Mt 3.58685632e+00 
T 3.90788700e-03  K +1.58113887e+00 ReLambda +1.06094800e+02 Skewness -4.71097254e-02 Flatness 3.04447344e+00 RMSveldiv 6.87175863e+02 mu 3.98880064e-02 uprime 1.77112318e+00 Mt 3.58358175e+00 
T 4.00699272e-03  K +1.57861579e+00 ReLambda +1.06065229e+02 Skewness -4.70319038e-02 Flatness 3.04666462e+00 RMSveldiv 6.85042380e+02 mu 3.98768886e-02 uprime 1.76950022e+00 Mt 3.58000090e+00 
T 4.11530885e-03  K +1.57582131e+00 ReLambda +1.06031957e+02 Skewness -4.68910524e-02 Flatness 3.04904710e+00 RMSveldiv 6.82700353e+02 mu 3.98643798e-02 uprime 1.76770856e+00 Mt 3.57604689e+00 
T 4.24255372e-03  K +1.57248992e+00 ReLambda +1.05991487e+02 Skewness -4.66605893e-02 Flatness 3.05181191e+00 RMSveldiv 6.79936011e+02 mu 3.98491645e-02 uprime 1.76557938e+00 Mt 3.57134641e+00 
T 4.37057504e-03  K +1.56908611e+00 ReLambda +1.05949245e+02 Skewness -4.63660903e-02 Flatness 3.05455769e+00 RMSveldiv 6.77140883e+02 mu 3.98332829e-02 uprime 1.76341056e+00 Mt 3.56655649e+00 
T 4.49944123e-03  K +1.56560804e+00 ReLambda +1.05905191e+02 Skewness -4.60111420e-02 Flatness 3.05728738e+00 RMSveldiv 6.74314300e+02 mu 3.98167201e-02 uprime 1.76120115e+00 Mt 3.56167490e+00 
T 4.62684080e-03  K +1.56211946e+00 ReLambda +1.05860137e+02 Skewness -4.56057437e-02 Flatness 3.05995170e+00 RMSveldiv 6.71508638e+02 mu 3.97997813e-02 uprime 1.75899203e+00 Mt 3.55679193e+00 
T 4.75891973e-03  K +1.55845127e+00 ReLambda +1.05811859e+02 Skewness -4.51309964e-02 Flatness 3.06267658e+00 RMSveldiv 6.68589923e+02 mu 3.97816305e-02 uprime 1.75667683e+00 Mt 3.55167252e+00 
T 4.90457518e-03  K +1.55434669e+00 ReLambda +1.05756763e+02 Skewness -4.45461138e-02 Flatness 3.06563566e+00 RMSveldiv 6.65361608e+02 mu 3.97609163e-02 uprime 1.75409558e+00 Mt 3.54596253e+00 
T 5.07130847e-03  K +1.54957374e+00 ReLambda +1.05691264e+02 Skewness -4.38015875e-02 Flatness 3.06896103e+00 RMSveldiv 6.61656754e+02 mu 3.97362908e-02 uprime 1.75110617e+00 Mt 3.53934679e+00 
T 5.19031384e-03  K +1.54611981e+00 ReLambda +1.05642885e+02 Skewness -4.32238482e-02 Flatness 3.07129284e+00 RMSveldiv 6.59008001e+02 mu 3.97181021e-02 uprime 1.74895060e+00 Mt 3.53457455e+00 
T 5.28762296e-03  K +1.54326704e+00 ReLambda +1.05602278e+02 Skewness -4.27242524e-02 Flatness 3.07317272e+00 RMSveldiv 6.56840333e+02 mu 3.97028352e-02 uprime 1.74717473e+00 Mt 3.53064175e+00 


==> data/IV3D/order1.dat <==
2.423E-07	9.965E-04
3.012E-06	6.715E-04
4.345E-04	1.442E-03
1.296E-03	6.735E-04
6.936E-03	3.285E-04
2.755E-02	1.016E-04
2.079E-01	2.492E-05
2.631E+00	6.219E-06
3.800E+01	1.572E-06
5.828E+02	3.954E-07
9.229E+03	9.910E-08

==> data/IV3D/order15.dat <==
3.232E-03	1.914E-05
1.532E-02	4.647E-08
2.803E-01	1.030E-11
2.417E+00	3.683E-15

==> data/IV3D/order3.dat <==
9.637E-06	1.077E-03
4.716E-05	9.201E-04
2.061E-03	1.667E-04
8.627E-03	1.246E-05
1.499E-01	9.972E-07
1.636E+00	7.538E-08
5.181E+00	5.009E-09
7.404E+01	3.369E-10

==> data/IV3D/order7.dat <==
1.097E-04	5.462E-04
1.665E-03	3.746E-05
2.151E-02	5.650E-07
9.532E-02	4.844E-09
1.085E+00	2.634E-11
1.168E+01	1.103E-13

==> data/MMS/order1.dat <==
2.67667e-05 8.85345e-02 2.93822e-05 9.37401e-02
1.42120e-04 2.73093e-02 1.52893e-04 2.75705e-02
8.31244e-04 8.65948e-03 8.62311e-04 8.44906e-03
5.93964e-03 2.56778e-03 6.16107e-03 2.50349e-03
6.47076e-02 6.94855e-04 6.78364e-02 6.92466e-04
8.46933e-01 1.79643e-04 8.92124e-01 1.82258e-04
1.25141e+01 4.56182e-05 1.32473e+01 4.67408e-05
1.96238e+02 1.10878e-05 2.07019e+02 1.11188e-05
3.11637e+03 2.78397e-06 3.28789e+03 2.77908e-06
4.99413e+04 6.97259e-07 5.26895e+04 6.94492e-07


==> data/MMS/order3.dat <==
1.35878e-04 1.67680e-03 1.35878e-04 1.50531e-03
7.41689e-04 1.28571e-04 7.41689e-04 1.11406e-04
6.63102e-03 7.61852e-06 6.63102e-03 6.78644e-06
8.88124e-02 4.54158e-07 8.88124e-02 3.86760e-07
1.33010e+00 2.75305e-08 1.33010e+00 2.28278e-08
2.05220e+01 1.94706e-09 2.05220e+01 1.38710e-09
3.34521e+02 1.49844e-10 3.34521e+02 8.51272e-11


==> data/MMS/order5.dat <==
2.96637e-04 3.86568e-05 3.22513e-04 3.68414e-05
2.71473e-03 8.67154e-07 3.14653e-03 5.42588e-07
3.61880e-02 1.36740e-08 4.37760e-02 1.06408e-08
5.41707e-01 2.37275e-10 6.63173e-01 1.90109e-10
8.41707e+00 3.29433e-12 1.04651e+01 2.52758e-12
1.36651e+02 6.54874e-14 1.70027e+02 5.62850e-14


==> data/MMS/order7.dat <==
6.50933e-04 9.15059e-07 7.81467e-04 9.39503e-07
8.27538e-03 5.60186e-09 1.05662e-02 6.49191e-09
1.29964e-01 8.24752e-11 1.69134e-01 2.38087e-11
2.00921e+00 8.58458e-14 2.67819e+00 9.46888e-14


==> data/SUPCYL/conv-forces.txt <==
time 0.0000000000e+00 pFx 1.165734e-15 vFx 4.171316e-01 Fy 5.551115e-16 Fz 8.275480e-35 
time 1.0000000000e-09 pFx 1.536517e-06 vFx 4.171315e-01 Fy 9.718892e-13 Fz 1.471992e-21 
time 3.5035529502e-09 pFx 5.383258e-06 vFx 4.171311e-01 Fy 3.411993e-12 Fz -4.870379e-20 
time 9.4736203239e-09 pFx 1.455628e-05 vFx 4.171303e-01 Fy 9.219958e-12 Fz 2.374049e-20 
time 2.3710069545e-08 pFx 3.643026e-05 vFx 4.171282e-01 Fy 2.307837e-11 Fz 1.573872e-20 
time 5.7658846623e-08 pFx 8.858975e-05 vFx 4.171234e-01 Fy 5.611933e-11 Fz 2.316531e-21 
time 1.3861438879e-07 pFx 2.129598e-04 vFx 4.171117e-01 Fy 1.349200e-10 Fz 1.583627e-20 
time 3.3166404685e-07 pFx 5.094717e-04 vFx 4.170841e-01 Fy 3.228566e-10 Fz -1.145547e-20 
time 7.9201758762e-07 pFx 1.216174e-03 vFx 4.170184e-01 Fy 7.711727e-10 Fz 6.691218e-21 
time 1.8897941112e-06 pFx 2.899294e-03 vFx 4.168627e-01 Fy 1.841143e-09 Fz -3.995494e-21 
time 4.5075936693e-06 pFx 6.901006e-03 vFx 4.164972e-01 Fy 4.397688e-09 Fz -1.993746e-20 
time 1.0643889826e-05 pFx 1.621637e-02 vFx 4.156711e-01 Fy 1.041835e-08 Fz -3.574877e-20 
time 2.3924895832e-05 pFx 3.607564e-02 vFx 4.140215e-01 Fy 2.358307e-08 Fz -8.460088e-20 
time 4.8343313685e-05 pFx 7.157178e-02 vFx 4.114259e-01 Fy 4.826447e-08 Fz -1.989238e-19 
time 8.5166124052e-05 pFx 1.228371e-01 vFx 4.083854e-01 Fy 8.664228e-08 Fz -3.446693e-19 
time 1.5227270675e-04 pFx 2.102652e-01 vFx 4.047670e-01 Fy 1.600819e-07 Fz -6.343678e-19 
time 2.4934397085e-04 pFx 3.256913e-01 vFx 4.021353e-01 Fy 2.737885e-07 Fz -1.046790e-18 
time 3.8132012594e-04 pFx 4.667176e-01 vFx 4.007389e-01 Fy 4.399172e-07 Fz -1.626972e-18 
time 5.4893799686e-04 pFx 6.263149e-01 vFx 3.997245e-01 Fy 6.588729e-07 Fz -2.352801e-18 
time 7.4968514491e-04 pFx 7.962094e-01 vFx 3.975138e-01 Fy 8.898468e-07 Fz -3.171596e-18 
time 9.7420552521e-04 pFx 9.653750e-01 vFx 3.928110e-01 Fy 9.578312e-07 Fz -3.930728e-18 
time 1.2050340916e-03 pFx 1.121042e+00 vFx 3.855079e-01 Fy 3.182379e-07 Fz -4.312432e-18 
time 1.3632488071e-03 pFx 1.218655e+00 vFx 3.791812e-01 Fy -2.367496e-06 Fz -3.985162e-18 


==> data/SUPCYL/kg-forces.txt <==
time 0.0000000000e+00 pFx 1.165734e-15 vFx 4.171316e-01 Fy 5.551115e-16 Fz 8.275480e-35 
time 1.0000000000e-09 pFx 9.725337e-07 vFx 4.171315e-01 Fy -9.963474e-12 Fz -2.261788e-20 
time 3.5035529502e-09 pFx 3.407322e-06 vFx 4.171312e-01 Fy -3.490086e-11 Fz -2.366396e-20 
time 9.4736203239e-09 pFx 9.213406e-06 vFx 4.171304e-01 Fy -9.437673e-11 Fz 7.848786e-21 
time 2.3710069545e-08 pFx 2.305878e-05 vFx 4.171286e-01 Fy -2.361900e-10 Fz -5.725326e-21 
time 5.7658846623e-08 pFx 5.607480e-05 vFx 4.171243e-01 Fy -5.743308e-10 Fz 4.705696e-21 
time 1.3861438879e-07 pFx 1.348050e-04 vFx 4.171141e-01 Fy -1.380445e-09 Fz -1.496068e-20 
time 3.3166404685e-07 pFx 3.225421e-04 vFx 4.170896e-01 Fy -3.301462e-09 Fz -1.917093e-20 
time 7.9201758762e-07 pFx 7.701935e-04 vFx 4.170315e-01 Fy -7.875154e-09 Fz -6.262395e-21 
time 1.8897941112e-06 pFx 1.837491e-03 vFx 4.168933e-01 Fy -1.874075e-08 Fz -4.882148e-21 
time 4.5075936693e-06 pFx 4.381568e-03 vFx 4.165670e-01 Fy -4.442027e-08 Fz -1.611897e-20 
time 1.0469129741e-05 pFx 1.017011e-02 vFx 4.158400e-01 Fy -1.017117e-07 Fz -3.891851e-20 
time 2.3029766054e-05 pFx 2.234644e-02 vFx 4.143782e-01 Fy -2.172613e-07 Fz -9.829122e-20 
time 4.6974777954e-05 pFx 4.550552e-02 vFx 4.118294e-01 Fy -4.198767e-07 Fz -1.930139e-19 
time 8.6924258803e-05 pFx 8.406812e-02 vFx 4.081671e-01 Fy -7.142358e-07 Fz -3.634751e-19 
time 1.4686013228e-04 pFx 1.419203e-01 vFx 4.037578e-01 Fy -1.077494e-06 Fz -6.195150e-19 
time 2.2914754783e-04 pFx 2.215357e-01 vFx 3.992410e-01 Fy -1.473659e-06 Fz -9.637363e-19 
time 3.3389647876e-04 pFx 3.232054e-01 vFx 3.952202e-01 Fy -1.882077e-06 Fz -1.407079e-18 
time 4.6128004721e-04 pFx 4.469592e-01 vFx 3.919482e-01 Fy -2.320139e-06 Fz -1.949088e-18 
time 6.1090485508e-04 pFx 5.916888e-01 vFx 3.893473e-01 Fy -2.828281e-06 Fz -2.552174e-18 
time 7.8234688551e-04 pFx 7.555614e-01 vFx 3.870324e-01 Fy -3.450528e-06 Fz -3.216241e-18 
time 9.7501286578e-04 pFx 9.359235e-01 vFx 3.843748e-01 Fy -4.213209e-06 Fz -3.909156e-18 
time 1.1881453953e-03 pFx 1.129421e+00 vFx 3.805706e-01 Fy -5.110963e-06 Fz -4.604918e-18 
time 1.4207523820e-03 pFx 1.332053e+00 vFx 3.747336e-01 Fy -6.100500e-06 Fz -5.269184e-18 
time 1.6716319325e-03 pFx 1.539260e+00 vFx 3.660202e-01 Fy -7.087371e-06 Fz -5.876355e-18 
time 1.9396924363e-03 pFx 1.746162e+00 vFx 3.537660e-01 Fy -7.857392e-06 Fz -6.428525e-18 
time 2.2247416793e-03 pFx 1.947958e+00 vFx 3.375753e-01 Fy -7.999693e-06 Fz -6.958198e-18 
time 2.5289141212e-03 pFx 2.140339e+00 vFx 3.172932e-01 Fy -7.109000e-06 Fz -7.523954e-18 
time 2.8554264454e-03 pFx 2.317730e+00 vFx 2.931070e-01 Fy -5.089909e-06 Fz -8.189479e-18 
time 3.2044686494e-03 pFx 2.471019e+00 vFx 2.659288e-01 Fy -2.032144e-06 Fz -9.003001e-18 
time 3.5759867906e-03 pFx 2.590365e+00 vFx 2.371531e-01 Fy 1.661415e-06 Fz -9.999660e-18 
time 3.9700308353e-03 pFx 2.666652e+00 vFx 2.084000e-01 Fy 4.967357e-06 Fz -1.120316e-17 
time 4.3851071144e-03 pFx 2.693185e+00 vFx 1.813520e-01 Fy 6.872251e-06 Fz -1.262541e-17 
time 4.8078329876e-03 pFx 2.669592e+00 vFx 1.579352e-01 Fy 7.638336e-06 Fz -1.422125e-17 
time 5.2430652451e-03 pFx 2.602046e+00 vFx 1.383026e-01 Fy 8.445492e-06 Fz -1.601984e-17 
time 5.7115989391e-03 pFx 2.494642e+00 vFx 1.218396e-01 Fy 9.558802e-06 Fz -1.812441e-17 
time 6.2088752891e-03 pFx 2.359070e+00 vFx 1.088438e-01 Fy 1.048103e-05 Fz -2.055355e-17 
time 6.7233540343e-03 pFx 2.214078e+00 vFx 9.922729e-02 Fy 1.082432e-05 Fz -2.331172e-17 
time 7.2519840165e-03 pFx 2.077135e+00 vFx 9.237722e-02 Fy 1.057354e-05 Fz -2.646507e-17 
time 7.7836673386e-03 pFx 1.965177e+00 vFx 8.769727e-02 Fy 9.909846e-06 Fz -3.004375e-17 
time 8.3114222261e-03 pFx 1.888767e+00 vFx 8.453486e-02 Fy 9.037878e-06 Fz -3.408022e-17 
time 8.8390221013e-03 pFx 1.851988e+00 vFx 8.230896e-02 Fy 8.085369e-06 Fz -3.861766e-17 
time 9.3697669666e-03 pFx 1.855925e+00 vFx 8.063885e-02 Fy 7.116182e-06 Fz -4.361828e-17 
time 9.9005711067e-03 pFx 1.897604e+00 vFx 7.934815e-02 Fy 6.150506e-06 Fz -4.883678e-17 
time 1.0426401228e-02 pFx 1.968463e+00 vFx 7.840456e-02 Fy 5.183732e-06 Fz -5.382936e-17 
time 1.0940867625e-02 pFx 2.055262e+00 vFx 7.780878e-02 Fy 4.226190e-06 Fz -5.811391e-17 
time 1.1440068122e-02 pFx 2.143566e+00 vFx 7.749496e-02 Fy 3.285759e-06 Fz -6.135672e-17 
time 1.1929448756e-02 pFx 2.222099e+00 vFx 7.735061e-02 Fy 2.358873e-06 Fz -6.352459e-17 
time 1.2415963863e-02 pFx 2.282284e+00 vFx 7.730073e-02 Fy 1.444590e-06 Fz -6.475416e-17 
time 1.2908829233e-02 pFx 2.317897e+00 vFx 7.735184e-02 Fy 5.413806e-07 Fz -6.525608e-17 
time 1.3419049481e-02 pFx 2.324170e+00 vFx 7.759755e-02 Fy -3.496423e-07 Fz -6.525811e-17 
time 1.3959050663e-02 pFx 2.297275e+00 vFx 7.820323e-02 Fy -1.220775e-06 Fz -6.497285e-17 
time 1.4536151388e-02 pFx 2.235394e+00 vFx 7.936390e-02 Fy -2.045455e-06 Fz -6.460100e-17 
time 1.5138641645e-02 pFx 2.143278e+00 vFx 8.118487e-02 Fy -2.767255e-06 Fz -6.431621e-17 
time 1.5756232771e-02 pFx 2.030518e+00 vFx 8.364939e-02 Fy -3.347550e-06 Fz -6.421595e-17 
time 1.6393019252e-02 pFx 1.905018e+00 vFx 8.674321e-02 Fy -3.775612e-06 Fz -6.431035e-17 
time 1.7044903360e-02 pFx 1.774398e+00 vFx 9.047780e-02 Fy -4.045333e-06 Fz -6.454023e-17 
time 1.7678169284e-02 pFx 1.649269e+00 vFx 9.477666e-02 Fy -4.163341e-06 Fz -6.477875e-17 
time 1.8239638617e-02 pFx 1.540795e+00 vFx 9.930132e-02 Fy -4.167549e-06 Fz -6.487942e-17 
time 1.8726551977e-02 pFx 1.448703e+00 vFx 1.037682e-01 Fy -4.108368e-06 Fz -6.478734e-17 
time 1.9144364420e-02 pFx 1.371252e+00 vFx 1.077336e-01 Fy -4.019680e-06 Fz -6.453506e-17 
time 1.9503554908e-02 pFx 1.306059e+00 vFx 1.107768e-01 Fy -3.920606e-06 Fz -6.420524e-17 
time 1.9817146022e-02 pFx 1.250475e+00 vFx 1.126749e-01 Fy -3.819901e-06 Fz -6.387843e-17 
time 2.0097811691e-02 pFx 1.202055e+00 vFx 1.133979e-01 Fy -3.720472e-06 Fz -6.361837e-17 
time 2.0355955748e-02 pFx 1.158889e+00 vFx 1.130122e-01 Fy -3.622581e-06 Fz -6.346748e-17 
time 2.0599366863e-02 pFx 1.119643e+00 vFx 1.116148e-01 Fy -3.525567e-06 Fz -6.345577e-17 
time 2.0833536480e-02 pFx 1.083478e+00 vFx 1.093177e-01 Fy -3.428682e-06 Fz -6.361071e-17 
time 2.1062190434e-02 pFx 1.049935e+00 vFx 1.062596e-01 Fy -3.331350e-06 Fz -6.395884e-17 
time 2.1287946062e-02 pFx 1.018815e+00 vFx 1.026214e-01 Fy -3.233141e-06 Fz -6.451640e-17 
time 2.1513043056e-02 pFx 9.900670e-01 vFx 9.862659e-02 Fy -3.133602e-06 Fz -6.529347e-17 
time 2.1740002354e-02 pFx 9.637182e-01 vFx 9.452702e-02 Fy -3.032053e-06 Fz -6.628912e-17 
time 2.1972141274e-02 pFx 9.398776e-01 vFx 9.057856e-02 Fy -2.927392e-06 Fz -6.749195e-17 
time 2.2214079204e-02 pFx 9.187949e-01 vFx 8.701139e-02 Fy -2.817906e-06 Fz -6.887835e-17 
time 2.2472630816e-02 pFx 9.009863e-01 vFx 8.399605e-02 Fy -2.700929e-06 Fz -7.042804e-17 
time 2.2759194554e-02 pFx 8.874819e-01 vFx 8.161096e-02 Fy -2.571890e-06 Fz -7.212531e-17 
time 2.3093131530e-02 pFx 8.805734e-01 vFx 7.984083e-02 Fy -2.423101e-06 Fz -7.397438e-17 
time 2.3436107092e-02 pFx 8.836632e-01 vFx 7.876651e-02 Fy -2.272907e-06 Fz -7.567801e-17 
time 2.3717052344e-02 pFx 8.938153e-01 vFx 7.824987e-02 Fy -2.152427e-06 Fz -7.692316e-17 
time 2.4065725239e-02 pFx 9.155730e-01 vFx 7.787193e-02 Fy -2.006739e-06 Fz -7.831866e-17 
time 2.4430945851e-02 pFx 9.485645e-01 vFx 7.768032e-02 Fy -1.859386e-06 Fz -7.964586e-17 
time 2.4772722265e-02 pFx 9.881639e-01 vFx 7.764453e-02 Fy -1.726950e-06 Fz -8.079801e-17 
time 2.5141828573e-02 pFx 1.039550e+00 vFx 7.773291e-02 Fy -1.590401e-06 Fz -8.196944e-17 
time 2.5554393288e-02 pFx 1.106544e+00 vFx 7.796694e-02 Fy -1.446361e-06 Fz -8.320890e-17 
time 2.5962392920e-02 pFx 1.181822e+00 vFx 7.830490e-02 Fy -1.313484e-06 Fz -8.439189e-17 
time 2.6374732537e-02 pFx 1.266297e+00 vFx 7.868652e-02 Fy -1.189485e-06 Fz -8.556838e-17 
time 2.6802486033e-02 pFx 1.361999e+00 vFx 7.901739e-02 Fy -1.072331e-06 Fz -8.678249e-17 
time 2.7254448069e-02 pFx 1.470555e+00 vFx 7.914817e-02 Fy -9.617503e-07 Fz -8.805824e-17 
time 2.7690767645e-02 pFx 1.580280e+00 vFx 7.891464e-02 Fy -8.682285e-07 Fz -8.927285e-17 
time 2.8124682101e-02 pFx 1.690993e+00 vFx 7.821337e-02 Fy -7.881979e-07 Fz -9.044208e-17 
time 2.8562084581e-02 pFx 1.800227e+00 vFx 7.696254e-02 Fy -7.204166e-07 Fz -9.154962e-17 
time 2.9015852875e-02 pFx 1.906330e+00 vFx 7.507753e-02 Fy -6.633345e-07 Fz -9.258590e-17 
time 2.9490473964e-02 pFx 2.004349e+00 vFx 7.253001e-02 Fy -6.175452e-07 Fz -9.350675e-17 
time 2.9965640607e-02 pFx 2.084789e+00 vFx 6.952416e-02 Fy -5.855288e-07 Fz -9.424153e-17 
time 3.0437230027e-02 pFx 2.144258e+00 vFx 6.626938e-02 Fy -5.670329e-07 Fz -9.478524e-17 
time 3.0907488629e-02 pFx 2.182385e+00 vFx 6.294904e-02 Fy -5.613330e-07 Fz -9.518000e-17 
time 3.1377696115e-02 pFx 2.200218e+00 vFx 5.974220e-02 Fy -5.678566e-07 Fz -9.547281e-17 
time 3.1850389952e-02 pFx 2.200093e+00 vFx 5.679858e-02 Fy -5.861297e-07 Fz -9.572279e-17 
time 3.2323654838e-02 pFx 2.185348e+00 vFx 5.426658e-02 Fy -6.154738e-07 Fz -9.597568e-17 
time 3.2782777933e-02 pFx 2.160965e+00 vFx 5.229866e-02 Fy -6.537231e-07 Fz -9.627111e-17 
time 3.3232729304e-02 pFx 2.131225e+00 vFx 5.088888e-02 Fy -6.997364e-07 Fz -9.664668e-17 
time 3.3688441836e-02 pFx 2.098773e+00 vFx 4.999984e-02 Fy -7.540659e-07 Fz -9.714037e-17 
time 3.4156834846e-02 pFx 2.066243e+00 vFx 4.961609e-02 Fy -8.170434e-07 Fz -9.778424e-17 
time 3.4618604872e-02 pFx 2.037551e+00 vFx 4.965416e-02 Fy -8.852302e-07 Fz -9.856220e-17 
time 3.5066148621e-02 pFx 2.014460e+00 vFx 4.989879e-02 Fy -9.561826e-07 Fz -9.944075e-17 
time 3.5489461346e-02 pFx 1.997254e+00 vFx 5.010244e-02 Fy -1.026930e-06 Fz -1.003555e-16 
time 3.5891688198e-02 pFx 1.984459e+00 vFx 5.008793e-02 Fy -1.096798e-06 Fz -1.012633e-16 
time 3.6283860625e-02 pFx 1.973928e+00 vFx 4.975590e-02 Fy -1.166873e-06 Fz -1.021739e-16 
time 3.6678424730e-02 pFx 1.963250e+00 vFx 4.904810e-02 Fy -1.238845e-06 Fz -1.031045e-16 
time 3.7085323084e-02 pFx 1.949600e+00 vFx 4.793702e-02 Fy -1.314149e-06 Fz -1.040619e-16 
time 3.7507229612e-02 pFx 1.929771e+00 vFx 4.645913e-02 Fy -1.392930e-06 Fz -1.050339e-16 
time 3.7931227920e-02 pFx 1.901484e+00 vFx 4.478046e-02 Fy -1.472383e-06 Fz -1.059631e-16 
time 3.8355932468e-02 pFx 1.863083e+00 vFx 4.307554e-02 Fy -1.551852e-06 Fz -1.068156e-16 
time 3.8784915734e-02 pFx 1.813623e+00 vFx 4.150364e-02 Fy -1.631646e-06 Fz -1.075680e-16 
time 3.9221816998e-02 pFx 1.753171e+00 vFx 4.021327e-02 Fy -1.712088e-06 Fz -1.082014e-16 
time 3.9666817462e-02 pFx 1.683481e+00 vFx 3.933890e-02 Fy -1.792859e-06 Fz -1.087004e-16 
time 4.0107623612e-02 pFx 1.609737e+00 vFx 3.897444e-02 Fy -1.871445e-06 Fz -1.090508e-16 
time 4.0518270214e-02 pFx 1.540292e+00 vFx 3.909446e-02 Fy -1.943169e-06 Fz -1.092708e-16 
time 4.0882788330e-02 pFx 1.480791e+00 vFx 3.955179e-02 Fy -2.005494e-06 Fz -1.094012e-16 
time 4.1200033426e-02 pFx 1.432469e+00 vFx 4.019006e-02 Fy -2.058619e-06 Fz -1.094888e-16 
time 4.1479332741e-02 pFx 1.393734e+00 vFx 4.091176e-02 Fy -2.104471e-06 Fz -1.095646e-16 
time 4.1732668021e-02 pFx 1.362409e+00 vFx 4.167505e-02 Fy -2.145278e-06 Fz -1.096454e-16 
time 4.1970435811e-02 pFx 1.336805e+00 vFx 4.246819e-02 Fy -2.182869e-06 Fz -1.097444e-16 
time 4.2200629545e-02 pFx 1.315888e+00 vFx 4.329162e-02 Fy -2.218585e-06 Fz -1.098706e-16 
time 4.2429288128e-02 pFx 1.299170e+00 vFx 4.414946e-02 Fy -2.253378e-06 Fz -1.100356e-16 
time 4.2661264472e-02 pFx 1.286582e+00 vFx 4.504656e-02 Fy -2.287954e-06 Fz -1.102507e-16 
time 4.2901166803e-02 pFx 1.278387e+00 vFx 4.598877e-02 Fy -2.322925e-06 Fz -1.105313e-16 
time 4.3154251758e-02 pFx 1.275207e+00 vFx 4.698404e-02 Fy -2.358920e-06 Fz -1.108976e-16 
time 4.3427752190e-02 pFx 1.278176e+00 vFx 4.804489e-02 Fy -2.396751e-06 Fz -1.113817e-16 
time 4.3733704616e-02 pFx 1.289391e+00 vFx 4.919459e-02 Fy -2.437717e-06 Fz -1.120376e-16 
time 4.4092251059e-02 pFx 1.312959e+00 vFx 5.046782e-02 Fy -2.483853e-06 Fz -1.129572e-16 
time 4.4467853296e-02 pFx 1.349214e+00 vFx 5.169021e-02 Fy -2.529967e-06 Fz -1.140848e-16 
time 4.4781173057e-02 pFx 1.387905e+00 vFx 5.260603e-02 Fy -2.566690e-06 Fz -1.151395e-16 
time 4.5109047042e-02 pFx 1.435859e+00 vFx 5.344968e-02 Fy -2.603458e-06 Fz -1.163384e-16 
time 4.5428841667e-02 pFx 1.489114e+00 vFx 5.414769e-02 Fy -2.637770e-06 Fz -1.175864e-16 
time 4.5850020286e-02 pFx 1.567308e+00 vFx 5.485843e-02 Fy -2.680790e-06 Fz -1.193141e-16 
time 4.6277880646e-02 pFx 1.653634e+00 vFx 5.530965e-02 Fy -2.721973e-06 Fz -1.211278e-16 
time 4.6704142622e-02 pFx 1.743541e+00 vFx 5.545597e-02 Fy -2.760132e-06 Fz -1.229528e-16 
time 4.7156996514e-02 pFx 1.839715e+00 vFx 5.524685e-02 Fy -2.796984e-06 Fz -1.248703e-16 
time 4.7641429416e-02 pFx 1.938913e+00 vFx 5.457882e-02 Fy -2.831702e-06 Fz -1.268506e-16 
time 4.8119577104e-02 pFx 2.028477e+00 vFx 5.345901e-02 Fy -2.860877e-06 Fz -1.286977e-16 
time 4.8610769209e-02 pFx 2.107278e+00 vFx 5.185084e-02 Fy -2.885429e-06 Fz -1.304566e-16 
time 4.9119771903e-02 pFx 2.170541e+00 vFx 4.975165e-02 Fy -2.905107e-06 Fz -1.320982e-16 
time 4.9639531175e-02 pFx 2.212336e+00 vFx 4.725406e-02 Fy -2.919348e-06 Fz -1.335659e-16 
time 5.0145490549e-02 pFx 2.228884e+00 vFx 4.460936e-02 Fy -2.927846e-06 Fz -1.347831e-16 
time 5.0646997883e-02 pFx 2.221387e+00 vFx 4.192579e-02 Fy -2.931402e-06 Fz -1.357753e-16 
time 5.1157254542e-02 pFx 2.190503e+00 vFx 3.928489e-02 Fy -2.930426e-06 Fz -1.365697e-16 
time 5.1681197811e-02 pFx 2.137116e+00 vFx 3.681889e-02 Fy -2.925006e-06 Fz -1.371667e-16 
time 5.2182491691e-02 pFx 2.069180e+00 vFx 3.481337e-02 Fy -2.915992e-06 Fz -1.375441e-16 
time 5.2733818232e-02 pFx 1.980555e+00 vFx 3.310856e-02 Fy -2.902116e-06 Fz -1.377687e-16 
time 5.3286598288e-02 pFx 1.882917e+00 vFx 3.198581e-02 Fy -2.884349e-06 Fz -1.378149e-16 
time 5.3857543367e-02 pFx 1.779075e+00 vFx 3.145403e-02 Fy -2.862191e-06 Fz -1.377125e-16 
time 5.4437470665e-02 pFx 1.676395e+00 vFx 3.152625e-02 Fy -2.835885e-06 Fz -1.374926e-16 
time 5.5018806154e-02 pFx 1.581328e+00 vFx 3.213379e-02 Fy -2.805744e-06 Fz -1.372133e-16 
time 5.5607731549e-02 pFx 1.497004e+00 vFx 3.318048e-02 Fy -2.771368e-06 Fz -1.369325e-16 
time 5.6196504715e-02 pFx 1.427519e+00 vFx 3.453243e-02 Fy -2.733107e-06 Fz -1.367284e-16 
time 5.6771103326e-02 pFx 1.375573e+00 vFx 3.602583e-02 Fy -2.691983e-06 Fz -1.366738e-16 
time 5.7330992912e-02 pFx 1.340674e+00 vFx 3.754563e-02 Fy -2.648320e-06 Fz -1.368172e-16 
time 5.7886916684e-02 pFx 1.321349e+00 vFx 3.903759e-02 Fy -2.601523e-06 Fz -1.372019e-16 
time 5.8443645895e-02 pFx 1.316785e+00 vFx 4.045238e-02 Fy -2.551377e-06 Fz -1.378607e-16 
time 5.9003283270e-02 pFx 1.326193e+00 vFx 4.174711e-02 Fy -2.497961e-06 Fz -1.388118e-16 
time 5.9560343573e-02 pFx 1.348254e+00 vFx 4.287394e-02 Fy -2.442242e-06 Fz -1.400447e-16 
time 6.0095372674e-02 pFx 1.379962e+00 vFx 4.377981e-02 Fy -2.386773e-06 Fz -1.414764e-16 
time 6.0605742317e-02 pFx 1.418378e+00 vFx 4.446651e-02 Fy -2.332406e-06 Fz -1.430461e-16 
time 6.1086322001e-02 pFx 1.460486e+00 vFx 4.494442e-02 Fy -2.280130e-06 Fz -1.446710e-16 
time 6.1575023638e-02 pFx 1.507799e+00 vFx 4.525602e-02 Fy -2.226046e-06 Fz -1.464373e-16 
time 6.2069194959e-02 pFx 1.558753e+00 vFx 4.538979e-02 Fy -2.170547e-06 Fz -1.483066e-16 
time 6.2580623857e-02 pFx 1.613141e+00 vFx 4.533919e-02 Fy -2.112456e-06 Fz -1.502914e-16 
time 6.3100971002e-02 pFx 1.668494e+00 vFx 4.510064e-02 Fy -2.052938e-06 Fz -1.523273e-16 
time 6.3622501830e-02 pFx 1.722354e+00 vFx 4.469078e-02 Fy -1.993159e-06 Fz -1.543455e-16 
time 6.4146814223e-02 pFx 1.773413e+00 vFx 4.413299e-02 Fy -1.933222e-06 Fz -1.563155e-16 
time 6.4676929814e-02 pFx 1.820695e+00 vFx 4.345400e-02 Fy -1.873063e-06 Fz -1.582150e-16 
time 6.5213421730e-02 pFx 1.863226e+00 vFx 4.268756e-02 Fy -1.812901e-06 Fz -1.600175e-16 
time 6.5749036577e-02 pFx 1.899850e+00 vFx 4.188241e-02 Fy -1.753780e-06 Fz -1.616792e-16 
time 6.6269715226e-02 pFx 1.929722e+00 vFx 4.109689e-02 Fy -1.697324e-06 Fz -1.631494e-16 
time 6.6743408666e-02 pFx 1.952105e+00 vFx 4.040515e-02 Fy -1.646856e-06 Fz -1.643577e-16 
time 6.7159869776e-02 pFx 1.968207e+00 vFx 3.982972e-02 Fy -1.603166e-06 Fz -1.653165e-16 
time 6.7521648144e-02 pFx 1.979654e+00 vFx 3.936193e-02 Fy -1.565712e-06 Fz -1.660758e-16 
time 6.7840406565e-02 pFx 1.987913e+00 vFx 3.897753e-02 Fy -1.533090e-06 Fz -1.666882e-16 
time 6.8129356034e-02 pFx 1.994014e+00 vFx 3.865248e-02 Fy -1.503820e-06 Fz -1.672011e-16 
time 6.8399709427e-02 pFx 1.998597e+00 vFx 3.836833e-02 Fy -1.476693e-06 Fz -1.676464e-16 
time 6.8659947943e-02 pFx 2.002033e+00 vFx 3.811212e-02 Fy -1.450817e-06 Fz -1.680462e-16 
time 6.8916180702e-02 pFx 2.004522e+00 vFx 3.787499e-02 Fy -1.425565e-06 Fz -1.684136e-16 
time 6.9172772742e-02 pFx 2.006156e+00 vFx 3.765050e-02 Fy -1.400503e-06 Fz -1.687579e-16 
time 6.9433130153e-02 pFx 2.006959e+00 vFx 3.743333e-02 Fy -1.375306e-06 Fz -1.690869e-16 
time 6.9700585926e-02 pFx 2.006901e+00 vFx 3.721796e-02 Fy -1.349667e-06 Fz -1.694037e-16 
time 6.9979283303e-02 pFx 2.005890e+00 vFx 3.699762e-02 Fy -1.323219e-06 Fz -1.697155e-16 
time 7.0275145937e-02 pFx 2.003740e+00 vFx 3.676288e-02 Fy -1.295445e-06 Fz -1.700274e-16 
time 7.0597394030e-02 pFx 2.000100e+00 vFx 3.649935e-02 Fy -1.265554e-06 Fz -1.703492e-16 
time 7.0959408342e-02 pFx 1.994316e+00 vFx 3.618453e-02 Fy -1.232433e-06 Fz -1.706933e-16 
time 7.1352641072e-02 pFx 1.985865e+00 vFx 3.580981e-02 Fy -1.197028e-06 Fz -1.710483e-16 
time 7.1758213227e-02 pFx 1.974591e+00 vFx 3.537901e-02 Fy -1.161165e-06 Fz -1.714010e-16 
time 7.2140860794e-02 pFx 1.961384e+00 vFx 3.492771e-02 Fy -1.127978e-06 Fz -1.717237e-16 
time 7.2503874332e-02 pFx 1.946388e+00 vFx 3.446091e-02 Fy -1.097117e-06 Fz -1.720207e-16 
time 7.2936836294e-02 pFx 1.925201e+00 vFx 3.386371e-02 Fy -1.061170e-06 Fz -1.723641e-16 
time 7.3375188304e-02 pFx 1.899987e+00 vFx 3.323182e-02 Fy -1.025819e-06 Fz -1.726991e-16 
time 7.3801157457e-02 pFx 1.871877e+00 vFx 3.261578e-02 Fy -9.925661e-07 Fz -1.730131e-16 
time 7.4267362298e-02 pFx 1.837243e+00 vFx 3.197286e-02 Fy -9.575128e-07 Fz -1.733355e-16 
time 7.4748108447e-02 pFx 1.797772e+00 vFx 3.138472e-02 Fy -9.229288e-07 Fz -1.736407e-16 
time 7.5228934155e-02 pFx 1.755246e+00 vFx 3.091409e-02 Fy -8.900085e-07 Fz -1.739098e-16 
time 7.5718206440e-02 pFx 1.709905e+00 vFx 3.059377e-02 Fy -8.582951e-07 Fz -1.741387e-16 
time 7.6231721823e-02 pFx 1.661494e+00 vFx 3.046139e-02 Fy -8.270285e-07 Fz -1.743246e-16 
time 7.6744173817e-02 pFx 1.614004e+00 vFx 3.055701e-02 Fy -7.979751e-07 Fz -1.744504e-16 
time 7.7236676259e-02 pFx 1.570787e+00 vFx 3.086800e-02 Fy -7.721501e-07 Fz -1.745178e-16 
time 7.7711036149e-02 pFx 1.532907e+00 vFx 3.136281e-02 Fy -7.492732e-07 Fz -1.745418e-16 
time 7.8185466765e-02 pFx 1.500070e+00 vFx 3.203189e-02 Fy -7.283858e-07 Fz -1.745389e-16 
time 7.8655557438e-02 pFx 1.473744e+00 vFx 3.284187e-02 Fy -7.096681e-07 Fz -1.745307e-16 
time 7.9110821709e-02 pFx 1.455163e+00 vFx 3.373706e-02 Fy -6.934111e-07 Fz -1.745446e-16 
time 7.9542992824e-02 pFx 1.444579e+00 vFx 3.465892e-02 Fy -6.796577e-07 Fz -1.746057e-16 
time 7.9951206665e-02 pFx 1.441408e+00 vFx 3.556781e-02 Fy -6.681339e-07 Fz -1.747290e-16 
time 8.0342560432e-02 pFx 1.444918e+00 vFx 3.645044e-02 Fy -6.583830e-07 Fz -1.749313e-16 
time 8.0720898497e-02 pFx 1.454577e+00 vFx 3.729319e-02 Fy -6.501184e-07 Fz -1.752183e-16 
time 8.1086995307e-02 pFx 1.469832e+00 vFx 3.808026e-02 Fy -6.431609e-07 Fz -1.755974e-16 
time 8.1437177582e-02 pFx 1.489797e+00 vFx 3.879113e-02 Fy -6.374143e-07 Fz -1.760677e-16 
time 8.1808351738e-02 pFx 1.516516e+00 vFx 3.948398e-02 Fy -6.322363e-07 Fz -1.766820e-16 
time 8.2198396220e-02 pFx 1.550417e+00 vFx 4.012840e-02 Fy -6.277391e-07 Fz -1.774613e-16 
time 8.2609936598e-02 pFx 1.592089e+00 vFx 4.069825e-02 Fy -6.239573e-07 Fz -1.784311e-16 
time 8.3041937645e-02 pFx 1.641493e+00 vFx 4.115791e-02 Fy -6.209476e-07 Fz -1.796017e-16 
time 8.3494373058e-02 pFx 1.698219e+00 vFx 4.147171e-02 Fy -6.187282e-07 Fz -1.809822e-16 
time 8.3966958651e-02 pFx 1.761251e+00 vFx 4.160383e-02 Fy -6.172925e-07 Fz -1.825641e-16 
time 8.4450568213e-02 pFx 1.827688e+00 vFx 4.152459e-02 Fy -6.166124e-07 Fz -1.842994e-16 
time 8.4972114469e-02 pFx 1.898876e+00 vFx 4.119527e-02 Fy -6.166119e-07 Fz -1.862596e-16 
time 8.5501262942e-02 pFx 1.967601e+00 vFx 4.061125e-02 Fy -6.172245e-07 Fz -1.882905e-16 
time 8.6024750638e-02 pFx 2.029146e+00 vFx 3.980466e-02 Fy -6.182886e-07 Fz -1.902924e-16 
time 8.6530221760e-02 pFx 2.079952e+00 vFx 3.883650e-02 Fy -6.196267e-07 Fz -1.921751e-16 
time 8.7013415438e-02 pFx 2.118693e+00 vFx 3.776791e-02 Fy -6.210990e-07 Fz -1.938932e-16 
time 8.7482949214e-02 pFx 2.145822e+00 vFx 3.662845e-02 Fy -6.226417e-07 Fz -1.954573e-16 
time 8.7954179005e-02 pFx 2.161802e+00 vFx 3.541995e-02 Fy -6.242475e-07 Fz -1.969027e-16 
time 8.8439199770e-02 pFx 2.166117e+00 vFx 3.414684e-02 Fy -6.259158e-07 Fz -1.982352e-16 
time 8.8937886651e-02 pFx 2.157863e+00 vFx 3.284868e-02 Fy -6.276081e-07 Fz -1.994225e-16 
time 8.9444770617e-02 pFx 2.136984e+00 vFx 3.158263e-02 Fy -6.292653e-07 Fz -2.004279e-16 
time 8.9952051421e-02 pFx 2.104683e+00 vFx 3.040836e-02 Fy -6.308196e-07 Fz -2.012189e-16 
time 9.0464075798e-02 pFx 2.062137e+00 vFx 2.935072e-02 Fy -6.322363e-07 Fz -2.017899e-16 
time 9.0982569541e-02 pFx 2.010830e+00 vFx 2.843708e-02 Fy -6.334605e-07 Fz -2.021327e-16 
time 9.1501339308e-02 pFx 1.953349e+00 vFx 2.769994e-02 Fy -6.344150e-07 Fz -2.022412e-16 
time 9.1999989275e-02 pFx 1.894317e+00 vFx 2.716752e-02 Fy -6.350305e-07 Fz -2.021314e-16 
time 9.2454586495e-02 pFx 1.838858e+00 vFx 2.683423e-02 Fy -6.353032e-07 Fz -2.018524e-16 
time 9.2851594692e-02 pFx 1.790197e+00 vFx 2.665948e-02 Fy -6.352995e-07 Fz -2.014764e-16 
time 9.3193524137e-02 pFx 1.748750e+00 vFx 2.659263e-02 Fy -6.351069e-07 Fz -2.010610e-16 
time 9.3492756901e-02 pFx 1.713206e+00 vFx 2.659467e-02 Fy -6.347887e-07 Fz -2.006328e-16 
time 9.3763014404e-02 pFx 1.681926e+00 vFx 2.664259e-02 Fy -6.343769e-07 Fz -2.001954e-16 
time 9.4015482490e-02 pFx 1.653574e+00 vFx 2.672477e-02 Fy -6.338814e-07 Fz -1.997488e-16 
time 9.4258318709e-02 pFx 1.627221e+00 vFx 2.683602e-02 Fy -6.333003e-07 Fz -1.992871e-16 
time 9.4497256913e-02 pFx 1.602272e+00 vFx 2.697450e-02 Fy -6.326249e-07 Fz -1.988041e-16 
time 9.4736450666e-02 pFx 1.578361e+00 vFx 2.714020e-02 Fy -6.318425e-07 Fz -1.982972e-16 
time 9.4979375590e-02 pFx 1.555248e+00 vFx 2.733438e-02 Fy -6.309358e-07 Fz -1.977602e-16 
time 9.5229656323e-02 pFx 1.532745e+00 vFx 2.755979e-02 Fy -6.298798e-07 Fz -1.971885e-16 
time 9.5491807185e-02 pFx 1.510676e+00 vFx 2.782133e-02 Fy -6.286376e-07 Fz -1.965728e-16 
time 9.5771936898e-02 pFx 1.488865e+00 vFx 2.812712e-02 Fy -6.271525e-07 Fz -1.959047e-16 
time 9.6077968927e-02 pFx 1.467209e+00 vFx 2.848918e-02 Fy -6.253396e-07 Fz -1.951690e-16 
time 9.6415560083e-02 pFx 1.446036e+00 vFx 2.891857e-02 Fy -6.231045e-07 Fz -1.943637e-16 
time 9.6775784858e-02 pFx 1.426670e+00 vFx 2.940666e-02 Fy -6.204432e-07 Fz -1.935252e-16 
time 9.7153741639e-02 pFx 1.410006e+00 vFx 2.994642e-02 Fy -6.173412e-07 Fz -1.926883e-16 
time 9.7460549228e-02 pFx 1.399267e+00 vFx 3.040133e-02 Fy -6.145892e-07 Fz -1.920569e-16 
time 9.7857768074e-02 pFx 1.389109e+00 vFx 3.100698e-02 Fy -6.107162e-07 Fz -1.913206e-16 
time 9.8290015062e-02 pFx 1.382870e+00 vFx 3.167968e-02 Fy -6.061093e-07 Fz -1.906484e-16 
time 9.8729601926e-02 pFx 1.381660e+00 vFx 3.236878e-02 Fy -6.010153e-07 Fz -1.901321e-16 
time 9.9166248617e-02 pFx 1.385538e+00 vFx 3.304783e-02 Fy -5.955625e-07 Fz -1.898084e-16 
time 9.9637286780e-02 pFx 1.395301e+00 vFx 3.376172e-02 Fy -5.892634e-07 Fz -1.896961e-16 
time 1.0013679310e-01 pFx 1.411804e+00 vFx 3.448210e-02 Fy -5.821424e-07 Fz -1.898638e-16 
time 1.0063567090e-01 pFx 1.434343e+00 vFx 3.514692e-02 Fy -5.746135e-07 Fz -1.903310e-16 
time 1.0112029724e-01 pFx 1.461694e+00 vFx 3.572417e-02 Fy -5.669380e-07 Fz -1.910742e-16 
time 1.0164410051e-01 pFx 1.496808e+00 vFx 3.625461e-02 Fy -5.582845e-07 Fz -1.921786e-16 
time 1.0217820629e-01 pFx 1.537872e+00 vFx 3.667825e-02 Fy -5.491263e-07 Fz -1.936009e-16 
time 1.0270336766e-01 pFx 1.582593e+00 vFx 3.696484e-02 Fy -5.398411e-07 Fz -1.952471e-16 
time 1.0322615439e-01 pFx 1.630420e+00 vFx 3.711163e-02 Fy -5.303710e-07 Fz -1.970801e-16 
time 1.0375083880e-01 pFx 1.680634e+00 vFx 3.711400e-02 Fy -5.206885e-07 Fz -1.990563e-16 
time 1.0428784336e-01 pFx 1.733047e+00 vFx 3.696511e-02 Fy -5.106459e-07 Fz -2.011651e-16 
time 1.0484119188e-01 pFx 1.786659e+00 vFx 3.665654e-02 Fy -5.002109e-07 Fz -2.033642e-16 
time 1.0540097154e-01 pFx 1.838885e+00 vFx 3.619581e-02 Fy -4.896179e-07 Fz -2.055538e-16 
time 1.0595823059e-01 pFx 1.887273e+00 vFx 3.560641e-02 Fy -4.790836e-07 Fz -2.076434e-16 
time 1.0652484013e-01 pFx 1.931242e+00 vFx 3.489656e-02 Fy -4.684258e-07 Fz -2.096232e-16 
time 1.0710148468e-01 pFx 1.969155e+00 vFx 3.408730e-02 Fy -4.576685e-07 Fz -2.114473e-16 
time 1.0769501731e-01 pFx 1.999735e+00 vFx 3.319388e-02 Fy -4.467131e-07 Fz -2.130917e-16 
time 1.0830341727e-01 pFx 2.021241e+00 vFx 3.224661e-02 Fy -4.356148e-07 Fz -2.145084e-16 
time 1.0891009003e-01 pFx 2.032225e+00 vFx 3.129953e-02 Fy -4.246719e-07 Fz -2.156502e-16 
time 1.0949684066e-01 pFx 2.032818e+00 vFx 3.040400e-02 Fy -4.141816e-07 Fz -2.164992e-16 
time 1.1007240501e-01 pFx 2.024089e+00 vFx 2.956187e-02 Fy -4.039452e-07 Fz -2.170981e-16 
time 1.1065504828e-01 pFx 2.006445e+00 vFx 2.875931e-02 Fy -3.935934e-07 Fz -2.174872e-16 
time 1.1125510231e-01 pFx 1.979899e+00 vFx 2.799749e-02 Fy -3.828907e-07 Fz -2.176882e-16 
time 1.1184832375e-01 pFx 1.946418e+00 vFx 2.732119e-02 Fy -3.722136e-07 Fz -2.177242e-16 
time 1.1241958443e-01 pFx 1.908571e+00 vFx 2.675481e-02 Fy -3.617926e-07 Fz -2.176398e-16 
time 1.1295925540e-01 pFx 1.868905e+00 vFx 2.630861e-02 Fy -3.517864e-07 Fz -2.174794e-16 
time 1.1347887392e-01 pFx 1.828184e+00 vFx 2.597209e-02 Fy -3.419793e-07 Fz -2.172799e-16 
time 1.1398319011e-01 pFx 1.787283e+00 vFx 2.574296e-02 Fy -3.322850e-07 Fz -2.170661e-16 
time 1.1449225243e-01 pFx 1.745606e+00 vFx 2.561783e-02 Fy -3.223176e-07 Fz -2.168495e-16 
time 1.1501495708e-01 pFx 1.703442e+00 vFx 2.560718e-02 Fy -3.118955e-07 Fz -2.166431e-16 
time 1.1554988854e-01 pFx 1.662049e+00 vFx 2.572384e-02 Fy -3.010433e-07 Fz -2.164593e-16 
time 1.1608826607e-01 pFx 1.623288e+00 vFx 2.597124e-02 Fy -2.899503e-07 Fz -2.163148e-16 
time 1.1662778756e-01 pFx 1.588425e+00 vFx 2.634466e-02 Fy -2.786876e-07 Fz -2.162109e-16 
time 1.1717287518e-01 pFx 1.558254e+00 vFx 2.683891e-02 Fy -2.671913e-07 Fz -2.161491e-16 
time 1.1772892253e-01 pFx 1.533644e+00 vFx 2.744786e-02 Fy -2.553767e-07 Fz -2.161261e-16 
time 1.1829699021e-01 pFx 1.515784e+00 vFx 2.815686e-02 Fy -2.432520e-07 Fz -2.161405e-16 
time 1.1886918469e-01 pFx 1.505925e+00 vFx 2.893208e-02 Fy -2.310175e-07 Fz -2.161901e-16 
time 1.1942457998e-01 pFx 1.504619e+00 vFx 2.971324e-02 Fy -2.191484e-07 Fz -2.162738e-16 
time 1.1993204882e-01 pFx 1.510726e+00 vFx 3.042498e-02 Fy -2.083258e-07 Fz -2.163926e-16 
time 1.2037633627e-01 pFx 1.521783e+00 vFx 3.102656e-02 Fy -1.988759e-07 Fz -2.165348e-16 
time 1.2076209927e-01 pFx 1.535597e+00 vFx 3.151916e-02 Fy -1.906924e-07 Fz -2.166965e-16 
time 1.2110342452e-01 pFx 1.550948e+00 vFx 3.192308e-02 Fy -1.834683e-07 Fz -2.168772e-16 
time 1.2141515966e-01 pFx 1.567389e+00 vFx 3.225962e-02 Fy -1.768832e-07 Fz -2.170783e-16 
time 1.2170936956e-01 pFx 1.584882e+00 vFx 3.254428e-02 Fy -1.706782e-07 Fz -2.173032e-16 
time 1.2199488371e-01 pFx 1.603539e+00 vFx 3.278621e-02 Fy -1.646643e-07 Fz -2.175595e-16 
time 1.2227844272e-01 pFx 1.623540e+00 vFx 3.298987e-02 Fy -1.586972e-07 Fz -2.178549e-16 
time 1.2256434699e-01 pFx 1.645006e+00 vFx 3.315549e-02 Fy -1.526846e-07 Fz -2.181955e-16 
time 1.2285595410e-01 pFx 1.668028e+00 vFx 3.328091e-02 Fy -1.465539e-07 Fz -2.185902e-16 
time 1.2315617796e-01 pFx 1.692670e+00 vFx 3.336206e-02 Fy -1.402414e-07 Fz -2.190521e-16 
time 1.2346850251e-01 pFx 1.719018e+00 vFx 3.339318e-02 Fy -1.336712e-07 Fz -2.195903e-16 
time 1.2379784409e-01 pFx 1.747229e+00 vFx 3.336609e-02 Fy -1.267363e-07 Fz -2.202225e-16 
time 1.2415182611e-01 pFx 1.777583e+00 vFx 3.326824e-02 Fy -1.192715e-07 Fz -2.209784e-16 
time 1.2454269992e-01 pFx 1.810539e+00 vFx 3.307884e-02 Fy -1.110114e-07 Fz -2.218982e-16 
time 1.2498208432e-01 pFx 1.846054e+00 vFx 3.276824e-02 Fy -1.016995e-07 Fz -2.230313e-16 
time 1.2544149143e-01 pFx 1.880468e+00 vFx 3.234117e-02 Fy -9.192874e-08 Fz -2.243137e-16 
time 1.2591774743e-01 pFx 1.912162e+00 vFx 3.180092e-02 Fy -8.175886e-08 Fz -2.257316e-16 
time 1.2639605465e-01 pFx 1.938950e+00 vFx 3.117519e-02 Fy -7.150190e-08 Fz -2.272216e-16 
time 1.2681693908e-01 pFx 1.957708e+00 vFx 3.057114e-02 Fy -6.244088e-08 Fz -2.285634e-16 
time 1.2730346694e-01 pFx 1.973232e+00 vFx 2.983017e-02 Fy -5.192737e-08 Fz -2.301270e-16 
time 1.2776500877e-01 pFx 1.981535e+00 vFx 2.910463e-02 Fy -4.191823e-08 Fz -2.315973e-16 
time 1.2820488089e-01 pFx 1.983525e+00 vFx 2.841040e-02 Fy -3.235045e-08 Fz -2.329637e-16 
time 1.2864336451e-01 pFx 1.979842e+00 vFx 2.773124e-02 Fy -2.278882e-08 Fz -2.342721e-16 
time 1.2905409405e-01 pFx 1.971471e+00 vFx 2.711891e-02 Fy -1.381427e-08 Fz -2.354354e-16 
time 1.2944170550e-01 pFx 1.959481e+00 vFx 2.657115e-02 Fy -5.332969e-09 Fz -2.364631e-16 
time 1.2980643335e-01 pFx 1.944868e+00 vFx 2.608862e-02 Fy 2.652648e-09 Fz -2.373594e-16 
time 1.3015284803e-01 pFx 1.928289e+00 vFx 2.566404e-02 Fy 1.023531e-08 Fz -2.381411e-16 
time 1.3048534740e-01 pFx 1.910180e+00 vFx 2.529022e-02 Fy 1.750444e-08 Fz -2.388240e-16 
time 1.3080538821e-01 pFx 1.890977e+00 vFx 2.496336e-02 Fy 2.448557e-08 Fz -2.394136e-16 
time 1.3111224674e-01 pFx 1.871168e+00 vFx 2.468138e-02 Fy 3.115749e-08 Fz -2.399137e-16 
time 1.3142069506e-01 pFx 1.850106e+00 vFx 2.442949e-02 Fy 3.783496e-08 Fz -2.403504e-16 
time 1.3174183831e-01 pFx 1.827192e+00 vFx 2.420107e-02 Fy 4.474768e-08 Fz -2.407311e-16 
time 1.3207417571e-01 pFx 1.802680e+00 vFx 2.400091e-02 Fy 5.184880e-08 Fz -2.410439e-16 
time 1.3241822753e-01 pFx 1.776723e+00 vFx 2.383206e-02 Fy 5.913258e-08 Fz -2.412794e-16 
time 1.3277402635e-01 pFx 1.749549e+00 vFx 2.369778e-02 Fy 6.658046e-08 Fz -2.414268e-16 
time 1.3314299462e-01 pFx 1.721315e+00 vFx 2.360085e-02 Fy 7.420125e-08 Fz -2.414807e-16 
time 1.3352795768e-01 pFx 1.692114e+00 vFx 2.354447e-02 Fy 8.202965e-08 Fz -2.414261e-16 
time 1.3393346855e-01 pFx 1.661969e+00 vFx 2.353316e-02 Fy 9.013025e-08 Fz -2.412477e-16 
time 1.3436343840e-01 pFx 1.631049e+00 vFx 2.357355e-02 Fy 9.854768e-08 Fz -2.409319e-16 
time 1.3482803220e-01 pFx 1.599239e+00 vFx 2.367615e-02 Fy 1.074375e-07 Fz -2.404493e-16 
time 1.3532983374e-01 pFx 1.567185e+00 vFx 2.385384e-02 Fy 1.167959e-07 Fz -2.397768e-16 
time 1.3582855613e-01 pFx 1.538124e+00 vFx 2.409720e-02 Fy 1.258477e-07 Fz -2.389692e-16 
time 1.3637837607e-01 pFx 1.509783e+00 vFx 2.443968e-02 Fy 1.355472e-07 Fz -2.379345e-16 
time 1.3693480519e-01 pFx 1.485516e+00 vFx 2.486124e-02 Fy 1.450806e-07 Fz -2.367716e-16 
time 1.3750531448e-01 pFx 1.465715e+00 vFx 2.536524e-02 Fy 1.545851e-07 Fz -2.354979e-16 
time 1.3808605727e-01 pFx 1.451291e+00 vFx 2.594332e-02 Fy 1.640131e-07 Fz -2.341651e-16 
time 1.3866154310e-01 pFx 1.443106e+00 vFx 2.656799e-02 Fy 1.731500e-07 Fz -2.328646e-16 
time 1.3922705859e-01 pFx 1.441311e+00 vFx 2.721624e-02 Fy 1.819717e-07 Fz -2.316672e-16 
time 1.3978870030e-01 pFx 1.445895e+00 vFx 2.787532e-02 Fy 1.906220e-07 Fz -2.306128e-16 
time 1.4034413043e-01 pFx 1.456788e+00 vFx 2.852157e-02 Fy 1.991085e-07 Fz -2.297639e-16 
time 1.4088208934e-01 pFx 1.473358e+00 vFx 2.912141e-02 Fy 2.072983e-07 Fz -2.291757e-16 
time 1.4139975882e-01 pFx 1.494753e+00 vFx 2.965478e-02 Fy 2.151788e-07 Fz -2.288732e-16 
time 1.4189459984e-01 pFx 1.519944e+00 vFx 3.010727e-02 Fy 2.227302e-07 Fz -2.288572e-16 
time 1.4237466263e-01 pFx 1.548450e+00 vFx 3.047805e-02 Fy 2.300851e-07 Fz -2.291156e-16 
time 1.4283175108e-01 pFx 1.578883e+00 vFx 3.075717e-02 Fy 2.371201e-07 Fz -2.296235e-16 
time 1.4328956079e-01 pFx 1.612067e+00 vFx 3.095521e-02 Fy 2.441981e-07 Fz -2.303919e-16 
time 1.4374613523e-01 pFx 1.647255e+00 vFx 3.106453e-02 Fy 2.512851e-07 Fz -2.314119e-16 
time 1.4421121151e-01 pFx 1.684535e+00 vFx 3.108073e-02 Fy 2.585250e-07 Fz -2.326992e-16 
time 1.4468824975e-01 pFx 1.723450e+00 vFx 3.099563e-02 Fy 2.659603e-07 Fz -2.342600e-16 
time 1.4517661353e-01 pFx 1.763045e+00 vFx 3.080319e-02 Fy 2.735651e-07 Fz -2.360814e-16 
time 1.4566870349e-01 pFx 1.801673e+00 vFx 3.050653e-02 Fy 2.812004e-07 Fz -2.381039e-16 
time 1.4615324417e-01 pFx 1.837471e+00 vFx 3.012195e-02 Fy 2.886701e-07 Fz -2.402401e-16 
time 1.4662524246e-01 pFx 1.869318e+00 vFx 2.966975e-02 Fy 2.958798e-07 Fz -2.424137e-16 
time 1.4708677145e-01 pFx 1.896822e+00 vFx 2.916548e-02 Fy 3.028475e-07 Fz -2.445894e-16 
time 1.4754374443e-01 pFx 1.919898e+00 vFx 2.861840e-02 Fy 3.096507e-07 Fz -2.467488e-16 
time 1.4800167003e-01 pFx 1.938385e+00 vFx 2.803570e-02 Fy 3.163594e-07 Fz -2.488833e-16 
time 1.4846035413e-01 pFx 1.951899e+00 vFx 2.743069e-02 Fy 3.229598e-07 Fz -2.509515e-16 
time 1.4889580115e-01 pFx 1.959900e+00 vFx 2.684817e-02 Fy 3.291090e-07 Fz -2.528253e-16 
time 1.4928418335e-01 pFx 1.963016e+00 vFx 2.633034e-02 Fy 3.344951e-07 Fz -2.544026e-16 
time 1.4962601043e-01 pFx 1.962645e+00 vFx 2.588135e-02 Fy 3.391588e-07 Fz -2.557022e-16 
time 1.4993063955e-01 pFx 1.959912e+00 vFx 2.548998e-02 Fy 3.432556e-07 Fz -2.567841e-16 
time 1.5020982390e-01 pFx 1.955480e+00 vFx 2.514082e-02 Fy 3.469624e-07 Fz -2.577071e-16 
time 1.5047354284e-01 pFx 1.949665e+00 vFx 2.482100e-02 Fy 3.504236e-07 Fz -2.585179e-16 
time 1.5072933057e-01 pFx 1.942580e+00 vFx 2.452138e-02 Fy 3.537450e-07 Fz -2.592448e-16 
time 1.5098259168e-01 pFx 1.934233e+00 vFx 2.423609e-02 Fy 3.570010e-07 Fz -2.599040e-16 
time 1.5123730233e-01 pFx 1.924581e+00 vFx 2.396160e-02 Fy 3.602450e-07 Fz -2.605062e-16 
time 1.5149684361e-01 pFx 1.913533e+00 vFx 2.369568e-02 Fy 3.635215e-07 Fz -2.610566e-16 
time 1.5176482951e-01 pFx 1.900941e+00 vFx 2.343668e-02 Fy 3.668764e-07 Fz -2.615576e-16 
time 1.5204582965e-01 pFx 1.886561e+00 vFx 2.318312e-02 Fy 3.703670e-07 Fz -2.620097e-16 
time 1.5234608077e-01 pFx 1.870010e+00 vFx 2.293374e-02 Fy 3.740699e-07 Fz -2.624140e-16 
time 1.5267224529e-01 pFx 1.850826e+00 vFx 2.268945e-02 Fy 3.780662e-07 Fz -2.627596e-16 
time 1.5303650871e-01 pFx 1.828175e+00 vFx 2.245122e-02 Fy 3.825040e-07 Fz -2.630423e-16 
time 1.5342952917e-01 pFx 1.802615e+00 vFx 2.223736e-02 Fy 3.872709e-07 Fz -2.632303e-16 
time 1.5384034186e-01 pFx 1.775053e+00 vFx 2.206430e-02 Fy 3.922401e-07 Fz -2.633075e-16 
time 1.5426353419e-01 pFx 1.746204e+00 vFx 2.194260e-02 Fy 3.973550e-07 Fz -2.632768e-16 
time 1.5464776453e-01 pFx 1.719993e+00 vFx 2.188383e-02 Fy 4.020036e-07 Fz -2.631681e-16 
time 1.5510971124e-01 pFx 1.688949e+00 vFx 2.188035e-02 Fy 4.076073e-07 Fz -2.629584e-16 
time 1.5554964485e-01 pFx 1.660356e+00 vFx 2.194647e-02 Fy 4.129667e-07 Fz -2.626959e-16 
time 1.5602559100e-01 pFx 1.631050e+00 vFx 2.209449e-02 Fy 4.187967e-07 Fz -2.623712e-16 
time 1.5650925224e-01 pFx 1.603581e+00 vFx 2.232487e-02 Fy 4.247597e-07 Fz -2.620225e-16 
time 1.5702942426e-01 pFx 1.577292e+00 vFx 2.265857e-02 Fy 4.312184e-07 Fz -2.616589e-16 
time 1.5754471428e-01 pFx 1.555205e+00 vFx 2.306998e-02 Fy 4.376614e-07 Fz -2.613333e-16 
time 1.5806377942e-01 pFx 1.537523e+00 vFx 2.355577e-02 Fy 4.441916e-07 Fz -2.610624e-16 
time 1.5858598220e-01 pFx 1.524876e+00 vFx 2.410372e-02 Fy 4.507923e-07 Fz -2.608651e-16 
time 1.5911762046e-01 pFx 1.517738e+00 vFx 2.470630e-02 Fy 4.575309e-07 Fz -2.607465e-16 
time 1.5965021260e-01 pFx 1.516724e+00 vFx 2.533607e-02 Fy 4.642832e-07 Fz -2.607176e-16 
time 1.6019964867e-01 pFx 1.522315e+00 vFx 2.599068e-02 Fy 4.712295e-07 Fz -2.607777e-16 
time 1.6075616017e-01 pFx 1.534879e+00 vFx 2.663378e-02 Fy 4.782195e-07 Fz -2.609261e-16 
time 1.6132546211e-01 pFx 1.554724e+00 vFx 2.724372e-02 Fy 4.852939e-07 Fz -2.611637e-16 
time 1.6191097214e-01 pFx 1.582031e+00 vFx 2.779197e-02 Fy 4.924571e-07 Fz -2.614916e-16 
time 1.6250485726e-01 pFx 1.616056e+00 vFx 2.823856e-02 Fy 4.995726e-07 Fz -2.619043e-16 
time 1.6310260127e-01 pFx 1.655573e+00 vFx 2.855255e-02 Fy 5.065491e-07 Fz -2.624047e-16 
time 1.6364051433e-01 pFx 1.694433e+00 vFx 2.870377e-02 Fy 5.126441e-07 Fz -2.629316e-16 
time 1.6425011529e-01 pFx 1.740602e+00 vFx 2.871440e-02 Fy 5.193197e-07 Fz -2.636305e-16 
time 1.6485152728e-01 pFx 1.786471e+00 vFx 2.855528e-02 Fy 5.256476e-07 Fz -2.644327e-16 
time 1.6546938771e-01 pFx 1.831796e+00 vFx 2.822362e-02 Fy 5.318735e-07 Fz -2.653865e-16 
time 1.6608396698e-01 pFx 1.872981e+00 vFx 2.774172e-02 Fy 5.377920e-07 Fz -2.664748e-16 
time 1.6669913257e-01 pFx 1.908403e+00 vFx 2.713333e-02 Fy 5.434556e-07 Fz -2.677034e-16 
time 1.6730784547e-01 pFx 1.936195e+00 vFx 2.643893e-02 Fy 5.488270e-07 Fz -2.690484e-16 
time 1.6789126650e-01 pFx 1.955026e+00 vFx 2.571958e-02 Fy 5.537881e-07 Fz -2.704439e-16 
time 1.6848001973e-01 pFx 1.965702e+00 vFx 2.497256e-02 Fy 5.586453e-07 Fz -2.719431e-16 
time 1.6906232849e-01 pFx 1.967888e+00 vFx 2.424234e-02 Fy 5.633412e-07 Fz -2.734817e-16 
time 1.6963820561e-01 pFx 1.962099e+00 vFx 2.355330e-02 Fy 5.679196e-07 Fz -2.750389e-16 
time 1.7020351029e-01 pFx 1.949266e+00 vFx 2.292729e-02 Fy 5.723877e-07 Fz -2.765736e-16 
time 1.7077045703e-01 pFx 1.930043e+00 vFx 2.236195e-02 Fy 5.768762e-07 Fz -2.780927e-16 
time 1.7133577143e-01 pFx 1.905455e+00 vFx 2.186714e-02 Fy 5.813871e-07 Fz -2.795589e-16 
time 1.7189207645e-01 pFx 1.876936e+00 vFx 2.144901e-02 Fy 5.858812e-07 Fz -2.809335e-16 
time 1.7243525709e-01 pFx 1.845874e+00 vFx 2.110472e-02 Fy 5.903339e-07 Fz -2.821842e-16 
time 1.7297821591e-01 pFx 1.812514e+00 vFx 2.081985e-02 Fy 5.948523e-07 Fz -2.833293e-16 
time 1.7352860412e-01 pFx 1.777153e+00 vFx 2.058681e-02 Fy 5.994972e-07 Fz -2.843639e-16 
time 1.7409213645e-01 pFx 1.740109e+00 vFx 2.040166e-02 Fy 6.043076e-07 Fz -2.852686e-16 
time 1.7466797661e-01 pFx 1.702101e+00 vFx 2.026485e-02 Fy 6.092578e-07 Fz -2.860208e-16 
time 1.7524775326e-01 pFx 1.664320e+00 vFx 2.017918e-02 Fy 6.142467e-07 Fz -2.865903e-16 
time 1.7583838930e-01 pFx 1.626921e+00 vFx 2.014673e-02 Fy 6.192962e-07 Fz -2.869755e-16 
time 1.7642904629e-01 pFx 1.591147e+00 vFx 2.017318e-02 Fy 6.242720e-07 Fz -2.871626e-16 
time 1.7699951197e-01 pFx 1.558593e+00 vFx 2.025956e-02 Fy 6.289688e-07 Fz -2.871606e-16 
time 1.7757287252e-01 pFx 1.528277e+00 vFx 2.041208e-02 Fy 6.335471e-07 Fz -2.869950e-16 
time 1.7811514281e-01 pFx 1.502200e+00 vFx 2.062142e-02 Fy 6.377196e-07 Fz -2.866961e-16 
time 1.7862573158e-01 pFx 1.480282e+00 vFx 2.087908e-02 Fy 6.414914e-07 Fz -2.863019e-16 
time 1.7909641007e-01 pFx 1.462617e+00 vFx 2.116944e-02 Fy 6.448253e-07 Fz -2.858532e-16 
time 1.7952179810e-01 pFx 1.448960e+00 vFx 2.147481e-02 Fy 6.477181e-07 Fz -2.853877e-16 
time 1.7990024205e-01 pFx 1.438810e+00 vFx 2.177927e-02 Fy 6.501968e-07 Fz -2.849328e-16 
time 1.8023866643e-01 pFx 1.431438e+00 vFx 2.207597e-02 Fy 6.523403e-07 Fz -2.844978e-16 
time 1.8054816521e-01 pFx 1.426187e+00 vFx 2.236571e-02 Fy 6.542433e-07 Fz -2.840811e-16 
time 1.8083913925e-01 pFx 1.422610e+00 vFx 2.265240e-02 Fy 6.559855e-07 Fz -2.836763e-16 
time 1.8111972950e-01 pFx 1.420460e+00 vFx 2.294019e-02 Fy 6.576256e-07 Fz -2.832760e-16 
time 1.8139541903e-01 pFx 1.419634e+00 vFx 2.323192e-02 Fy 6.592024e-07 Fz -2.828757e-16 
time 1.8166864958e-01 pFx 1.420109e+00 vFx 2.352783e-02 Fy 6.607346e-07 Fz -2.824743e-16 
time 1.8194577649e-01 pFx 1.421941e+00 vFx 2.383267e-02 Fy 6.622615e-07 Fz -2.820659e-16 
time 1.8222891826e-01 pFx 1.425245e+00 vFx 2.414655e-02 Fy 6.637976e-07 Fz -2.816496e-16 
time 1.8252081185e-01 pFx 1.430189e+00 vFx 2.446987e-02 Fy 6.653606e-07 Fz -2.812242e-16 
time 1.8282469956e-01 pFx 1.437013e+00 vFx 2.480292e-02 Fy 6.669711e-07 Fz -2.807922e-16 
time 1.8314443850e-01 pFx 1.446042e+00 vFx 2.514551e-02 Fy 6.686537e-07 Fz -2.803504e-16 
time 1.8348339724e-01 pFx 1.457672e+00 vFx 2.549526e-02 Fy 6.704314e-07 Fz -2.799039e-16 
time 1.8384224449e-01 pFx 1.472251e+00 vFx 2.584494e-02 Fy 6.723157e-07 Fz -2.794637e-16 
time 1.8421906561e-01 pFx 1.489988e+00 vFx 2.618299e-02 Fy 6.743067e-07 Fz -2.790442e-16 
time 1.8461322988e-01 pFx 1.511062e+00 vFx 2.649768e-02 Fy 6.764137e-07 Fz -2.786651e-16 
time 1.8502188163e-01 pFx 1.535421e+00 vFx 2.677466e-02 Fy 6.786358e-07 Fz -2.783444e-16 
time 1.8539733824e-01 pFx 1.559814e+00 vFx 2.697919e-02 Fy 6.807205e-07 Fz -2.781256e-16 
time 1.8581118178e-01 pFx 1.588609e+00 vFx 2.714381e-02 Fy 6.830750e-07 Fz -2.779803e-16 
time 1.8628690364e-01 pFx 1.623657e+00 vFx 2.724872e-02 Fy 6.858655e-07 Fz -2.779491e-16 
time 1.8678878854e-01 pFx 1.662137e+00 vFx 2.725740e-02 Fy 6.889168e-07 Fz -2.780940e-16 
time 1.8726206622e-01 pFx 1.699024e+00 vFx 2.716861e-02 Fy 6.919020e-07 Fz -2.784060e-16 
time 1.8778499831e-01 pFx 1.739454e+00 vFx 2.696385e-02 Fy 6.953259e-07 Fz -2.789610e-16 
time 1.8834061898e-01 pFx 1.780816e+00 vFx 2.663184e-02 Fy 6.991077e-07 Fz -2.797902e-16 
time 1.8890014833e-01 pFx 1.819511e+00 vFx 2.619235e-02 Fy 7.030602e-07 Fz -2.808719e-16 
time 1.8946690880e-01 pFx 1.854432e+00 vFx 2.565894e-02 Fy 7.071995e-07 Fz -2.822076e-16 
time 1.9002978197e-01 pFx 1.883800e+00 vFx 2.506398e-02 Fy 7.114292e-07 Fz -2.837508e-16 
time 1.9060409610e-01 pFx 1.907464e+00 vFx 2.441519e-02 Fy 7.158453e-07 Fz -2.855134e-16 
time 1.9116689752e-01 pFx 1.923945e+00 vFx 2.376316e-02 Fy 7.202469e-07 Fz -2.873871e-16 
time 1.9172101057e-01 pFx 1.933456e+00 vFx 2.312750e-02 Fy 7.246264e-07 Fz -2.893322e-16 
time 1.9226562853e-01 pFx 1.936356e+00 vFx 2.252690e-02 Fy 7.289499e-07 Fz -2.912992e-16 
time 1.9278940468e-01 pFx 1.933368e+00 vFx 2.198501e-02 Fy 7.331022e-07 Fz -2.931994e-16 
time 1.9329599558e-01 pFx 1.925471e+00 vFx 2.150289e-02 Fy 7.370930e-07 Fz -2.950062e-16 
time 1.9377996232e-01 pFx 1.913770e+00 vFx 2.108573e-02 Fy 7.408656e-07 Fz -2.966732e-16 
time 1.9424456391e-01 pFx 1.899164e+00 vFx 2.072742e-02 Fy 7.444379e-07 Fz -2.981930e-16 
time 1.9469270574e-01 pFx 1.882375e+00 vFx 2.042147e-02 Fy 7.478284e-07 Fz -2.995606e-16 
time 1.9512846325e-01 pFx 1.863913e+00 vFx 2.016088e-02 Fy 7.510664e-07 Fz -3.007822e-16 
time 1.9555630323e-01 pFx 1.844113e+00 vFx 1.993953e-02 Fy 7.541850e-07 Fz -3.018618e-16 
time 1.9598011414e-01 pFx 1.823216e+00 vFx 1.975293e-02 Fy 7.572131e-07 Fz -3.028018e-16 
time 1.9640437278e-01 pFx 1.801354e+00 vFx 1.959771e-02 Fy 7.601834e-07 Fz -3.036056e-16 
time 1.9683329830e-01 pFx 1.778616e+00 vFx 1.947214e-02 Fy 7.631265e-07 Fz -3.042755e-16 
time 1.9727051337e-01 pFx 1.755103e+00 vFx 1.937616e-02 Fy 7.660688e-07 Fz -3.048081e-16 
time 1.9771687339e-01 pFx 1.731065e+00 vFx 1.931151e-02 Fy 7.690191e-07 Fz -3.051942e-16 
time 1.9816852147e-01 pFx 1.707023e+00 vFx 1.928080e-02 Fy 7.719580e-07 Fz -3.054293e-16 
time 1.9861591266e-01 pFx 1.683781e+00 vFx 1.928556e-02 Fy 7.748337e-07 Fz -3.055156e-16 
time 1.9905399754e-01 pFx 1.661841e+00 vFx 1.932506e-02 Fy 7.776262e-07 Fz -3.054718e-16 
time 1.9948333768e-01 pFx 1.641365e+00 vFx 1.939804e-02 Fy 7.803517e-07 Fz -3.053171e-16 
time 1.9990731114e-01 pFx 1.622360e+00 vFx 1.950399e-02 Fy 7.830425e-07 Fz -3.050713e-16 
time 2.0033035213e-01 pFx 1.604805e+00 vFx 1.964346e-02 Fy 7.857369e-07 Fz -3.047501e-16 
time 2.0075700391e-01 pFx 1.588722e+00 vFx 1.981793e-02 Fy 7.884732e-07 Fz -3.043681e-16 
time 2.0119350809e-01 pFx 1.574149e+00 vFx 2.003051e-02 Fy 7.913010e-07 Fz -3.039358e-16 
time 2.0164531889e-01 pFx 1.561272e+00 vFx 2.028480e-02 Fy 7.942656e-07 Fz -3.034657e-16 
time 2.0211792917e-01 pFx 1.550411e+00 vFx 2.058461e-02 Fy 7.974136e-07 Fz -3.029700e-16 
time 2.0261237349e-01 pFx 1.542115e+00 vFx 2.092995e-02 Fy 8.007621e-07 Fz -3.024749e-16 
time 2.0311000161e-01 pFx 1.537117e+00 vFx 2.130301e-02 Fy 8.041888e-07 Fz -3.020182e-16 
time 2.0362437345e-01 pFx 1.535640e+00 vFx 2.170615e-02 Fy 8.077861e-07 Fz -3.016143e-16 
time 2.0415131597e-01 pFx 1.538113e+00 vFx 2.212614e-02 Fy 8.115201e-07 Fz -3.012851e-16 
time 2.0469872762e-01 pFx 1.544972e+00 vFx 2.255599e-02 Fy 8.154363e-07 Fz -3.010429e-16 
time 2.0526881541e-01 pFx 1.556665e+00 vFx 2.298031e-02 Fy 8.195337e-07 Fz -3.008968e-16 
time 2.0585023329e-01 pFx 1.573120e+00 vFx 2.337073e-02 Fy 8.237061e-07 Fz -3.008567e-16 
time 2.0642868889e-01 pFx 1.593608e+00 vFx 2.369956e-02 Fy 8.278225e-07 Fz -3.009100e-16 
time 2.0699208829e-01 pFx 1.616948e+00 vFx 2.394818e-02 Fy 8.317727e-07 Fz -3.010295e-16 
time 2.0755382886e-01 pFx 1.642852e+00 vFx 2.411423e-02 Fy 8.356308e-07 Fz -3.011962e-16 
time 2.0808004988e-01 pFx 1.668782e+00 vFx 2.418860e-02 Fy 8.391567e-07 Fz -3.013745e-16 
time 2.0863250916e-01 pFx 1.696904e+00 vFx 2.417834e-02 Fy 8.427567e-07 Fz -3.015686e-16 
time 2.0917803669e-01 pFx 1.724688e+00 vFx 2.407936e-02 Fy 8.462058e-07 Fz -3.017505e-16 
time 2.0972656198e-01 pFx 1.751724e+00 vFx 2.389456e-02 Fy 8.495723e-07 Fz -3.019093e-16 
time 2.1024537773e-01 pFx 1.775655e+00 vFx 2.364774e-02 Fy 8.526736e-07 Fz -3.020378e-16 
time 2.1070485079e-01 pFx 1.794940e+00 vFx 2.337792e-02 Fy 8.553662e-07 Fz -3.021348e-16 
time 2.1110510738e-01 pFx 1.809923e+00 vFx 2.310976e-02 Fy 8.576831e-07 Fz -3.022062e-16 
time 2.1145824549e-01 pFx 1.821528e+00 vFx 2.285224e-02 Fy 8.597151e-07 Fz -3.022610e-16 
time 2.1177927972e-01 pFx 1.830641e+00 vFx 2.260467e-02 Fy 8.615606e-07 Fz -3.023090e-16 
time 2.1208074305e-01 pFx 1.837874e+00 vFx 2.236339e-02 Fy 8.632992e-07 Fz -3.023537e-16 
time 2.1237189184e-01 pFx 1.843590e+00 vFx 2.212476e-02 Fy 8.649898e-07 Fz -3.023980e-16 
time 2.1265916203e-01 pFx 1.847975e+00 vFx 2.188616e-02 Fy 8.666752e-07 Fz -3.024461e-16 
time 2.1294696569e-01 pFx 1.851097e+00 vFx 2.164609e-02 Fy 8.683871e-07 Fz -3.025004e-16 
time 2.1323867028e-01 pFx 1.852960e+00 vFx 2.140377e-02 Fy 8.701526e-07 Fz -3.025632e-16 
time 2.1353748539e-01 pFx 1.853515e+00 vFx 2.115859e-02 Fy 8.719995e-07 Fz -3.026387e-16 
time 2.1384722554e-01 pFx 1.852669e+00 vFx 2.090967e-02 Fy 8.739624e-07 Fz -3.027315e-16 
time 2.1417300436e-01 pFx 1.850259e+00 vFx 2.065560e-02 Fy 8.760883e-07 Fz -3.028491e-16 
time 2.1452181696e-01 pFx 1.846019e+00 vFx 2.039433e-02 Fy 8.784439e-07 Fz -3.029996e-16 
time 2.1490268955e-01 pFx 1.839534e+00 vFx 2.012377e-02 Fy 8.811212e-07 Fz -3.031948e-16 
time 2.1532124068e-01 pFx 1.830334e+00 vFx 1.984608e-02 Fy 8.842039e-07 Fz -3.034528e-16 
time 2.1576499561e-01 pFx 1.818430e+00 vFx 1.957557e-02 Fy 8.876485e-07 Fz -3.037800e-16 
time 2.1622348253e-01 pFx 1.804079e+00 vFx 1.932255e-02 Fy 8.914136e-07 Fz -3.041766e-16 
time 2.1669199224e-01 pFx 1.787566e+00 vFx 1.909161e-02 Fy 8.954913e-07 Fz -3.046485e-16 
time 2.1712566804e-01 pFx 1.770890e+00 vFx 1.890194e-02 Fy 8.994831e-07 Fz -3.051424e-16 
time 2.1762453646e-01 pFx 1.750377e+00 vFx 1.871107e-02 Fy 9.043416e-07 Fz -3.057764e-16 
time 2.1812764067e-01 pFx 1.728595e+00 vFx 1.854659e-02 Fy 9.095357e-07 Fz -3.064834e-16 
time 2.1863144144e-01 pFx 1.706019e+00 vFx 1.840870e-02 Fy 9.150343e-07 Fz -3.072468e-16 
time 2.1915201319e-01 pFx 1.682223e+00 vFx 1.829362e-02 Fy 9.210260e-07 Fz -3.080814e-16 
time 2.1967956446e-01 pFx 1.657946e+00 vFx 1.820554e-02 Fy 9.274123e-07 Fz -3.089561e-16 
time 2.2020140501e-01 pFx 1.634074e+00 vFx 1.814789e-02 Fy 9.340301e-07 Fz -3.098273e-16 
time 2.2073968449e-01 pFx 1.609897e+00 vFx 1.812148e-02 Fy 9.411552e-07 Fz -3.107109e-16 
time 2.2129029918e-01 pFx 1.585944e+00 vFx 1.813265e-02 Fy 9.487392e-07 Fz -3.115699e-16 
time 2.2186619495e-01 pFx 1.562076e+00 vFx 1.819009e-02 Fy 9.569682e-07 Fz -3.123967e-16 
time 2.2246727402e-01 pFx 1.538850e+00 vFx 1.830501e-02 Fy 9.658524e-07 Fz -3.131428e-16 
time 2.2306893714e-01 pFx 1.517755e+00 vFx 1.848071e-02 Fy 9.750161e-07 Fz -3.137478e-16 
time 2.2366030355e-01 pFx 1.499557e+00 vFx 1.871520e-02 Fy 9.842555e-07 Fz -3.141796e-16 
time 2.2423806480e-01 pFx 1.484632e+00 vFx 1.900361e-02 Fy 9.934749e-07 Fz -3.144329e-16 
time 2.2480580675e-01 pFx 1.473120e+00 vFx 1.934148e-02 Fy 1.002691e-06 Fz -3.145081e-16 
time 2.2536769068e-01 pFx 1.465184e+00 vFx 1.972360e-02 Fy 1.011937e-06 Fz -3.144101e-16 
time 2.2592199988e-01 pFx 1.461067e+00 vFx 2.013904e-02 Fy 1.021155e-06 Fz -3.141473e-16 
time 2.2650440446e-01 pFx 1.461031e+00 vFx 2.060504e-02 Fy 1.030912e-06 Fz -3.137011e-16 
time 2.2710250827e-01 pFx 1.465842e+00 vFx 2.109951e-02 Fy 1.040978e-06 Fz -3.130726e-16 
time 2.2772430661e-01 pFx 1.476231e+00 vFx 2.161070e-02 Fy 1.051453e-06 Fz -3.122513e-16 
time 2.2836155484e-01 pFx 1.492598e+00 vFx 2.210801e-02 Fy 1.062156e-06 Fz -3.112527e-16 
time 2.2900789569e-01 pFx 1.514909e+00 vFx 2.255950e-02 Fy 1.072930e-06 Fz -3.101058e-16 
time 2.2960240212e-01 pFx 1.540104e+00 vFx 2.290649e-02 Fy 1.082720e-06 Fz -3.089577e-16 
time 2.3025758148e-01 pFx 1.572335e+00 vFx 2.319224e-02 Fy 1.093323e-06 Fz -3.076315e-16 
time 2.3091228215e-01 pFx 1.608182e+00 vFx 2.335942e-02 Fy 1.103662e-06 Fz -3.062847e-16 
time 2.3154370253e-01 pFx 1.644963e+00 vFx 2.339808e-02 Fy 1.113331e-06 Fz -3.050119e-16 
time 2.3215523893e-01 pFx 1.681353e+00 vFx 2.331756e-02 Fy 1.122357e-06 Fz -3.038512e-16 
time 2.3272410264e-01 pFx 1.714706e+00 vFx 2.314123e-02 Fy 1.130408e-06 Fz -3.028703e-16 
time 2.3325225574e-01 pFx 1.744277e+00 vFx 2.289641e-02 Fy 1.137548e-06 Fz -3.020805e-16 
time 2.3374041084e-01 pFx 1.769679e+00 vFx 2.260855e-02 Fy 1.143835e-06 Fz -3.014714e-16 
time 2.3419071450e-01 pFx 1.790935e+00 vFx 2.229842e-02 Fy 1.149349e-06 Fz -3.010352e-16 
time 2.3460477749e-01 pFx 1.808276e+00 vFx 2.198254e-02 Fy 1.154165e-06 Fz -3.007462e-16 
time 2.3498655338e-01 pFx 1.822154e+00 vFx 2.167116e-02 Fy 1.158382e-06 Fz -3.005849e-16 
time 2.3534003927e-01 pFx 1.833049e+00 vFx 2.137044e-02 Fy 1.162089e-06 Fz -3.005282e-16 
time 2.3567035157e-01 pFx 1.841439e+00 vFx 2.108251e-02 Fy 1.165379e-06 Fz -3.005580e-16 
time 2.3598230258e-01 pFx 1.847724e+00 vFx 2.080755e-02 Fy 1.168330e-06 Fz -3.006602e-16 
time 2.3628021049e-01 pFx 1.852216e+00 vFx 2.054473e-02 Fy 1.171005e-06 Fz -3.008248e-16 
time 2.3656754253e-01 pFx 1.855144e+00 vFx 2.029312e-02 Fy 1.173455e-06 Fz -3.010456e-16 
time 2.3684576085e-01 pFx 1.856673e+00 vFx 2.005297e-02 Fy 1.175704e-06 Fz -3.013154e-16 
time 2.3711325314e-01 pFx 1.856949e+00 vFx 1.982669e-02 Fy 1.177754e-06 Fz -3.016249e-16 
time 2.3737464216e-01 pFx 1.856113e+00 vFx 1.961110e-02 Fy 1.179653e-06 Fz -3.019744e-16 
time 2.3764545094e-01 pFx 1.854129e+00 vFx 1.939453e-02 Fy 1.181512e-06 Fz -3.023825e-16 
time 2.3792455445e-01 pFx 1.850936e+00 vFx 1.917951e-02 Fy 1.183318e-06 Fz -3.028481e-16 
time 2.3821149189e-01 pFx 1.846496e+00 vFx 1.896797e-02 Fy 1.185059e-06 Fz -3.033707e-16 
time 2.3850576149e-01 pFx 1.840792e+00 vFx 1.876182e-02 Fy 1.186729e-06 Fz -3.039482e-16 
time 2.3880774722e-01 pFx 1.833808e+00 vFx 1.856225e-02 Fy 1.188325e-06 Fz -3.045788e-16 
time 2.3911874962e-01 pFx 1.825510e+00 vFx 1.836992e-02 Fy 1.189851e-06 Fz -3.052621e-16 
time 2.3944081649e-01 pFx 1.815844e+00 vFx 1.818523e-02 Fy 1.191315e-06 Fz -3.059974e-16 
time 2.3977663562e-01 pFx 1.804726e+00 vFx 1.800861e-02 Fy 1.192722e-06 Fz -3.067885e-16 
time 2.4012959776e-01 pFx 1.792042e+00 vFx 1.784069e-02 Fy 1.194084e-06 Fz -3.076337e-16 
time 2.4050410905e-01 pFx 1.777637e+00 vFx 1.768247e-02 Fy 1.195410e-06 Fz -3.085353e-16 
time 2.4090431939e-01 pFx 1.761372e+00 vFx 1.753614e-02 Fy 1.196713e-06 Fz -3.094882e-16 
time 2.4133898853e-01 pFx 1.742938e+00 vFx 1.740397e-02 Fy 1.198017e-06 Fz -3.104937e-16 
time 2.4181622670e-01 pFx 1.722096e+00 vFx 1.729122e-02 Fy 1.199347e-06 Fz -3.115367e-16 
time 2.4234344757e-01 pFx 1.698745e+00 vFx 1.720678e-02 Fy 1.200738e-06 Fz -3.125878e-16 
time 2.4291351827e-01 pFx 1.673617e+00 vFx 1.716421e-02 Fy 1.202203e-06 Fz -3.135717e-16 
time 2.4349164164e-01 pFx 1.648802e+00 vFx 1.717465e-02 Fy 1.203710e-06 Fz -3.143820e-16 
time 2.4403660994e-01 pFx 1.626509e+00 vFx 1.723570e-02 Fy 1.205202e-06 Fz -3.149522e-16 
time 2.4452309828e-01 pFx 1.607866e+00 vFx 1.733324e-02 Fy 1.206631e-06 Fz -3.152946e-16 
time 2.4494869451e-01 pFx 1.592772e+00 vFx 1.745217e-02 Fy 1.207982e-06 Fz -3.154643e-16 
time 2.4532489528e-01 pFx 1.580534e+00 vFx 1.758322e-02 Fy 1.209269e-06 Fz -3.155129e-16 
time 2.4566702505e-01 pFx 1.570415e+00 vFx 1.772305e-02 Fy 1.210526e-06 Fz -3.154777e-16 
time 2.4598804969e-01 pFx 1.561880e+00 vFx 1.787151e-02 Fy 1.211787e-06 Fz -3.153797e-16 
time 2.4629783918e-01 pFx 1.554593e+00 vFx 1.802985e-02 Fy 1.213085e-06 Fz -3.152296e-16 
time 2.4660326190e-01 pFx 1.548382e+00 vFx 1.819952e-02 Fy 1.214447e-06 Fz -3.150335e-16 
time 2.4690888152e-01 pFx 1.543189e+00 vFx 1.838167e-02 Fy 1.215897e-06 Fz -3.147922e-16 
time 2.4721782639e-01 pFx 1.539030e+00 vFx 1.857704e-02 Fy 1.217455e-06 Fz -3.145079e-16 
time 2.4753270357e-01 pFx 1.535968e+00 vFx 1.878619e-02 Fy 1.219143e-06 Fz -3.141831e-16 
time 2.4785650244e-01 pFx 1.534103e+00 vFx 1.900986e-02 Fy 1.220987e-06 Fz -3.138182e-16 
time 2.4819316429e-01 pFx 1.533584e+00 vFx 1.924928e-02 Fy 1.223026e-06 Fz -3.134115e-16 
time 2.4854778142e-01 pFx 1.534639e+00 vFx 1.950605e-02 Fy 1.225313e-06 Fz -3.129629e-16 
time 2.4892534054e-01 pFx 1.537595e+00 vFx 1.978079e-02 Fy 1.227910e-06 Fz -3.124714e-16 
time 2.4932456738e-01 pFx 1.542782e+00 vFx 2.006809e-02 Fy 1.230844e-06 Fz -3.119453e-16 
time 2.4973535148e-01 pFx 1.550310e+00 vFx 2.035473e-02 Fy 1.234074e-06 Fz -3.114086e-16 
time 2.5015259341e-01 pFx 1.560172e+00 vFx 2.063057e-02 Fy 1.237583e-06 Fz -3.108765e-16 
time 2.5057509487e-01 pFx 1.572332e+00 vFx 2.088803e-02 Fy 1.241379e-06 Fz -3.103604e-16 
time 2.5100263157e-01 pFx 1.586713e+00 vFx 2.112007e-02 Fy 1.245480e-06 Fz -3.098656e-16 
time 2.5139395211e-01 pFx 1.601536e+00 vFx 2.130251e-02 Fy 1.249472e-06 Fz -3.094434e-16 
time 2.5183258223e-01 pFx 1.619800e+00 vFx 2.146809e-02 Fy 1.254230e-06 Fz -3.090004e-16 
time 2.5225676744e-01 pFx 1.638841e+00 vFx 2.158501e-02 Fy 1.259128e-06 Fz -3.086037e-16 
time 2.5269780582e-01 pFx 1.659731e+00 vFx 2.165821e-02 Fy 1.264541e-06 Fz -3.082171e-16 
time 2.5313751457e-01 pFx 1.681281e+00 vFx 2.167999e-02 Fy 1.270276e-06 Fz -3.078510e-16 
time 2.5358158736e-01 pFx 1.703358e+00 vFx 2.164933e-02 Fy 1.276422e-06 Fz -3.074952e-16 
time 2.5402828772e-01 pFx 1.725436e+00 vFx 2.156578e-02 Fy 1.282973e-06 Fz -3.071407e-16 
time 2.5447792141e-01 pFx 1.747070e+00 vFx 2.143055e-02 Fy 1.289946e-06 Fz -3.067755e-16 
time 2.5492588468e-01 pFx 1.767588e+00 vFx 2.124847e-02 Fy 1.297275e-06 Fz -3.063943e-16 
time 2.5538593644e-01 pFx 1.787145e+00 vFx 2.101750e-02 Fy 1.305199e-06 Fz -3.059761e-16 
time 2.5586128297e-01 pFx 1.805305e+00 vFx 2.073897e-02 Fy 1.313800e-06 Fz -3.055099e-16 
time 2.5635708292e-01 pFx 1.821614e+00 vFx 2.041411e-02 Fy 1.323206e-06 Fz -3.049782e-16 
time 2.5687837519e-01 pFx 1.835484e+00 vFx 2.004565e-02 Fy 1.333544e-06 Fz -3.043687e-16 
time 2.5742570886e-01 pFx 1.846125e+00 vFx 1.964200e-02 Fy 1.344847e-06 Fz -3.036784e-16 
time 2.5799472607e-01 pFx 1.852742e+00 vFx 1.921823e-02 Fy 1.357014e-06 Fz -3.029151e-16 
time 2.5854420043e-01 pFx 1.854807e+00 vFx 1.881754e-02 Fy 1.369077e-06 Fz -3.021505e-16 
time 2.5913242724e-01 pFx 1.852451e+00 vFx 1.840953e-02 Fy 1.382214e-06 Fz -3.013242e-16 
time 2.5971702153e-01 pFx 1.845726e+00 vFx 1.803452e-02 Fy 1.395350e-06 Fz -3.005261e-16 
time 2.6030484693e-01 pFx 1.834976e+00 vFx 1.769404e-02 Fy 1.408467e-06 Fz -2.997773e-16 
time 2.6088841774e-01 pFx 1.820838e+00 vFx 1.739487e-02 Fy 1.421208e-06 Fz -2.991200e-16 
time 2.6146229243e-01 pFx 1.804077e+00 vFx 1.713811e-02 Fy 1.433261e-06 Fz -2.985826e-16 
time 2.6201366090e-01 pFx 1.785773e+00 vFx 1.692408e-02 Fy 1.444199e-06 Fz -2.981970e-16 
time 2.6256000536e-01 pFx 1.765932e+00 vFx 1.674012e-02 Fy 1.454220e-06 Fz -2.979545e-16 
time 2.6308839284e-01 pFx 1.745488e+00 vFx 1.658510e-02 Fy 1.462950e-06 Fz -2.978622e-16 
time 2.6360327484e-01 pFx 1.724677e+00 vFx 1.645221e-02 Fy 1.470372e-06 Fz -2.979126e-16 
time 2.6410666048e-01 pFx 1.703721e+00 vFx 1.633681e-02 Fy 1.476425e-06 Fz -2.980902e-16 
time 2.6460173643e-01 pFx 1.682722e+00 vFx 1.623532e-02 Fy 1.481063e-06 Fz -2.983825e-16 
time 2.6509254996e-01 pFx 1.661686e+00 vFx 1.614539e-02 Fy 1.484223e-06 Fz -2.987751e-16 
time 2.6558371244e-01 pFx 1.640561e+00 vFx 1.606600e-02 Fy 1.485803e-06 Fz -2.992500e-16 
time 2.6607916604e-01 pFx 1.619307e+00 vFx 1.599768e-02 Fy 1.485646e-06 Fz -2.997948e-16 
time 2.6658201888e-01 pFx 1.597921e+00 vFx 1.594255e-02 Fy 1.483536e-06 Fz -3.003882e-16 
time 2.6709373352e-01 pFx 1.576482e+00 vFx 1.590446e-02 Fy 1.479211e-06 Fz -3.010076e-16 
time 2.6760970965e-01 pFx 1.555342e+00 vFx 1.588878e-02 Fy 1.472462e-06 Fz -3.016172e-16 
time 2.6812454263e-01 pFx 1.534888e+00 vFx 1.590087e-02 Fy 1.463170e-06 Fz -3.021800e-16 
time 2.6863498661e-01 pFx 1.515417e+00 vFx 1.594537e-02 Fy 1.451268e-06 Fz -3.026664e-16 
time 2.6914125011e-01 pFx 1.497101e+00 vFx 1.602636e-02 Fy 1.436651e-06 Fz -3.030577e-16 
time 2.6964577745e-01 pFx 1.480053e+00 vFx 1.614783e-02 Fy 1.419131e-06 Fz -3.033407e-16 
time 2.7014424397e-01 pFx 1.464631e+00 vFx 1.631093e-02 Fy 1.398758e-06 Fz -3.034970e-16 
time 2.7064734182e-01 pFx 1.450757e+00 vFx 1.652082e-02 Fy 1.374934e-06 Fz -3.035277e-16 
time 2.7116810124e-01 pFx 1.438480e+00 vFx 1.678620e-02 Fy 1.346635e-06 Fz -3.034192e-16 
time 2.7170388192e-01 pFx 1.428394e+00 vFx 1.710836e-02 Fy 1.313447e-06 Fz -3.031606e-16 
time 2.7226087408e-01 pFx 1.421013e+00 vFx 1.749118e-02 Fy 1.274331e-06 Fz -3.027423e-16 
time 2.7284223787e-01 pFx 1.417077e+00 vFx 1.793414e-02 Fy 1.228225e-06 Fz -3.021602e-16 
time 2.7344918459e-01 pFx 1.417474e+00 vFx 1.843045e-02 Fy 1.174046e-06 Fz -3.014165e-16 
time 2.7407115071e-01 pFx 1.423001e+00 vFx 1.895671e-02 Fy 1.111821e-06 Fz -3.005378e-16 
time 2.7469168917e-01 pFx 1.433904e+00 vFx 1.947802e-02 Fy 1.042693e-06 Fz -2.995728e-16 
time 2.7531191520e-01 pFx 1.450228e+00 vFx 1.997208e-02 Fy 9.663223e-07 Fz -2.985424e-16 
time 2.7593602332e-01 pFx 1.471966e+00 vFx 2.041829e-02 Fy 8.819353e-07 Fz -2.974685e-16 
time 2.7655274562e-01 pFx 1.498286e+00 vFx 2.078708e-02 Fy 7.909879e-07 Fz -2.963825e-16 
time 2.7714425135e-01 pFx 1.527465e+00 vFx 2.105585e-02 Fy 6.966428e-07 Fz -2.953335e-16 
time 2.7774922356e-01 pFx 1.560490e+00 vFx 2.123099e-02 Fy 5.929547e-07 Fz -2.942576e-16 
time 2.7831012793e-01 pFx 1.593117e+00 vFx 2.129536e-02 Fy 4.903930e-07 Fz -2.932604e-16 
time 2.7880083869e-01 pFx 1.622508e+00 vFx 2.127183e-02 Fy 3.956955e-07 Fz -2.923918e-16 
time 2.7922275749e-01 pFx 1.647883e+00 vFx 2.119250e-02 Fy 3.106591e-07 Fz -2.916500e-16 
time 2.7959233497e-01 pFx 1.669829e+00 vFx 2.107972e-02 Fy 2.335047e-07 Fz -2.910040e-16 
time 2.7992745677e-01 pFx 1.689248e+00 vFx 2.094440e-02 Fy 1.614553e-07 Fz -2.904224e-16 
time 2.8024225541e-01 pFx 1.706877e+00 vFx 2.079063e-02 Fy 9.202360e-08 Fz -2.898821e-16 
time 2.8054663010e-01 pFx 1.723197e+00 vFx 2.061944e-02 Fy 2.333166e-08 Fz -2.893655e-16 
time 2.8084713278e-01 pFx 1.738471e+00 vFx 2.043090e-02 Fy -4.593634e-08 Fz -2.888640e-16 
time 2.8114812786e-01 pFx 1.752807e+00 vFx 2.022494e-02 Fy -1.167057e-07 Fz -2.883724e-16 
time 2.8145302886e-01 pFx 1.766230e+00 vFx 2.000140e-02 Fy -1.897491e-07 Fz -2.878867e-16 
time 2.8176529331e-01 pFx 1.778722e+00 vFx 1.975974e-02 Fy -2.659042e-07 Fz -2.874055e-16 
time 2.8208900848e-01 pFx 1.790232e+00 vFx 1.949878e-02 Fy -3.462163e-07 Fz -2.869242e-16 
time 2.8242905236e-01 pFx 1.800654e+00 vFx 1.921684e-02 Fy -4.319871e-07 Fz -2.864443e-16 
time 2.8279057332e-01 pFx 1.809783e+00 vFx 1.891245e-02 Fy -5.246510e-07 Fz -2.859685e-16 
time 2.8317599637e-01 pFx 1.817247e+00 vFx 1.858746e-02 Fy -6.249875e-07 Fz -2.855057e-16 
time 2.8358892105e-01 pFx 1.822626e+00 vFx 1.824413e-02 Fy -7.340959e-07 Fz -2.850655e-16 
time 2.8402800915e-01 pFx 1.825416e+00 vFx 1.789034e-02 Fy -8.517576e-07 Fz -2.846655e-16 
time 2.8449438471e-01 pFx 1.825183e+00 vFx 1.753314e-02 Fy -9.783592e-07 Fz -2.843268e-16 
time 2.8497705943e-01 pFx 1.821677e+00 vFx 1.718884e-02 Fy -1.110905e-06 Fz -2.840749e-16 
time 2.8544641625e-01 pFx 1.815340e+00 vFx 1.688246e-02 Fy -1.241041e-06 Fz -2.839310e-16 
time 2.8598597245e-01 pFx 1.804879e+00 vFx 1.656768e-02 Fy -1.391880e-06 Fz -2.838868e-16 
time 2.8651726905e-01 pFx 1.791720e+00 vFx 1.629799e-02 Fy -1.541427e-06 Fz -2.839691e-16 
time 2.8705185092e-01 pFx 1.776119e+00 vFx 1.606662e-02 Fy -1.692653e-06 Fz -2.841679e-16 
time 2.8758487676e-01 pFx 1.758704e+00 vFx 1.587450e-02 Fy -1.843957e-06 Fz -2.844676e-16 
time 2.8811868698e-01 pFx 1.739886e+00 vFx 1.571879e-02 Fy -1.995789e-06 Fz -2.848530e-16 
time 2.8863871064e-01 pFx 1.720663e+00 vFx 1.560059e-02 Fy -2.143815e-06 Fz -2.852888e-16 
time 2.8915851649e-01 pFx 1.700964e+00 vFx 1.551395e-02 Fy -2.291730e-06 Fz -2.857603e-16 
time 2.8965165156e-01 pFx 1.682154e+00 vFx 1.545998e-02 Fy -2.431875e-06 Fz -2.862232e-16 
time 2.9011670051e-01 pFx 1.664565e+00 vFx 1.543389e-02 Fy -2.563761e-06 Fz -2.866516e-16 
time 2.9055577010e-01 pFx 1.648291e+00 vFx 1.543140e-02 Fy -2.687934e-06 Fz -2.870337e-16 
time 2.9096606383e-01 pFx 1.633532e+00 vFx 1.544873e-02 Fy -2.803581e-06 Fz -2.873547e-16 
time 2.9135079758e-01 pFx 1.620203e+00 vFx 1.548248e-02 Fy -2.911607e-06 Fz -2.876173e-16 
time 2.9171333652e-01 pFx 1.608192e+00 vFx 1.553004e-02 Fy -3.012967e-06 Fz -2.878196e-16 
time 2.9205796143e-01 pFx 1.597343e+00 vFx 1.558958e-02 Fy -3.108863e-06 Fz -2.879705e-16 
time 2.9238875088e-01 pFx 1.587517e+00 vFx 1.565995e-02 Fy -3.200435e-06 Fz -2.880692e-16 
time 2.9270933856e-01 pFx 1.578598e+00 vFx 1.574048e-02 Fy -3.288680e-06 Fz -2.881187e-16 
time 2.9302208877e-01 pFx 1.570519e+00 vFx 1.583064e-02 Fy -3.374237e-06 Fz -2.881222e-16 
time 2.9332517023e-01 pFx 1.563320e+00 vFx 1.592872e-02 Fy -3.456591e-06 Fz -2.880795e-16 
time 2.9361545829e-01 pFx 1.557043e+00 vFx 1.603225e-02 Fy -3.534902e-06 Fz -2.879980e-16 
time 2.9391822483e-01 pFx 1.551179e+00 vFx 1.614983e-02 Fy -3.615930e-06 Fz -2.878678e-16 
time 2.9423320146e-01 pFx 1.545856e+00 vFx 1.628194e-02 Fy -3.699456e-06 Fz -2.876859e-16 
time 2.9456027684e-01 pFx 1.541208e+00 vFx 1.642888e-02 Fy -3.785281e-06 Fz -2.874450e-16 
time 2.9489834230e-01 pFx 1.537386e+00 vFx 1.659010e-02 Fy -3.872923e-06 Fz -2.871458e-16 
time 2.9524697202e-01 pFx 1.534531e+00 vFx 1.676487e-02 Fy -3.962062e-06 Fz -2.867845e-16 
time 2.9560668280e-01 pFx 1.532778e+00 vFx 1.695246e-02 Fy -4.052594e-06 Fz -2.863594e-16 
time 2.9597880635e-01 pFx 1.532272e+00 vFx 1.715206e-02 Fy -4.144574e-06 Fz -2.858703e-16 
time 2.9636629522e-01 pFx 1.533182e+00 vFx 1.736315e-02 Fy -4.238384e-06 Fz -2.853160e-16 
time 2.9677312917e-01 pFx 1.535727e+00 vFx 1.758496e-02 Fy -4.334535e-06 Fz -2.846916e-16 
time 2.9720408074e-01 pFx 1.540193e+00 vFx 1.781594e-02 Fy -4.433557e-06 Fz -2.839967e-16 
time 2.9766295696e-01 pFx 1.546910e+00 vFx 1.805223e-02 Fy -4.535542e-06 Fz -2.832346e-16 
time 2.9816264848e-01 pFx 1.556435e+00 vFx 1.829172e-02 Fy -4.642234e-06 Fz -2.824004e-16 
time 2.9870889525e-01 pFx 1.569303e+00 vFx 1.852419e-02 Fy -4.753274e-06 Fz -2.815050e-16 
time 2.9930742605e-01 pFx 1.586021e+00 vFx 1.873405e-02 Fy -4.867757e-06 Fz -2.805729e-16 
time 2.9994673817e-01 pFx 1.606370e+00 vFx 1.889613e-02 Fy -4.981195e-06 Fz -2.796653e-16 
time 3.0060540945e-01 pFx 1.629286e+00 vFx 1.898742e-02 Fy -5.087967e-06 Fz -2.788530e-16 
time 3.0126893427e-01 pFx 1.653469e+00 vFx 1.899669e-02 Fy -5.184680e-06 Fz -2.781721e-16 
time 3.0189669997e-01 pFx 1.676468e+00 vFx 1.892869e-02 Fy -5.265822e-06 Fz -2.776505e-16 
time 3.0256489482e-01 pFx 1.700092e+00 vFx 1.877855e-02 Fy -5.340881e-06 Fz -2.772170e-16 
time 3.0322880096e-01 pFx 1.721725e+00 vFx 1.855869e-02 Fy -5.403784e-06 Fz -2.768850e-16 
time 3.0387708394e-01 pFx 1.740240e+00 vFx 1.828798e-02 Fy -5.453973e-06 Fz -2.766190e-16 
time 3.0451243764e-01 pFx 1.755227e+00 vFx 1.798252e-02 Fy -5.492489e-06 Fz -2.763802e-16 
time 3.0512040670e-01 pFx 1.766201e+00 vFx 1.766621e-02 Fy -5.519625e-06 Fz -2.761372e-16 
time 3.0570192669e-01 pFx 1.773368e+00 vFx 1.735330e-02 Fy -5.536895e-06 Fz -2.758699e-16 
time 3.0625709522e-01 pFx 1.777079e+00 vFx 1.705454e-02 Fy -5.545688e-06 Fz -2.755606e-16 
time 3.0678894632e-01 pFx 1.777781e+00 vFx 1.677551e-02 Fy -5.547293e-06 Fz -2.752020e-16 
time 3.0729951305e-01 pFx 1.775911e+00 vFx 1.651944e-02 Fy -5.542775e-06 Fz -2.747970e-16 
time 3.0779444878e-01 pFx 1.771848e+00 vFx 1.628580e-02 Fy -5.532930e-06 Fz -2.743422e-16 
time 3.0827604053e-01 pFx 1.765922e+00 vFx 1.607446e-02 Fy -5.518368e-06 Fz -2.738414e-16 
time 3.0874821293e-01 pFx 1.758388e+00 vFx 1.588376e-02 Fy -5.499482e-06 Fz -2.733011e-16 
time 3.0921083215e-01 pFx 1.749521e+00 vFx 1.571311e-02 Fy -5.476700e-06 Fz -2.727328e-16 
time 3.0967293517e-01 pFx 1.739367e+00 vFx 1.555841e-02 Fy -5.449848e-06 Fz -2.721344e-16 
time 3.1013754296e-01 pFx 1.728023e+00 vFx 1.541800e-02 Fy -5.418844e-06 Fz -2.715142e-16 
time 3.1060582544e-01 pFx 1.715607e+00 vFx 1.529077e-02 Fy -5.383634e-06 Fz -2.708809e-16 
time 3.1108025529e-01 pFx 1.702189e+00 vFx 1.517517e-02 Fy -5.344003e-06 Fz -2.702447e-16 
time 3.1155803530e-01 pFx 1.687980e+00 vFx 1.507090e-02 Fy -5.300142e-06 Fz -2.696257e-16 
time 3.1203615352e-01 pFx 1.673209e+00 vFx 1.497747e-02 Fy -5.252345e-06 Fz -2.690404e-16 
time 3.1251137491e-01 pFx 1.658113e+00 vFx 1.489440e-02 Fy -5.201013e-06 Fz -2.685087e-16 
time 3.1298229822e-01 pFx 1.642863e+00 vFx 1.482105e-02 Fy -5.146418e-06 Fz -2.680390e-16 
time 3.1344944650e-01 pFx 1.627554e+00 vFx 1.475692e-02 Fy -5.088616e-06 Fz -2.676422e-16 
time 3.1391472104e-01 pFx 1.612221e+00 vFx 1.470187e-02 Fy -5.027455e-06 Fz -2.673203e-16 
time 3.1438108575e-01 pFx 1.596858e+00 vFx 1.465629e-02 Fy -4.962567e-06 Fz -2.670785e-16 
time 3.1485244826e-01 pFx 1.581426e+00 vFx 1.462128e-02 Fy -4.893353e-06 Fz -2.669161e-16 
time 3.1533229966e-01 pFx 1.565912e+00 vFx 1.459888e-02 Fy -4.819165e-06 Fz -2.668360e-16 
time 3.1581377584e-01 pFx 1.550645e+00 vFx 1.459209e-02 Fy -4.740976e-06 Fz -2.668357e-16 
time 3.1626811933e-01 pFx 1.536616e+00 vFx 1.460242e-02 Fy -4.663790e-06 Fz -2.669036e-16 
time 3.1668446306e-01 pFx 1.524170e+00 vFx 1.462813e-02 Fy -4.590201e-06 Fz -2.670177e-16 
time 3.1706804225e-01 pFx 1.513127e+00 vFx 1.466712e-02 Fy -4.520030e-06 Fz -2.671595e-16 
time 3.1742784348e-01 pFx 1.503203e+00 vFx 1.471820e-02 Fy -4.452185e-06 Fz -2.673179e-16 
time 3.1777303836e-01 pFx 1.494139e+00 vFx 1.478129e-02 Fy -4.385299e-06 Fz -2.674895e-16 
time 3.1811099737e-01 pFx 1.485756e+00 vFx 1.485709e-02 Fy -4.318160e-06 Fz -2.676672e-16 
time 3.1844735525e-01 pFx 1.477954e+00 vFx 1.494678e-02 Fy -4.249766e-06 Fz -2.678488e-16 
time 3.1878567774e-01 pFx 1.470713e+00 vFx 1.505163e-02 Fy -4.179449e-06 Fz -2.680313e-16 
time 3.1912847117e-01 pFx 1.464060e+00 vFx 1.517289e-02 Fy -4.106710e-06 Fz -2.682103e-16 
time 3.1947779075e-01 pFx 1.458058e+00 vFx 1.531182e-02 Fy -4.031120e-06 Fz -2.683811e-16 
time 3.1983601923e-01 pFx 1.452792e+00 vFx 1.546988e-02 Fy -3.952153e-06 Fz -2.685374e-16 
time 3.2020615683e-01 pFx 1.448377e+00 vFx 1.564885e-02 Fy -3.869125e-06 Fz -2.686759e-16 
time 3.2059140822e-01 pFx 1.444975e+00 vFx 1.585056e-02 Fy -3.781283e-06 Fz -2.687893e-16 
time 3.2099267785e-01 pFx 1.442819e+00 vFx 1.607528e-02 Fy -3.688396e-06 Fz -2.688668e-16 
time 3.2140561369e-01 pFx 1.442171e+00 vFx 1.631924e-02 Fy -3.591500e-06 Fz -2.689035e-16 
time 3.2182396166e-01 pFx 1.443226e+00 vFx 1.657593e-02 Fy -3.492176e-06 Fz -2.688897e-16 
time 3.2224478433e-01 pFx 1.446096e+00 vFx 1.683964e-02 Fy -3.391300e-06 Fz -2.688251e-16 
time 3.2266774790e-01 pFx 1.450860e+00 vFx 1.710552e-02 Fy -3.289156e-06 Fz -2.687083e-16 
time 3.2309451114e-01 pFx 1.457604e+00 vFx 1.736954e-02 Fy -3.185559e-06 Fz -2.685414e-16 
time 3.2352756097e-01 pFx 1.466432e+00 vFx 1.762757e-02 Fy -3.080129e-06 Fz -2.683239e-16 
time 3.2395711079e-01 pFx 1.477125e+00 vFx 1.786818e-02 Fy -2.975491e-06 Fz -2.680664e-16 
time 3.2439830385e-01 pFx 1.490035e+00 vFx 1.809376e-02 Fy -2.868211e-06 Fz -2.677637e-16 
time 3.2486116526e-01 pFx 1.505544e+00 vFx 1.830103e-02 Fy -2.756158e-06 Fz -2.674120e-16 
time 3.2533525216e-01 pFx 1.523310e+00 vFx 1.847628e-02 Fy -2.642218e-06 Fz -2.670224e-16 
time 3.2581647670e-01 pFx 1.543019e+00 vFx 1.861057e-02 Fy -2.527736e-06 Fz -2.666047e-16 
time 3.2630429780e-01 pFx 1.564376e+00 vFx 1.869759e-02 Fy -2.413204e-06 Fz -2.661670e-16 
time 3.2679495000e-01 pFx 1.586853e+00 vFx 1.873236e-02 Fy -2.299856e-06 Fz -2.657157e-16 
time 3.2728849542e-01 pFx 1.610016e+00 vFx 1.871273e-02 Fy -2.187998e-06 Fz -2.652597e-16 
time 3.2779654170e-01 pFx 1.633924e+00 vFx 1.863591e-02 Fy -2.075398e-06 Fz -2.647859e-16 
time 3.2832259264e-01 pFx 1.658173e+00 vFx 1.849856e-02 Fy -1.961804e-06 Fz -2.642913e-16 
time 3.2886228236e-01 pFx 1.681896e+00 vFx 1.830173e-02 Fy -1.848703e-06 Fz -2.637802e-16 
time 3.2943539643e-01 pFx 1.705137e+00 vFx 1.803898e-02 Fy -1.732670e-06 Fz -2.632277e-16 
time 3.3002789606e-01 pFx 1.726380e+00 vFx 1.772060e-02 Fy -1.617369e-06 Fz -2.626414e-16 
time 3.3063684765e-01 pFx 1.744652e+00 vFx 1.735804e-02 Fy -1.504007e-06 Fz -2.620126e-16 
time 3.3125848275e-01 pFx 1.759107e+00 vFx 1.696684e-02 Fy -1.393817e-06 Fz -2.613383e-16 
time 3.3189499410e-01 pFx 1.769214e+00 vFx 1.656069e-02 Fy -1.286885e-06 Fz -2.606182e-16 
time 3.3247795465e-01 pFx 1.774229e+00 vFx 1.619673e-02 Fy -1.194217e-06 Fz -2.599255e-16 
time 3.3312296085e-01 pFx 1.775164e+00 vFx 1.581505e-02 Fy -1.097544e-06 Fz -2.591272e-16 
time 3.3372785998e-01 pFx 1.771901e+00 vFx 1.548563e-02 Fy -1.012417e-06 Fz -2.583614e-16 
time 3.3431926270e-01 pFx 1.765199e+00 vFx 1.519543e-02 Fy -9.342844e-07 Fz -2.576102e-16 
time 3.3489518475e-01 pFx 1.755735e+00 vFx 1.494545e-02 Fy -8.629423e-07 Fz -2.568877e-16 
time 3.3546245896e-01 pFx 1.744000e+00 vFx 1.473107e-02 Fy -7.971490e-07 Fz -2.562043e-16 
time 3.3602380048e-01 pFx 1.730443e+00 vFx 1.454916e-02 Fy -7.363194e-07 Fz -2.555690e-16 
time 3.3657874672e-01 pFx 1.715532e+00 vFx 1.439729e-02 Fy -6.802708e-07 Fz -2.549908e-16 
time 3.3714781771e-01 pFx 1.699076e+00 vFx 1.426857e-02 Fy -6.269413e-07 Fz -2.544675e-16 
time 3.3773260789e-01 pFx 1.681324e+00 vFx 1.416301e-02 Fy -5.764376e-07 Fz -2.540098e-16 
time 3.3834045701e-01 pFx 1.662364e+00 vFx 1.408064e-02 Fy -5.285174e-07 Fz -2.536292e-16 
time 3.3896359798e-01 pFx 1.642783e+00 vFx 1.402467e-02 Fy -4.842390e-07 Fz -2.533497e-16 
time 3.3959373716e-01 pFx 1.623213e+00 vFx 1.399806e-02 Fy -4.445801e-07 Fz -2.531725e-16 
time 3.4022813942e-01 pFx 1.604106e+00 vFx 1.400348e-02 Fy -4.102831e-07 Fz -2.530938e-16 
time 3.4085843367e-01 pFx 1.586060e+00 vFx 1.404331e-02 Fy -3.826954e-07 Fz -2.530970e-16 
time 3.4148396923e-01 pFx 1.569400e+00 vFx 1.411935e-02 Fy -3.636060e-07 Fz -2.531644e-16 
time 3.4211091184e-01 pFx 1.554276e+00 vFx 1.423421e-02 Fy -3.580051e-07 Fz -2.532723e-16 
time 3.4274687928e-01 pFx 1.540876e+00 vFx 1.439141e-02 Fy -3.837930e-07 Fz -2.533936e-16 
time 3.4339037285e-01 pFx 1.529647e+00 vFx 1.459169e-02 Fy -4.976353e-07 Fz -2.534957e-16 
time 3.4401096226e-01 pFx 1.521353e+00 vFx 1.482166e-02 Fy -7.450558e-07 Fz -2.535523e-16 
time 3.4457181982e-01 pFx 1.516236e+00 vFx 1.505693e-02 Fy -8.558892e-07 Fz -2.535475e-16 
time 3.4507745631e-01 pFx 1.513719e+00 vFx 1.528728e-02 Fy -6.692506e-07 Fz -2.534829e-16 
time 3.4555858908e-01 pFx 1.513276e+00 vFx 1.551815e-02 Fy -4.851102e-07 Fz -2.533644e-16 
time 3.4605046479e-01 pFx 1.514870e+00 vFx 1.576098e-02 Fy -4.096803e-07 Fz -2.531830e-16 
time 3.4657054136e-01 pFx 1.518855e+00 vFx 1.601912e-02 Fy -3.953825e-07 Fz -2.529220e-16 
time 3.4711790043e-01 pFx 1.525613e+00 vFx 1.628472e-02 Fy -4.125797e-07 Fz -2.525727e-16 
time 3.4768239330e-01 pFx 1.535281e+00 vFx 1.654317e-02 Fy -4.530589e-07 Fz -2.521439e-16 
time 3.4824014489e-01 pFx 1.547390e+00 vFx 1.677411e-02 Fy -4.939947e-07 Fz -2.516592e-16 
time 3.4877603575e-01 pFx 1.561220e+00 vFx 1.696524e-02 Fy -5.065702e-07 Fz -2.511502e-16 
time 3.4928278560e-01 pFx 1.576039e+00 vFx 1.711215e-02 Fy -4.855492e-07 Fz -2.506507e-16 
time 3.4975985623e-01 pFx 1.591285e+00 vFx 1.721612e-02 Fy -4.600001e-07 Fz -2.501748e-16 
time 3.5020672737e-01 pFx 1.606462e+00 vFx 1.728062e-02 Fy -4.512616e-07 Fz -2.497399e-16 
time 3.5062384910e-01 pFx 1.621187e+00 vFx 1.731064e-02 Fy -4.587625e-07 Fz -2.493496e-16 
time 3.5101236760e-01 pFx 1.635195e+00 vFx 1.731181e-02 Fy -4.735487e-07 Fz -2.490060e-16 
time 3.5137431250e-01 pFx 1.648334e+00 vFx 1.728968e-02 Fy -4.899614e-07 Fz -2.487097e-16 
time 3.5171243972e-01 pFx 1.660551e+00 vFx 1.724912e-02 Fy -5.060967e-07 Fz -2.484590e-16 
time 3.5203001678e-01 pFx 1.671862e+00 vFx 1.719412e-02 Fy -5.215666e-07 Fz -2.482464e-16 
time 3.5233040594e-01 pFx 1.682324e+00 vFx 1.712770e-02 Fy -5.363808e-07 Fz -2.480675e-16 
time 3.5261676387e-01 pFx 1.692004e+00 vFx 1.705207e-02 Fy -5.506313e-07 Fz -2.479185e-16 
time 3.5289195842e-01 pFx 1.700975e+00 vFx 1.696884e-02 Fy -5.644236e-07 Fz -2.477945e-16 
time 3.5315837098e-01 pFx 1.709292e+00 vFx 1.687916e-02 Fy -5.778515e-07 Fz -2.476931e-16 
time 3.5341799249e-01 pFx 1.717004e+00 vFx 1.678391e-02 Fy -5.909969e-07 Fz -2.476115e-16 
time 3.5367238642e-01 pFx 1.724143e+00 vFx 1.668382e-02 Fy -6.039256e-07 Fz -2.475482e-16 
time 3.5392261757e-01 pFx 1.730726e+00 vFx 1.657960e-02 Fy -6.166817e-07 Fz -2.475002e-16 
time 3.5416846175e-01 pFx 1.736741e+00 vFx 1.647236e-02 Fy -6.292463e-07 Fz -2.474667e-16 
time 3.5440709043e-01 pFx 1.742123e+00 vFx 1.636437e-02 Fy -6.414688e-07 Fz -2.474465e-16 
time 3.5464061220e-01 pFx 1.746937e+00 vFx 1.625563e-02 Fy -6.534527e-07 Fz -2.474369e-16 
time 3.5488081885e-01 pFx 1.751404e+00 vFx 1.614130e-02 Fy -6.658022e-07 Fz -2.474366e-16 
time 3.5512869844e-01 pFx 1.755482e+00 vFx 1.602136e-02 Fy -6.785699e-07 Fz -2.474450e-16 
time 3.5538290311e-01 pFx 1.759091e+00 vFx 1.589707e-02 Fy -6.916897e-07 Fz -2.474613e-16 
time 3.5564332703e-01 pFx 1.762179e+00 vFx 1.576915e-02 Fy -7.051609e-07 Fz -2.474834e-16 
time 3.5591072483e-01 pFx 1.764701e+00 vFx 1.563799e-02 Fy -7.190294e-07 Fz -2.475123e-16 
time 3.5618615942e-01 pFx 1.766612e+00 vFx 1.550389e-02 Fy -7.333599e-07 Fz -2.475430e-16 
time 3.5647074274e-01 pFx 1.767859e+00 vFx 1.536724e-02 Fy -7.482237e-07 Fz -2.475768e-16 
time 3.5676571543e-01 pFx 1.768382e+00 vFx 1.522845e-02 Fy -7.637032e-07 Fz -2.476095e-16 
time 3.5707277430e-01 pFx 1.768113e+00 vFx 1.508787e-02 Fy -7.799114e-07 Fz -2.476399e-16 
time 3.5739442633e-01 pFx 1.766968e+00 vFx 1.494566e-02 Fy -7.970124e-07 Fz -2.476644e-16 
time 3.5773402345e-01 pFx 1.764840e+00 vFx 1.480188e-02 Fy -8.152286e-07 Fz -2.476777e-16 
time 3.5809422381e-01 pFx 1.761602e+00 vFx 1.465719e-02 Fy -8.347626e-07 Fz -2.476739e-16 
time 3.5847610193e-01 pFx 1.757139e+00 vFx 1.451311e-02 Fy -8.557515e-07 Fz -2.476490e-16 
time 3.5887686243e-01 pFx 1.751401e+00 vFx 1.437258e-02 Fy -8.781365e-07 Fz -2.475963e-16 
time 3.5929506204e-01 pFx 1.744368e+00 vFx 1.423765e-02 Fy -9.019447e-07 Fz -2.475098e-16 
time 3.5973168050e-01 pFx 1.736008e+00 vFx 1.410928e-02 Fy -9.273570e-07 Fz -2.473842e-16 
time 3.6016128014e-01 pFx 1.726890e+00 vFx 1.399487e-02 Fy -9.529811e-07 Fz -2.472268e-16 
time 3.6053163113e-01 pFx 1.718412e+00 vFx 1.390513e-02 Fy -9.756140e-07 Fz -2.470664e-16 
time 3.6088249594e-01 pFx 1.709920e+00 vFx 1.382710e-02 Fy -9.975562e-07 Fz -2.468943e-16 
time 3.6122325637e-01 pFx 1.701301e+00 vFx 1.375730e-02 Fy -1.019362e-06 Fz -2.467122e-16 
time 3.6155995842e-01 pFx 1.692473e+00 vFx 1.369357e-02 Fy -1.041411e-06 Fz -2.465185e-16 
time 3.6175613696e-01 pFx 1.687203e+00 vFx 1.365863e-02 Fy -1.054497e-06 Fz -2.464009e-16 
time 3.6196890593e-01 pFx 1.681396e+00 vFx 1.362240e-02 Fy -1.068895e-06 Fz -2.462703e-16 

